SRT-H: A Hierarchical Framework for Autonomous Surgery via Language Conditioned Imitation Learning

Research on autonomous surgery has largely focused on simple task automation in controlled environments. However, real-world surgical applications demand dexterous manipulation over extended durations and generalization to the inherent variability of human tissue. These challenges remain difficult to address using existing logic-based or conventional end-to-end learning approaches. To address this gap, we propose a hierarchical framework for performing dexterous, long-horizon surgical steps. Our approach utilizes a high-level policy for task planning and a low-level policy for generating robot trajectories. The high-level planner plans in language space, generating task-level or corrective instructions that guide the robot through the long-horizon steps and correct for the low-level policy's errors. We validate our framework through ex vivo experiments on cholecystectomy, a commonly-practiced minimally invasive procedure, and conduct ablation studies to evaluate key components of the system. Our method achieves a 100\% success rate across eight unseen ex vivo gallbladders, operating fully autonomously without human intervention. This work demonstrates step-level autonomy in a surgical procedure, marking a milestone toward clinical deployment of autonomous surgical systems.

==> trajectoryplots/script_and_data/kinematics_psm1_psm2_10_clipping_first_clip_right_tube_recovery-Jeff.csv <==
psm1_pose.position.x,psm1_pose.position.y,psm1_pose.position.z,psm1_pose.orientation.x,psm1_pose.orientation.y,psm1_pose.orientation.z,psm1_pose.orientation.w,psm2_pose.position.x,psm2_pose.position.y,psm2_pose.position.z,psm2_pose.orientation.x,psm2_pose.orientation.y,psm2_pose.orientation.z,psm2_pose.orientation.w
0.0044814812428451,-0.0005131850565221,0.0573114369046956,0.2214397444567961,0.5743332701372412,0.1385173107452101,0.7758341891230924,-0.0307177941088182,0.0115825342058661,0.0752277684328859,0.236901313170323,-0.4596532004948436,-0.3841305392532668,0.7648793577460553
0.0044816288861902,-0.0005145177598208,0.0573180284349847,0.2214343330016289,0.5743299220115282,0.1385139116949263,0.7758388190322304,-0.0307211063748699,0.0115820329396639,0.0752306349774175,0.2369032840813796,-0.4596597046053609,-0.3841265162060372,0.7648768590439787
0.0044816636598056,-0.0005167217455787,0.0573304706493258,0.2214008567250522,0.5743191812560419,0.1385238826023507,0.7758545434754975,-0.0307347362591078,0.0115851202747517,0.0752273690430674,0.2369151092063496,-0.4596987286061055,-0.3841023773691652,0.7648618657293806
0.0044756093835832,-0.0005151903743934,0.0573653997297046,0.2213553485221512,0.5742907090457885,0.1384955980273104,0.7758936528361217,-0.0307468515695212,0.0115870694381704,0.0752241630168489,0.2369526989354772,-0.4597397227574201,-0.3840027125518207,0.7648756255359216
0.004461599865434,-0.0005023149761356,0.0573951543046555,0.2212940450497265,0.5742530914843115,0.138456791669595,0.7759459062246562,-0.0307552233175813,0.0115889142265251,0.0752223053740216,0.2369599223593496,-0.459763569568186,-0.3839879590809489,0.7648664606153275
0.0044501833018133,-0.0004907523962742,0.0574150135407041,0.2212474234165962,0.5742251871858793,0.1384266071510757,0.77598523598423,-0.0307573724121036,0.0115892448005205,0.0752222465996105,0.2369616734594897,-0.4597693505493475,-0.3839843824286028,0.7648642387101346
0.0044487830435191,-0.0004844684259745,0.0574240982277377,0.2212258682925232,0.574225418376573,0.1384001631050367,0.7759959271419974,-0.0307589375676132,0.0115890832889024,0.0752233802862291,0.2369626584476728,-0.4597726023402967,-0.3839823705525097,0.7648629888702407
0.0044613614065974,-0.0004769437503508,0.0574272745865076,0.2212143413455529,0.5742722513903294,0.1383416037308177,0.7759749977565779,-0.0307651353931504,0.0115889536095416,0.0752263780907583,0.2369669266828277,-0.4597866933432711,-0.3839736523466583,0.7648575727457523
0.0044836465981912,-0.0004644521951107,0.0574329008986843,0.2211726511691333,0.5743501602511248,0.1382572847483533,0.7759442473582344,-0.030778934419941,0.0115896010896057,0.0752303131873018,0.2369771044740076,-0.4598202943680636,-0.3839528622797373,0.7648446563777378
0.0044922684940298,-0.0004634499020221,0.0574393450873795,0.2211666904433938,0.5743758186572164,0.1382256308585428,0.775932593047828,-0.0307995088999606,0.0115905813231385,0.0752335067888086,0.237019926880935,-0.4598786235018127,-0.3838424542907137,0.7648517347770846
0.0044951696332296,-0.0004645990424788,0.0574453804749862,0.2211377163990285,0.5743573024629847,0.138301527817354,0.7759410331311601,-0.0308093794620729,0.0115920269813851,0.0752334448024465,0.2370279123742579,-0.4599049968704807,-0.3838261327784906,0.7648415930147712
0.0044989890393845,-0.0004656247376123,0.0574520837212778,0.2211081007027591,0.5743415419425039,0.1383740206873935,0.7759482143813017,-0.0308106004689961,0.0115920497240707,0.0752338936585274,0.2370287874805499,-0.4599078870711069,-0.3838243440932796,0.7648404815362835
0.0045039982624247,-0.000469073432178,0.0574596242856432,0.2210773209624794,0.574387899223491,0.1383962914336101,0.7759186979955445,-0.030811536932296,0.0115920816654448,0.075233733644233,0.2370299659634935,-0.4599103076385638,-0.3838228747043847,0.7648393981855335
0.0045058362025285,-0.0004702277556259,0.0574625227289258,0.2210765525931291,0.5743912105334491,0.1383922074080641,0.7759171940897945,-0.0308209538502417,0.0115758996787127,0.075226532615711,0.2371126568752476,-0.4599222858691524,-0.3837446075307876,0.7648458374741256
0.0045065279402794,-0.000470927458334,0.0574639093036065,0.221076360499738,0.5743920383582015,0.1383911864010181,0.7759168181096598,-0.0308623400862641,0.0115510325963383,0.0752011925988285,0.2372642639275772,-0.4600618314382453,-0.38360201850301,0.7647864222886079
0.0045073443470562,-0.0004706535984892,0.0574673181872735,0.2210472936766784,0.5743696742776944,0.1384706277001078,0.7759274814650462,-0.0308968652869784,0.0115632335502703,0.0751269342014986,0.2374236192753683,-0.4597659567104635,-0.3836991414892802,0.7648661705688692
0.0045080353368664,-0.0004647543076216,0.057475443226421,0.2209284712998782,0.5742798715176999,0.1387855904608136,0.7759715198505397,-0.0308969095892562,0.0116234326778921,0.074934681550191,0.2374823731251847,-0.4595908758391437,-0.3840262950036401,0.764788960462961
0.0045070501516656,-0.0004544024784532,0.0574943836609412,0.220863865838059,0.5742589111794233,0.1388205304571236,0.7759991726939495,-0.0308306564567295,0.0117711681090475,0.0744650266693314,0.2385130430601922,-0.4594565894719979,-0.3842400775492119,0.7644414519673187
0.0044800344022603,-0.0004127875300863,0.0575635064279382,0.2207877386004678,0.5741588262864091,0.1388207924248819,0.7760948423173758,-0.0307609785586016,0.0119050025763724,0.0740887098605332,0.2395536051817342,-0.4593608353309141,-0.3844130137160194,0.7640865972481694
0.0044590427938832,-0.0003772435771687,0.0576273970224683,0.2207300604313137,0.5740717984383583,0.1388312024608955,0.7761737613981803,-0.0306772256714888,0.0120549291825436,0.0737683655109459,0.240477665314532,-0.459232346416782,-0.3846011451135362,0.7637788316435362
0.0044553070393113,-0.0003662804151648,0.0576597184883295,0.220695479872522,0.5740667405541483,0.1387536656807035,0.7762011999562619,-0.0305555420840186,0.0122155561826319,0.0734235517154738,0.2418533373014403,-0.458112551582149,-0.3848176999629875,0.7639078420295505
0.004459249129379,-0.0003673600644312,0.0576773897882553,0.2207438761249649,0.5740638675108592,0.1387470246283033,0.7761907499633024,-0.0304687866209795,0.0123105797514848,0.073184454971558,0.2425376176830124,-0.4580045580813986,-0.3849226613904824,0.7637027389851236
0.0044604323440691,-0.0003712612689277,0.0577097370913959,0.2207108840499769,0.5740320599152476,0.1387903799529715,0.7762159044259819,-0.0304017284730039,0.0123739350837211,0.0729950045058519,0.2432467197935057,-0.4580357127035828,-0.3848415656680486,0.7634993703546753
0.0044557861422015,-0.0003717817513428,0.057747286983024,0.220666365095447,0.5740046014326192,0.1387624918510182,0.776253852618484,-0.0303373409425382,0.0124482337700379,0.0728455754682667,0.2438343430638299,-0.4579427608780621,-0.3849676776892656,0.7633040862176372
0.0044525265445571,-0.0003743676726774,0.0577865379441749,0.2206238427656657,0.5739783724064562,0.1387358544964378,0.7762900944170869,-0.0302719345254924,0.0124927197197869,0.0728160897664566,0.2451068802589508,-0.4572955205449951,-0.3866383901412004,0.7624396234510817
0.0044492444180571,-0.0003775830910112,0.057830439559407,0.2205769744201891,0.5739497761175493,0.1387061946960203,0.7763298554114739,-0.0302191747542593,0.0125133468609694,0.0727795961260387,0.2454095507314462,-0.4572405227687254,-0.3867416147818156,0.7623228844419707
0.0044465818632073,-0.0003773588866022,0.057848921405014,0.2206901463894292,0.5739599791818953,0.1385913433185685,0.7763106602007249,-0.0301103196202435,0.0125118618909258,0.072743510299684,0.2456306611358636,-0.4571471269984759,-0.3868499919960818,0.762252691880868
0.0044454292010636,-0.0003761164811304,0.0578553058185316,0.2208772118822543,0.5740338584272336,0.1384476476292078,0.776228468632917,-0.0299655340049126,0.0125136668217651,0.0726721205060385,0.2464628155884735,-0.4571701601081552,-0.3865573346195094,0.7621187258496844
0.0044462363209716,-0.0003748418831401,0.0578561910473145,0.2207399972201239,0.574142345730766,0.1385700095965184,0.7761654288271633,-0.0297988293183111,0.0125390654682695,0.0725503231391415,0.2478307224221689,-0.457416750069148,-0.3859550211330822,0.7618323775228029
0.0044458000286886,-0.0003748772329879,0.0578571641872902,0.2206934375288978,0.57413254406795,0.1386036634808445,0.776179910164796,-0.0296478626031207,0.0126219492358797,0.0724101054357121,0.2477459722992299,-0.457300519945848,-0.3862511986050007,0.7617796133022771
0.0044439137769646,-0.0003762821219003,0.0578570771392512,0.2206725040870293,0.5741210406308274,0.1386296114106686,0.7761897367815829,-0.029478980394925,0.0127906026694565,0.0722012418718671,0.2470670103034046,-0.4570910003237305,-0.3870574279349492,0.7617166515989856
0.0044391632744787,-0.0003798204225338,0.0578568576621487,0.2206315326038737,0.574094163809555,0.1386862676008476,0.7762111420738689,-0.0293671953101769,0.0129017845959936,0.0720244283540708,0.2469359580492987,-0.4571703502986894,-0.3874578066405061,0.7615079457913599
0.0044390808701832,-0.0003797306602466,0.0578569481713034,0.2206085833676163,0.5740899381517467,0.1387028511132269,0.7762178269986584,-0.0292502360567836,0.0129816434243255,0.0718425000826017,0.2463371692445143,-0.4573548086131889,-0.3883493162305063,0.7611369040260044
0.0044390808701832,-0.0003797306602466,0.0578569481713034,0.2205859192546196,0.5740858880592488,0.1387196133401395,0.7762242680002863,-0.0290813848671097,0.013089412807128,0.0715783614741144,0.2454701189305065,-0.4581490476478763,-0.3894352137769201,0.7603841694315522
0.0044372770683492,-0.0003812253605928,0.0578567704195476,0.2205879336292681,0.5740786064783758,0.1387289756958217,0.7762274076734239,-0.02896730779857,0.0131579841049604,0.0714080830058648,0.2448467118909725,-0.4587803663073975,-0.3903239822993245,0.7597485452496938
0.0044348445569633,-0.000383188390816,0.0578565635015675,0.2205678597737407,0.5740647876716439,0.1387581608067608,0.776238115271253,-0.0288707853205917,0.0131991841815263,0.0712646987326213,0.2446309729967348,-0.4591671964740468,-0.3898773670003739,0.7598136688910582
0.0044342856894072,-0.0003836046763921,0.0578565376195406,0.2205683720341169,0.5740625778741055,0.1387608817713164,0.7762391175615944,-0.0286765003458865,0.0132492511003507,0.0711219138390435,0.243734039941478,-0.4596625710422563,-0.3894669193378253,0.7600128665345953
0.0044332959986216,-0.0003853672957495,0.0578576394421234,0.2205243228683905,0.5740489488858641,0.1388012065895885,0.7762545023094853,-0.0285062979267204,0.0132837066740592,0.0710312618167002,0.2432128111123013,-0.4596621355928778,-0.3896289790722788,0.7600970387260699
0.0044357970091754,-0.0003937787819241,0.0578763697580401,0.2205175152513167,0.5740403283646892,0.1388011385408086,0.7762628232873969,-0.0283254991200588,0.0133256724203061,0.0709202161487924,0.2428298142321397,-0.4594969928756639,-0.3898188387667174,0.7602219858704262
0.0044362772004827,-0.0003994904608461,0.0579034802321764,0.2204730706802972,0.5740218915538853,0.138805146048502,0.776288364302953,-0.0281024387359313,0.0134265659474622,0.0707362909533714,0.2420613845967792,-0.4591935714585373,-0.3901626385799069,0.7604739742256854
0.004434578305144,-0.0004074377830712,0.057944892637622,0.220392271789256,0.5739852732715496,0.138822730662871,0.7763352381891854,-0.0279624783021721,0.0135081355626349,0.0706059016646696,0.2412681190562278,-0.4588427827700802,-0.390747776803892,0.7606373448297782
0.0044273874554102,-0.0004147122721817,0.0579906422866398,0.2203736540294999,0.573963257623402,0.1387274349017185,0.7763738341247778,-0.0278197406255472,0.0135857055795201,0.0704220408994725,0.2407608537054504,-0.4593873024719199,-0.3910873741385504,0.7602948003505016
0.004427098277808,-0.0004210659075892,0.0580115830871464,0.2202394881370958,0.5739692135239736,0.1388243178508864,0.776390184485235,-0.0276728258120518,0.0136827819249314,0.0701203259865098,0.2406219583130047,-0.4604550473792546,-0.3913260598562723,0.7595697054240302
0.0044273027339271,-0.0004258573798674,0.0580193942213717,0.2202635302050321,0.5739855208343047,0.1387443696172494,0.7763855994502352,-0.0276020223106006,0.0137205779060832,0.0698830850844032,0.2404070237597406,-0.4605559729329331,-0.3920544809277781,0.7592008579468501
0.004426341758121,-0.0004271909442202,0.0580218884745915,0.2202624942219027,0.5739801433347569,0.1387482171654533,0.7763891813581424,-0.0275655012678016,0.0137088386689289,0.069633508598466,0.240513166797087,-0.4604942064905034,-0.3925565448073175,0.7589452295883141
0.0044243083973951,-0.0004318831513792,0.058019575127264,0.2202950548622489,0.5740746175207662,0.1385611618191912,0.776343497916316,-0.0275983590452469,0.0137057992994085,0.0693539590170821,0.2405159790313634,-0.4625088266480886,-0.391159945755819,0.7584402059091394
0.0044221672443509,-0.0004331772122721,0.0580281107855813,0.2202865108458147,0.5740636553459246,0.1385611971259473,0.7763540219521483,-0.0276604946562793,0.0136778453569057,0.069076865283843,0.2404192769880013,-0.4635694445687555,-0.3911596765579873,0.757823230542475
0.0044173444070951,-0.0004379590137915,0.0580635327723669,0.2201836017630431,0.5740192211178213,0.1385997709021781,0.7764091825885415,-0.0277150647252386,0.0136417023699233,0.0688756602274378,0.2393523645760504,-0.4642954215098234,-0.3900692840168832,0.7582784190542581
0.0044090899051645,-0.000436511776576,0.0581072789251646,0.2200977865939439,0.5740186997018274,0.1385997483341363,0.7764339034913302,-0.0277297946028224,0.0135929002508667,0.0687231234358515,0.2391685918410032,-0.4644031503508959,-0.3901460030240832,0.7582309641166648
0.0044036597798222,-0.0004434344001928,0.0581760405980781,0.2199369612883266,0.5739547729946806,0.138626961080823,0.7765218717314908,-0.0277460433758852,0.0135642735785518,0.0685308352571147,0.2379719989059452,-0.4650814072204779,-0.3879962175865893,0.7592941113514767
0.0044025755642561,-0.0004645572073345,0.0582535431285632,0.2198822716257207,0.5740020692989568,0.1384190786415553,0.776539483692395,-0.0277064502957349,0.013541804438712,0.0684399614131307,0.2379296250632316,-0.4651012223617741,-0.3877361940471342,0.7594280678910259
0.0043915421344478,-0.0004884918737364,0.0583568088346618,0.2196377026417053,0.5739587877163745,0.138402929286223,0.776643559650382,-0.027631880947486,0.0135122122041349,0.0684049513418409,0.237867624182872,-0.4649909993410296,-0.3876591472509348,0.7595543097436184
0.0043834556306035,-0.0005090165067057,0.0584378127950681,0.2194691076088757,0.573922443102556,0.1382750817615449,0.7767408460177662,-0.0275239171612672,0.0134980709495842,0.0683556889053115,0.2371505048071301,-0.465448452324448,-0.3858124465942485,0.7604381186864976
0.0043779440577261,-0.0005300199927373,0.0585179210437951,0.2192758004465172,0.5738498437693975,0.1382986228133078,0.7768448822463334,-0.0274131630499491,0.0134923701529645,0.068319103749057,0.2371876544353997,-0.4655027262470179,-0.3850569965196764,0.7607761417600274
0.0043848668715641,-0.000585846417311,0.0586246584678143,0.2191374148629273,0.5738708418744416,0.1381628318990284,0.776892580821283,-0.0273072432822535,0.0135043305943064,0.0682833656295798,0.237142928315918,-0.4654430417419044,-0.3848243627595182,0.7609442924883043
0.0043932934110383,-0.000633619363632,0.0587008005982709,0.2190284406748504,0.573874563080442,0.138016125376997,0.7769466372671268,-0.0271703851787665,0.0135425348913073,0.0681991171274024,0.2372441908606375,-0.4653405577395246,-0.3845416390207559,0.7611183134603846
0.0043930632865927,-0.0006611443058312,0.0587447811878771,0.2189172642905841,0.5738665334098643,0.1379312161049242,0.7769989786682402,-0.027088800017288,0.0135918420262382,0.0680966352307776,0.236848774146381,-0.4652034796799594,-0.3847204170756871,0.7612349055082298
0.0043884958923595,-0.0006792119511078,0.0587636706986609,0.2188403710920018,0.5738687993040338,0.1378377527677531,0.7770355507166948,-0.0270383618527855,0.0136415966166939,0.0679868262554174,0.2368689677316935,-0.465229107071145,-0.3847411916426165,0.7612024602646306
0.0043883080046689,-0.0006835687313015,0.0587639588688269,0.2188067270625285,0.5738949223703705,0.1377466201093711,0.7770418926403744,-0.0269946208602799,0.013684161873803,0.0678561737699263,0.2368373069079068,-0.4652816952845224,-0.3848530899158786,0.7611235992084147
0.0043883354118358,-0.0006836748823186,0.058764368193996,0.218806442065873,0.5738947456468768,0.1377464405442982,0.7770421352454167,-0.0269518819855924,0.0137141138668743,0.0676903391192731,0.2368668303740232,-0.4651031376853584,-0.3851546789885053,0.7610709883033644
0.0043913686327468,-0.0006829174627476,0.0587648773476934,0.2186922925978268,0.5738846398333126,0.1378199152506059,0.7770687049946172,-0.0269415313187689,0.0137034162504648,0.0675254525092285,0.2370649804801717,-0.4649591650388829,-0.3853709635030048,0.7609877728091604
0.004402644638797,-0.0006829716781938,0.0587700561956028,0.2186023361299018,0.5739212886646393,0.1377848276723768,0.7770731717923111,-0.0269316724050622,0.0137025062036241,0.0673241994387531,0.2369634230225755,-0.4652333738235986,-0.3840474598491354,0.7615207105611524
0.0044154857081326,-0.0006955192858328,0.0587831246608654,0.2185454065393888,0.5740310379139565,0.137636600503154,0.7770343872660298,-0.0268623211446343,0.0137475092352731,0.0670579439600764,0.2366995352462589,-0.4650823612229446,-0.3842660152359802,0.7615847666728615
0.0044440539369723,-0.0007226432925856,0.0588273814605841,0.2182961861442039,0.5739802222037993,0.1376360312607949,0.7771420735827843,-0.0268171010937025,0.0138079141574624,0.0668474640578464,0.2361976538526708,-0.4653033389973492,-0.383623890213603,0.761929249924029
0.0044674004543599,-0.0007586107679105,0.0588774802036184,0.2180485472829976,0.5739627730320329,0.137615587735898,0.777228097930882,-0.0267754143108002,0.0139003613728241,0.0666360033145713,0.2350497915657118,-0.4670617797336509,-0.3830149798688632,0.7615145531065077
0.0044899509719653,-0.0007948655543416,0.0589296781087992,0.2180231145344322,0.5739620071869443,0.1374973117498697,0.7772567304926983,-0.0266869289277481,0.013992864471881,0.0664217405611876,0.2344505729009147,-0.4685719689599757,-0.3832341058035501,0.760660804117287
0.0045237293985768,-0.0008324029807963,0.0589830635620701,0.2179822894618599,0.574009717908575,0.1373020410242006,0.7772674666793103,-0.0266266361672316,0.0140371824631488,0.066312514834677,0.2339486357361941,-0.4697263634757728,-0.3834784735003997,0.7599798942437905
0.0045667257700818,-0.00088128751195,0.0590584089808353,0.2178745142177157,0.5739911572763817,0.1372001871335058,0.7773293742509962,-0.0265828259712579,0.0140453556294467,0.0662298217904646,0.2336916902236097,-0.4698868231688936,-0.3838387452466815,0.7597778523885323
0.0046005852621419,-0.0009061511779102,0.0591162368211802,0.2178230158820352,0.5739963484365018,0.1371512164936776,0.7773486151965032,-0.0265822609648177,0.0140260428613074,0.06615080170736,0.2326838756313214,-0.4707339738277608,-0.3826097620126742,0.7601825503904424
0.0046235401853628,-0.0009341934718124,0.0591622806301788,0.2177932822165717,0.574028900547405,0.1369436982437223,0.7773694945577698,-0.0265672877509718,0.0139959948275022,0.0661306903485135,0.2324229988159231,-0.4705447093953694,-0.382848137390764,0.7602595147565491
0.0046381606732089,-0.0009635421335968,0.0592043111556026,0.21766755725712,0.5740411175129984,0.1369165474667799,0.7774004688395315,-0.0265556602711989,0.0139961314341355,0.0660995768140935,0.2322882646613342,-0.4704471377396914,-0.382958623378833,0.7603054290697567
0.0046448641154892,-0.0009778019984278,0.0592315093521195,0.2176690067983945,0.5739940826890678,0.1368999963047209,0.777437706526448,-0.0265418309800689,0.0140074416528375,0.0660643526279245,0.2322822196340128,-0.4704389974490202,-0.3829633429597662,0.7603099355329626
0.004647501188513,-0.0009860927417161,0.0592508936880311,0.217638750259169,0.57398191250251,0.1369152761811954,0.7774524716365722,-0.0265226417524353,0.0140487855550886,0.0660026973379093,0.2306470454595335,-0.4706351674666633,-0.3820680584674762,0.761136307282281
0.0046409065316833,-0.0009854189350411,0.0592659000901847,0.2176179866084781,0.5739576248853826,0.1369129328989084,0.7774766270090836,-0.0264403017375875,0.0140882171421583,0.0659711691174792,0.2302166515116026,-0.4706417679639722,-0.3815820521398678,0.7615062423245518
0.00463459680025,-0.0009811268070857,0.059273626587152,0.2175996960339944,0.5739408919504899,0.1369064796600121,0.7774952351365839,-0.0263565821934908,0.0141095509420214,0.0659566252651077,0.2301041865899285,-0.470458880761946,-0.3815454539709084,0.7616715639828875
0.0046292890641014,-0.000975649036309,0.0592803752085289,0.2175582336250563,0.5739249410804609,0.1369117154231185,0.777517690581786,-0.0263181311335962,0.0141159905793645,0.0659615589584367,0.2300463220370737,-0.4704729198902417,-0.3814109968459769,0.7617477094498699
0.0046234703976179,-0.0009721152887627,0.059286362930869,0.2174818592169115,0.5738557636545625,0.136943192326076,0.7775845712895401,-0.0263157036985611,0.0141282638122798,0.0659655349737915,0.2300112787902209,-0.4704782525760983,-0.3813366416750919,0.761792223114801
0.0046201658362846,-0.0009701286262146,0.0592901811524838,0.2165712131704926,0.5736448277661217,0.1375955442053038,0.7778791599071697,-0.0263148615197515,0.0141377920605498,0.0659682870206892,0.2298976893437096,-0.4704398790126084,-0.3813176701075433,0.7618597030508835
0.0046167952444898,-0.0009687120718714,0.0592924624083544,0.2165673739590762,0.5736556596070469,0.1375276290333955,0.7778842510230725,-0.0263172023617858,0.0141389817830632,0.0659678470974462,0.2298353865396852,-0.4704106658722958,-0.3812889506250879,0.7619109112350053
0.0046130402237007,-0.000965398464053,0.0592960827515771,0.2165109153501045,0.5736388947418343,0.1375559637666047,0.7779073201904372,-0.0263209588641853,0.0141388815142323,0.0659670394322585,0.2298230704717276,-0.4704058140010112,-0.3812319286388337,0.7619461549343948
0.004609335377422,-0.0009626586658699,0.0592993252255795,0.2164785707961188,0.5736257437708862,0.137569623255277,0.7779236037213221,-0.0263253786401013,0.0141397604951441,0.0659672584965034,0.2298038340876602,-0.4704075025808157,-0.3812376983441456,0.7619480275685142
0.0046074199601084,-0.000961562419944,0.0593021741634187,0.2164338915521579,0.5735706083328277,0.1375858046363586,0.7779738261708196,-0.0263290841740381,0.0141482385061498,0.0659836054555781,0.2297943193227561,-0.4704304972470003,-0.3811457091108184,0.7619827206002394
0.0046083465762782,-0.0009701995080975,0.0593077605597414,0.2163941289773354,0.5735267241132281,0.1374162174770143,0.7780472099084986,-0.0263430211672185,0.0141434363313685,0.066026611243261,0.2297874549934921,-0.4705537859766661,-0.3809456609061418,0.7620087030129135
0.0046305092518618,-0.0009941846864553,0.0593511132671834,0.2161373620619523,0.5734607605457376,0.1374221911389058,0.7781661379280049,-0.0263580055764968,0.0141299732311071,0.066082175900842,0.2297280411920367,-0.4705813097149821,-0.3808840045600928,0.7620404405983118
0.0046685075209124,-0.0010260571943774,0.0594117859851852,0.2159208126212339,0.5734979930568378,0.1373086165983343,0.7782188628172777,-0.0263693279294397,0.014118110356985,0.0661581704421586,0.2296144568460634,-0.4705829457611599,-0.3808425865982669,0.7620943620045867
0.0047268483893636,-0.0010345155977746,0.0595187098312354,0.2176966429292677,0.5733869967861637,0.1376622943475062,0.7777432843097081,-0.0263760260591543,0.0141056168676137,0.06622198293306,0.229532883126184,-0.4705870091551873,-0.3807939342444628,0.7621407363609303
0.0048008847605718,-0.0011313815353116,0.0596413690146973,0.2178634602164046,0.5733340464251404,0.1377459401495097,0.7777207981561493,-0.0263838227765946,0.0140913346141769,0.0662982274957914,0.2294119640060299,-0.4706284595379826,-0.3807381351549476,0.762179425255323
0.0048779973559077,-0.001229370322888,0.0597089006171078,0.2176128100850323,0.5732573196480122,0.1379608787686994,0.7778094280003557,-0.0263911851730528,0.0140675917685881,0.0663747832807898,0.2292789112547721,-0.4705809338259894,-0.3807438692161778,0.7622459390692614
0.0049722710142232,-0.0013332327598185,0.0597744400024256,0.2175527311106152,0.5732733144984173,0.1378143707704249,0.7778404176175618,-0.0263892728115923,0.0140496113952049,0.0664294429292443,0.2290375000213377,-0.4705852878008174,-0.3807646355328324,0.7623054524381594
0.0050671714201048,-0.0014629399717512,0.059871659283106,0.218130273009651,0.573526382937406,0.1369974889458764,0.777636393241723,-0.0263885834068275,0.014045065137584,0.066440323405513,0.2290533397060017,-0.4706331873320246,-0.3806709279488442,0.7623179226318847
0.0051197922991607,-0.0015308093481432,0.0599290394538404,0.2187831770531179,0.573663878677343,0.136362189234129,0.777463201114166,-0.0263919983386197,0.0140403512123325,0.0664464392779267,0.228929184304258,-0.4705668242989464,-0.3807540507432325,0.7623546715837789
0.0051949985719218,-0.00156559783731,0.060004415043553,0.219967166464005,0.573477650987224,0.1369343957021613,0.7771658772550788,-0.0264036236697617,0.0140368358910591,0.0664457425289754,0.2288866792954219,-0.4705595298946505,-0.3807808384608175,0.7623585573255652
0.0053348512851889,-0.0016747259396903,0.0600798290807383,0.2203954592500044,0.5734893916834187,0.1370759632462115,0.7770109004825385,-0.0264150307379832,0.0140342491858887,0.0664426852352039,0.2288887187879203,-0.4705760157792085,-0.38077915705135,0.7623486088006285
0.0054309291071618,-0.0016984728511643,0.0601961261522889,0.2213579072791784,0.5729940337798758,0.1390050388241075,0.7767600101184133,-0.0264278785324308,0.0140295980970317,0.0664384877282314,0.228921397039397,-0.4706049830383126,-0.3807636544145645,0.7623286583842341
0.0055105604546279,-0.0017462584036955,0.0603249944729886,0.2221938369587618,0.5727903878122779,0.1392879854906147,0.7766208389847453,-0.0264455466946528,0.0140205465622107,0.0664304746012147,0.2289797451890667,-0.4706382385722427,-0.3806802129616753,0.7623322767312299
0.0056161467902879,-0.0017696349309028,0.0605540304287895,0.2255415275041366,0.5722628582287597,0.1411263084960016,0.7757123213622708,-0.0264746787142996,0.0140255320102196,0.0664225826438313,0.2289898889064062,-0.4707136108270629,-0.3806414620148556,0.7623020429960642
0.0057809128472782,-0.0019332803833461,0.0608421587953369,0.2304415489322968,0.5718307130339698,0.1428542483495087,0.7742732023551134,-0.0264935268857792,0.0140303211169927,0.0664171206462375,0.2289760488345458,-0.4708132305859516,-0.3805967841877777,0.7622669865809889
0.0059446064631593,-0.002133813964331,0.0610741906813798,0.2319655639494959,0.5710185933863491,0.1455413052165748,0.7739169668798608,-0.0264960125078108,0.0140303235624838,0.0664164650914403,0.2289798767234495,-0.4708200211359673,-0.380592783674514,0.7622636399357677
0.006103861414804,-0.0023441344720298,0.0613446945875265,0.2331539253118208,0.5703773042994092,0.1475091936738325,0.7736601422029733,-0.0264947861769844,0.0140297324422037,0.0664175135727884,0.2289613154414315,-0.4707557052637046,-0.3806967451751262,0.7622570237171098
0.0062723803831164,-0.002566127065541,0.0617962485340039,0.2360247018871374,0.5698410701133899,0.1487377476426431,0.7729492721629978,-0.0264932242652684,0.0140283976296745,0.0664194255049106,0.2289522065688701,-0.4706366624370673,-0.3808248154478002,0.7622692956012936
0.0063919448467182,-0.0027695077061199,0.0621274539069838,0.2379672824777185,0.5697452437400243,0.1480621400221139,0.7725539025840605,-0.0264919168840911,0.014028103150759,0.0664204362286109,0.2289105805226855,-0.4705614170974459,-0.3809422882211148,0.7622695533135715
0.0065218872971291,-0.0029585762901408,0.0624636915579593,0.2393470448151764,0.5692914436281313,0.1488597989175922,0.7723088790220233,-0.0264914757181326,0.0140274679876103,0.0664209398376096,0.2289200281800973,-0.4705066911285376,-0.3809663941098973,0.7622884499060711
0.0066924454244013,-0.003207780510212,0.0628557537755174,0.2410665534058129,0.5688415408732984,0.1494602287000031,0.7719895454233021,-0.0264908612563104,0.0140276532576295,0.0664215719274851,0.2289715225218864,-0.4704748371495207,-0.3809623882473979,0.7622946465927596
0.0068086349727825,-0.0033436997194098,0.06312376779803,0.2424418333573591,0.5681805673521501,0.1512127793146037,0.7717042799503346,-0.026489370050667,0.014030563193469,0.0664221046172799,0.2289130593692277,-0.4704561926844179,-0.3810538390460358,0.7622780029381538
0.0069079766387022,-0.0034577793625354,0.0633615169252526,0.2436117148418904,0.5676227977751798,0.1527188718257427,0.7714496989603037,-0.0264879220713986,0.0140341746276662,0.0664227709673195,0.2289769493408399,-0.4704379786064876,-0.381033558835913,0.7622801925775347
0.0070420057812164,-0.0035697493572428,0.0636875414844047,0.2461706428883698,0.5664589813616105,0.1563214933041809,0.7707709307867313,-0.0264890255480314,0.0140387903590162,0.0664227753872073,0.2289664791212103,-0.4704472452176329,-0.3810266226747548,0.7622810857676102
0.0071425034309813,-0.0036691974516333,0.0638927842855355,0.247776483096952,0.5657382239387971,0.1587210444174154,0.7702952073443831,-0.0264928592686317,0.0140444631813953,0.0664218984767044,0.2289536709343226,-0.4704692061787072,-0.381078924804935,0.7622452332896479
0.0072264407913388,-0.0037672221183901,0.0640818935290178,0.2497117084215785,0.5652607083034781,0.1599242259929971,0.7697718079184036,-0.0264975133788436,0.0140473834619678,0.0664206042587637,0.2289756980464369,-0.470497087946682,-0.3810544067293663,0.7622336643378917
0.0073004706295865,-0.0038454979804493,0.0642896803694725,0.251042283780618,0.5644866900246364,0.1622191993007424,0.7694267216034727,-0.0264977034472073,0.0140477427511575,0.066420074398708,0.228975615211764,-0.4704982739661223,-0.381053637298557,0.7622333417890047
0.0073494858153195,-0.0039384455881897,0.0646174798601393,0.2555452277293675,0.5627500752853352,0.1676553863366836,0.7680499077425846,-0.0264981399770431,0.0140478911267297,0.0664198324638517,0.2289760527321689,-0.4704997157943529,-0.3810527525413897,0.7622327626737508
0.0073866267050678,-0.0040817595778682,0.0648071736364203,0.2575311866001423,0.5618606475234224,0.169915322615871,0.7675409330017701,-0.0265186879783225,0.0140518905687238,0.0664150930025252,0.229005689346084,-0.4705085804283147,-0.3810379203415086,0.7622258020116316
0.0074447801842322,-0.0041829952429205,0.0650483863385513,0.2587148355334653,0.561190954470868,0.1717154262593275,0.7672321414536448,-0.0265310468055629,0.0140549683053244,0.0664119294897006,0.2290390168515434,-0.4705576561439022,-0.3810008489627377,0.7622040239290977
0.0075114813957772,-0.0042900657712146,0.0653901127172353,0.2599221820821161,0.560410103208411,0.1743270170825223,0.7668057554548737,-0.02653209587534,0.0140551262334381,0.0664114933908309,0.2290404121345464,-0.4705607953599101,-0.3809989637578201,0.762202608953127
0.0075277919491835,-0.0043454596253599,0.0656870330360678,0.2621682808910972,0.5591554335700577,0.1778943690493072,0.766137446587906,-0.0265328953491815,0.014054771680131,0.0664111446111505,0.2290204580004487,-0.4705514149437617,-0.3810117985730584,0.762207980186387
0.0075394729862651,-0.0044387215033141,0.0659711147927849,0.2638564440050895,0.5580961625363393,0.1810501574321736,0.7655908116043361,-0.0265331374429715,0.0140535589819218,0.0664108919407938,0.2290241569655732,-0.4705504728375222,-0.3810127506756823,0.762206974424364
0.0075549773498761,-0.0045617661844286,0.0663093982613197,0.2657978293322253,0.5568548256386455,0.1842402311747431,0.7650619284096603,-0.0265332753661693,0.0140527745697602,0.0664106435314794,0.2289821138559395,-0.4705275948550914,-0.3810408623039016,0.7622196765163227
0.0075798709196749,-0.0046470501129352,0.0665785194900466,0.2668607009107877,0.5561360907564022,0.1864124019745232,0.7646884537232654,-0.0265334866869384,0.0140525997398815,0.0664108114695185,0.2289826342368638,-0.4705278506184494,-0.3810407468914236,0.7622194199958138
0.0076149432849122,-0.0047037010121314,0.0668379085089442,0.2683666426779037,0.5551939254228005,0.1892153003822839,0.7641574578401066,-0.0265332323933091,0.0140515585575578,0.0664117117463205,0.2289929091919226,-0.4704729130573297,-0.3810650587747397,0.7622380904941541
0.0076653979467403,-0.0048059874893567,0.0671590832319926,0.2694467253322513,0.5544129537642879,0.1914999161978325,0.7637751770006059,-0.0265333487025103,0.014051183278181,0.0664124204835128,0.2289932108168868,-0.4704724479027342,-0.381065385724336,0.7622381235328924
0.0076845525312211,-0.0048756013149697,0.0674373690738764,0.2707945385707571,0.5535074116206092,0.1937433219718202,0.7633894080694518,-0.0265335964391311,0.0140511674855336,0.0664147274582303,0.2289909370142867,-0.4704722504582715,-0.3810652993309631,0.7622389716879161
0.00769343568305,-0.0049408500997269,0.0676851904933243,0.2717243029970749,0.5528897653245649,0.19553529943523,0.7630496427067353,-0.0265365936509627,0.0140459862499109,0.0664405415238689,0.2289786133754555,-0.4704637398298016,-0.3810696083216682,0.7622457725271953
0.0076992708366235,-0.0049899432016346,0.0680745229105908,0.2736052691086698,0.5515807579717682,0.1992684845582789,0.7623587706671374,-0.026537360843193,0.0140459412474095,0.0664733288813436,0.2289424280900378,-0.4704539282149297,-0.3810725133895624,0.7622612449720509
0.0077194731545559,-0.0050088886430416,0.0684021860970587,0.2762776831726908,0.5498420024034992,0.2040845872100311,0.7613763165721349,-0.0265340680428744,0.0140552629796835,0.0665057758311573,0.2288513139768353,-0.4704390477998076,-0.3811498046172709,0.7622591454594051
0.0077452239764932,-0.0050618203882562,0.0686994705059516,0.2785951401833161,0.5485176098672003,0.2077380297414283,0.7604985802294189,-0.0265257573339517,0.014056930037427,0.0665357290445176,0.2288026987357014,-0.4704087101956637,-0.3811647106345364,0.7622850082418007
0.0077867586373683,-0.0052100415344087,0.0690627499023914,0.2801202147130072,0.5474199228758132,0.210716053751019,0.7599097565101893,-0.0265215017837139,0.01405501764699,0.0665441880762159,0.2287927068912829,-0.4703918361243882,-0.3811746017583167,0.7622934741654784
0.007829621580714,-0.0053067218033474,0.0693478200751366,0.2818448551889357,0.5464387010481967,0.2129171521937799,0.7593645434848656,-0.0265198497048964,0.0140525364578469,0.0665506804903316,0.2287896432084613,-0.4703817417045827,-0.3811807925599254,0.762297526963649
0.0078677345807081,-0.0054096265426935,0.0696604263663496,0.2845278808379243,0.5453416340797143,0.2157504547149696,0.7583522456322199,-0.0265191398491038,0.0140518820503923,0.0665542880001943,0.2287773974599821,-0.4704301905278293,-0.3811604514113549,0.762281475920332
0.007901751442519,-0.0055298075470268,0.0699326275441081,0.2866700336666802,0.5439218305141661,0.2194658658297915,0.757498559617933,-0.0265197251461222,0.014051132924827,0.0665567176257523,0.2287772880448934,-0.470429830019909,-0.3811606725096417,0.7622816206850728
0.0080074307945721,-0.0057115391543631,0.0702329964776573,0.289590913127279,0.5428481439339508,0.2215397970277935,0.7565534442420162,-0.0265200642703825,0.014050636156403,0.0665583075641131,0.2287771786297564,-0.4704294695118896,-0.381160893607848,0.7622817654496515
0.0080896739936982,-0.005825029230036,0.0704606810953582,0.2935004153933325,0.5413255420129263,0.2250615524893132,0.7550969880217064,-0.0265206350688168,0.0140513527684829,0.0665584867293182,0.2287669007942731,-0.4704844051348213,-0.3811365686114331,0.762263107918138
0.0081849586754345,-0.0059565883590782,0.0706126986749529,0.2964226261961601,0.5403857751890491,0.2269842465876505,0.7540523804440503,-0.0265207405697299,0.0140512446149964,0.0665588465955831,0.2287669007942731,-0.4704844051348213,-0.3811365686114331,0.762263107918138
0.0082966402410427,-0.0061042916225607,0.0708399991833792,0.3005956102823274,0.5379966294500363,0.2331005918396592,0.7522406661856272,-0.0265220734485318,0.0140550840083824,0.0665563234239141,0.2280580707623786,-0.4703701825601616,-0.381451379913232,0.7623885180672341
0.0083843260631388,-0.0062314468751737,0.0709291770328007,0.3060329658973174,0.5359325315822283,0.237947095749638,0.7500008833329918,-0.0265228976552135,0.0140568412128827,0.0665556010159335,0.2278371948598621,-0.4703798290120846,-0.3815263987120835,0.7624110677205175
0.008471650836244,-0.0063853820978836,0.0709789238598557,0.3094689544880541,0.5348451586769958,0.2397827358749293,0.7487815849927025,-0.0265228499426271,0.0140567410079957,0.0665558714488867,0.2277703034428474,-0.4703460479075598,-0.3815678193377286,0.7624311662918452
0.0085194917747556,-0.0064783616112199,0.0711197972150686,0.3117053980335089,0.5335776945738679,0.2417019591191024,0.748140863506329,-0.0265234247412614,0.0140562589912358,0.0665579520929451,0.2277698923471313,-0.4703461526350136,-0.3815677134176005,0.7624312775056389
0.0085474260423302,-0.0065190140338142,0.0712317417041494,0.316088553534182,0.5314544300156377,0.2462263077425914,0.746335595102413,-0.0265248447691791,0.0140583422282923,0.0665667555957801,0.2277563261624922,-0.470349608587282,-0.3815642180098024,0.7624349474737652
0.0086516380515866,-0.0066665877795138,0.0712607625139808,0.3218425156584305,0.5294144866213399,0.2500081778329091,0.7440655935378174,-0.0265248595823709,0.0140732845149708,0.0665827644331498,0.2276998685979438,-0.4703642887066001,-0.381549322575584,0.7624502083363387
0.0087906203444701,-0.0068537219650002,0.0713415310431075,0.3245082295120257,0.5288993674006229,0.2499377424126545,0.7432973786176412,-0.0265261144115407,0.0140784764620683,0.0665936930031491,0.2276534612024741,-0.4703596870104092,-0.3815565851325824,0.7624632704464955
0.0088511168089586,-0.0069472730570439,0.071509371453509,0.3246899622557641,0.5285944149627595,0.2500567748976487,0.743394903270338,-0.026526241103179,0.0140812247951976,0.0665991462363129,0.2276181260466387,-0.4703507102035969,-0.3815676960722739,0.7624737972022942
0.0088900896027154,-0.0070134616235304,0.0716548025950045,0.3245249230984681,0.5285364192757661,0.2502300562399743,0.743449895245957,-0.0265264381530236,0.0140809865544932,0.0666033794065331,0.2275919174565411,-0.4703382424855651,-0.3815819049398404,0.7624822008326012
0.0089246360231017,-0.0070954164121279,0.0718690742136936,0.32534667166288,0.5276568273399653,0.2519784908746776,0.743124926197425,-0.026525387579515,0.0140810664209566,0.066605283157805,0.2275882455256226,-0.4703349025358226,-0.3815836957856231,0.7624844608683985
0.00892127038796,-0.0071450490064865,0.0721107519304779,0.3272117992892629,0.5262534303167845,0.2550835922506936,0.7422412858701558,-0.0265212180846998,0.0140800357989349,0.066607335236474,0.2275833693140176,-0.470321764241036,-0.3815916455111895,0.7624900420129705
0.0088949614682295,-0.0071733938233708,0.0722972037646921,0.329395735225143,0.5246729100263275,0.2587353986420678,0.7411293953079469,-0.0265175895182889,0.0140786835978017,0.066609692718611,0.2274905913275647,-0.470264928827052,-0.3816540696788686,0.7625215398074209
0.0089117623312513,-0.0072713413299061,0.0724582375980555,0.3313501138605931,0.5238463777305227,0.2597190097595773,0.7404985554021609,-0.0265170940715159,0.0140787020251432,0.0666098561915276,0.2274674781870591,-0.4702524469405967,-0.3816685761451173,0.7625288719104084
0.008962013876298,-0.007419166009111,0.0726675250639953,0.334001026275368,0.5222713143527515,0.2631204561936925,0.7392182452995013,-0.0265160542552946,0.0140783180763302,0.066610089507074,0.2274446391007767,-0.4702379511921122,-0.3816843966410858,0.762536705191096
0.0090245934738215,-0.0075560087565695,0.0728656193559671,0.3357206072263158,0.5212274951172147,0.2653352870729422,0.7383838823073993,-0.026515887238022,0.0140778691575073,0.0666100264021404,0.2274456533067249,-0.4702369154382806,-0.3816851554624053,0.7625366615780568
0.0090766165911163,-0.0076900878252077,0.0730408349924681,0.3382370046359891,0.5201783442686494,0.2666984553382539,0.7374836627132766,-0.026516025591849,0.0140770837896593,0.0666097781036495,0.2274481200994514,-0.4702362871050697,-0.3816857910425342,0.7625359951301308
0.0091468754075513,-0.0078673260977285,0.0733115740890771,0.340756227568839,0.5185844014606916,0.2689635373099779,0.7366233959985345,-0.0265161639444769,0.0140762984229323,0.0666095298009452,0.2274505868905109,-0.470235658768413,-0.3816864266198659,0.7625353286766171
0.009232362790826,-0.0080431771953025,0.0735028592191491,0.3431510502008564,0.517508980140704,0.2700631500851402,0.7358652778775941,-0.0265164406461351,0.014074727692841,0.066609033182896,0.2274555204676297,-0.4702344020847621,-0.3816876977661387,0.762533995752826
0.0093298973181446,-0.0082226591061745,0.073703775197743,0.3456388672373921,0.5160176640058813,0.2724876036940994,0.7348537607727222,-0.0265166942851081,0.0140732878608629,0.0666085779348786,0.2274600429074651,-0.4702332501126406,-0.3816888629737271,0.7625327738863822
0.0094967375462925,-0.0084069635877719,0.073925773491854,0.3477472613697081,0.5146186728205968,0.2748900320878986,0.7339447758877705,-0.0265170401499394,0.0140713244596922,0.0666079571193047,0.2274662098618481,-0.4702316792229001,-0.381690451878015,0.762531107674601
0.0096181707960129,-0.0085448304599966,0.0740872785084122,0.3494959747753793,0.5136981705891492,0.2760423162385323,0.7333262526289612,-0.0265170834570666,0.0140703800917785,0.0666076979168017,0.2266896261217691,-0.4698402876643751,-0.3821717453101811,0.7627625283027476
0.0096746684999429,-0.0086661225650425,0.0742310379468136,0.3524125903985154,0.5120532606078366,0.2785297481623072,0.7321393336094796,-0.0265327960109622,0.0140716425397492,0.0665948952685849,0.2260148277804585,-0.4700331486247243,-0.3814875902860957,0.7631863175365537
0.009843357827743,-0.0088383961729917,0.0743518729629219,0.3561495827802437,0.5097775365129065,0.2829145137651025,0.7302353838683431,-0.0265422177600118,0.0140749644922163,0.0665846305371359,0.2255533480814694,-0.4703490036056564,-0.3809199310682265,0.7634117552745591
0.0100941100879103,-0.0089614138881783,0.0744990450518489,0.357390354508433,0.5087871083561214,0.2849224824921887,0.729538889878697,-0.0265284518563584,0.0140700032666383,0.066585318456293,0.2254077224425772,-0.4703793052353163,-0.3806376612752737,0.763576871499184
0.0101324778150318,-0.0089757612342726,0.0745398091397782,0.3577572947136946,0.5085164975013742,0.2855016069528185,0.7293212750739088,-0.0265242907448755,0.0140699004283139,0.0665858132196794,0.2253711708732195,-0.4704094375309379,-0.3806355751680161,0.7635701377984698
0.0102204091906322,-0.0090316421678953,0.0746817201774535,0.360536313794624,0.506794849074878,0.2878096246263044,0.7282432061880302,-0.0265206317891832,0.0140680394808258,0.0665856900571813,0.2253483352905878,-0.4704318301317222,-0.3805048616078202,0.7636282284420166
0.010393461879079,-0.0091933240776163,0.0748283244518355,0.3636627836241814,0.5053325267775971,0.2891777849083052,0.727162035520837,-0.0265202544982859,0.014068086019408,0.0665858230211488,0.2252584118856995,-0.4703864080213905,-0.3805603531404461,0.7636550874845827
0.0105228910438486,-0.0093090213816035,0.074910076844247,0.3646705839150301,0.5049152019647187,0.2895937138558528,0.7267815937041697,-0.026522453083292,0.0140678912391294,0.0665842560510112,0.2251956037140089,-0.4704048841886314,-0.380445911565409,0.763719250361367
0.0106265030002982,-0.0093909963896395,0.0750269277969787,0.3665100285065903,0.5039207850800004,0.290403981037082,0.7262229472870356,-0.0265236807973583,0.0140684721212299,0.0665832015424536,0.2251473861072175,-0.4704362226384951,-0.3803833205610025,0.7637453400170096
0.0107319668701026,-0.0094918349413657,0.0751585563664257,0.3694510799342272,0.5020229474222428,0.2931876787118195,0.7249274755784141,-0.0265236346628147,0.0140687338577042,0.0665832843344517,0.2250796643692358,-0.4704031099492444,-0.3804243130256546,0.7637652786664696
0.0107975079451404,-0.0095629370388243,0.0751764391037465,0.3714021612659863,0.5007827810777412,0.2950829756729879,0.7240187002080625,-0.0265246982120257,0.0140695479694536,0.0665823428992904,0.2250528155713823,-0.4704454130089328,-0.3803479984613138,0.7637851423330521
0.0108822900456257,-0.0095742882229024,0.0751643663619885,0.371644840185474,0.5009294439921678,0.2948452158748281,0.7238895658737852,-0.0265254383138595,0.0140700796193756,0.0665822439086573,0.2250564026472698,-0.470444725956089,-0.3802813486897698,0.7638176950596655
0.0109813124810226,-0.0095077379372619,0.0752223583725097,0.3722250562586786,0.5002124741383955,0.2962998245343419,0.7234931942945191,-0.0265253718457849,0.0140711546707583,0.0665825445381432,0.2250309177779809,-0.4704348137622759,-0.380294014759563,0.7638250024596639
0.0110685388648105,-0.0094731957171814,0.0752359152293953,0.3723725511422905,0.500232843652384,0.2963692328347084,0.723374773624432,-0.0265253174335193,0.0140723245597539,0.0665830065262605,0.2249827192171965,-0.4704139008364333,-0.3803203093060324,0.7638389884542752
0.0111351706075839,-0.0094756757333975,0.0752339261282407,0.3723966556958222,0.5002645348886233,0.2964002359032125,0.723327744605277,-0.0265254871090311,0.0140734558346453,0.0665832460827563,0.2249797534942527,-0.4704158148609579,-0.3803188007542379,0.7638394343310803
0.0112184500624651,-0.0094715323850873,0.0752374633186319,0.3723699866458946,0.5003303941990032,0.2962732339659234,0.7233479525936184,-0.0265267579111483,0.0140746451984301,0.066582335583399,0.2249036410292089,-0.4704403716606809,-0.3803341036011741,0.7638391051795245
0.0112860395147289,-0.0094461882901876,0.0752644219158032,0.3722462045969255,0.5003047479415493,0.2963478800174924,0.7233988224758626,-0.0265281779030056,0.0140741111984131,0.0665817418479038,0.2249113624555005,-0.470440208256152,-0.3802675308731534,0.7638700769489235
0.0113139295096353,-0.0094213771147255,0.0753157227690488,0.3729838156711917,0.4994182863069063,0.2981255106720997,0.7229008427413343,-0.0265302801281127,0.0140747480088017,0.0665812336642585,0.2248683037352755,-0.4704246111350983,-0.3802909436441029,0.7638807036415367
0.0113892282671967,-0.0094159824568701,0.0753200421710869,0.3733737540770673,0.4992188641162728,0.2986359807153603,0.7226265401291535,-0.0265316250451309,0.0140747954544357,0.0665808150116913,0.2248703240441611,-0.4704283793013428,-0.3802887412910787,0.7638788847451099
0.0114379849575127,-0.0094072250775062,0.0753286090706737,0.3736101260914041,0.4988408092539039,0.2995649168908942,0.7223809114816276,-0.0265330649630516,0.0140750018718824,0.0665804072023314,0.2248497384062853,-0.470421509054769,-0.3802999483511672,0.7638835960022696
0.0114827037649984,-0.0093929443946563,0.0753446062133035,0.374327319843981,0.4981319104680939,0.3011611655888895,0.7218348909085585,-0.0265361243779476,0.0140751169126418,0.0665786441620446,0.2248241766401258,-0.4704718345358631,-0.3802861026546364,0.7638670189465548
0.0115771358264573,-0.0093749741434632,0.075334431781665,0.3744380549148999,0.4981705192511008,0.3013154979735393,0.7216863913512525,-0.0265379618448656,0.0140744634497143,0.0665778854789524,0.2248066900096685,-0.4704649611907037,-0.3802976158452814,0.7638706669332979
0.0116002858571545,-0.0093788285107727,0.0753493896111073,0.3754844923314002,0.4972386148789814,0.3030287015548476,0.7210677928779275,-0.0265428662794482,0.014073858257403,0.0665761562424795,0.2248162851991745,-0.4704777081247874,-0.3802904360832657,0.7638635665421478
0.0116461282710726,-0.0094042865648577,0.0753530542734084,0.3770262285954275,0.4957482792812677,0.3061321572813776,0.719977755780705,-0.0265527985076154,0.0140740407137822,0.0665730195435553,0.2248316863645155,-0.4705053227459049,-0.3802743549457154,0.7638500304672902
0.0117338153927727,-0.0094438051544288,0.0753272494858768,0.3788252262331894,0.4945550379004681,0.3086450683110647,0.7187802058097439,-0.0265552464026242,0.0140727143799831,0.0665718900495864,0.2248394073963812,-0.4705103758434589,-0.3802718905704416,0.763845872115097
0.0118858311854038,-0.0094652786946313,0.0752536974657775,0.3791857357546014,0.4947302290525131,0.3086157354849895,0.7184820847265077,-0.0265565422928442,0.0140723410474012,0.0665713775211498,0.2248425536207816,-0.4705134712178463,-0.3802702263904958,0.7638438678190329
0.0119608803504071,-0.0094652549424613,0.0752427080774937,0.3804247546167231,0.4940973133980252,0.3088279108288159,0.7181714088299315,-0.0265565653447591,0.0140722101788197,0.0665713361245862,0.2248429651866488,-0.4705133674893457,-0.3802703326015557,0.7638437576906769
0.012049328538282,-0.00945750315877,0.0752248331236107,0.3814914918486856,0.4934732697077315,0.3096049633228973,0.7176998957899132,-0.0265577459692528,0.0140724911860565,0.0665710305669915,0.2248217513698575,-0.4705058784968627,-0.3802818749991925,0.7638488685322405
0.0122075964381114,-0.0094489035468362,0.0751748140610627,0.3828019237592683,0.4933497420277445,0.3088168428927725,0.7174265654079879,-0.0265604965500535,0.014073101459398,0.0665704477078854,0.2248242547526233,-0.4705141908096267,-0.3802768261273886,0.7638455251110461
0.0123204202972698,-0.0094342672161387,0.0751383706083809,0.3828907622643414,0.4934690165770558,0.3085930325248887,0.7173934305025368,-0.0265617201186699,0.0140726347277636,0.0665719024645302,0.2248253193758973,-0.4705162554960039,-0.3802756152252175,0.7638445427877504
0.0123927406145868,-0.009431346818843,0.0751347982890353,0.3840289635335921,0.4923057237012217,0.3105073758065852,0.7167579780846806,-0.0265632096715775,0.0140712989004508,0.0665759987149402,0.2248259486307956,-0.4705168745673815,-0.3802752823910284,0.7638441419373649
0.012539198631841,-0.0094185522922825,0.0750872243805514,0.384525080954704,0.4923755262799765,0.3102575586537758,0.7165521966580616,-0.0265660144564861,0.0140707663567203,0.0665807564972271,0.2247943359771274,-0.4705632795260934,-0.3802633463336278,0.7638308018857328
0.0126256810436156,-0.0094062943177338,0.0750608863021055,0.3845823144737981,0.4924245718020549,0.3101016007513217,0.7165552886491087,-0.0265709071150958,0.0140687340516729,0.0665887826355244,0.2247965128115404,-0.4705705074687575,-0.380258956137731,0.7638278939691913
0.0126891777493215,-0.0093937931872207,0.0750689126099616,0.3854185604089622,0.4913658116630665,0.3119798792435366,0.7160172675069837,-0.0265802984831612,0.0140662276708347,0.0665965080459535,0.2248097267854922,-0.4705856953670985,-0.3801831557645894,0.7638523798034375
0.0128041648953032,-0.0094082479590731,0.0750171502697808,0.3858501511011723,0.4914046099954824,0.3118307760405564,0.7158231187132298,-0.0265834472896924,0.0140662159015828,0.0665970415840459,0.2248130524814922,-0.4705938000449989,-0.380178319186977,0.7638488151547572
0.012863567916775,-0.0094378417471833,0.0749772215145697,0.3859998366035022,0.4912973290103301,0.3118527715954306,0.7158064748922248,-0.026584515519925,0.0140651158425826,0.0665976785150618,0.224771872666119,-0.4705726799518215,-0.380205444527982,0.7638604441207872
0.0129561047119625,-0.0094332958631644,0.0749498836837185,0.3864900734132026,0.4909463735297253,0.3124015097592428,0.7155434145956585,-0.0265858534288892,0.0140636739771202,0.0665985619225171,0.2247762298286771,-0.4705739149691636,-0.3802050832747327,0.7638585809602806
0.013087442013562,-0.0094644992153645,0.0748798562072899,0.387394014414588,0.4901872988192327,0.3138233099439885,0.7149525996930522,-0.0265933034464194,0.0140631317254678,0.0666024988103861,0.2247823848472847,-0.4705914162334855,-0.3801945398225136,0.7638512357251749
0.0131686554406034,-0.0095220628552792,0.0747871623031268,0.3879259593577264,0.4908386746443405,0.3137895274342684,0.7142317397052257,-0.026600684060644,0.0140565246901258,0.0666227390103919,0.2246963201145067,-0.4705501060415885,-0.3802478333755894,0.7638754784939878
0.0132755611828944,-0.0095564458563374,0.0746867387478682,0.388152851650857,0.4910575313509448,0.3137388693120084,0.7139802424028597,-0.0266046948899614,0.0140496252816641,0.066633298176497,0.2246401118907134,-0.4705141003731998,-0.3802918085169985,0.763892297287122
0.013389109749646,-0.0095562157234835,0.0745774573723611,0.388187990748146,0.4912671581975769,0.3136983361642015,0.713834726672222,-0.0266058604872678,0.0140466065928924,0.0666352330498398,0.2246025018398234,-0.4704901288674355,-0.3803210879802972,0.7639035442011506
0.0135633361904068,-0.0095796033017209,0.0743998190008947,0.3883433883519163,0.4919200313381109,0.3138165616759216,0.7132483866855693,-0.0266064887861623,0.0140446749787766,0.0666359355078498,0.2246074412286264,-0.4704888838615795,-0.3803223618393344,0.7639022244975888
0.0136734180653005,-0.0096048318123689,0.074291309434593,0.3892911838171312,0.4915264968127807,0.3153209640850168,0.7123389409134586,-0.026606756838479,0.0140439710385229,0.0666363695845213,0.2246090876900978,-0.4704884688565631,-0.3803227864565364,0.7639017845914255
0.0137977396702887,-0.0096402303268804,0.0741736936541771,0.3897250440903622,0.4915736766552162,0.315482684519518,0.7119974622123288,-0.026606919375797,0.0140433752109815,0.0666364437846261,0.2246107341508376,-0.470488053850014,-0.3803232110724994,0.7639013446827746
0.0139468297212164,-0.0096887949985245,0.0740648044071755,0.3899671657108305,0.4915737432593868,0.3154367451936482,0.7118851904535264,-0.026607140133023,0.0140426124050886,0.0666365965100262,0.2246127922257335,-0.470487535089673,-0.3803237418407114,0.7639007947934622
0.0140473289614268,-0.0096913240419732,0.0740136104906457,0.3903222563059758,0.4921951360635754,0.3152073372745436,0.7113626492836568,-0.0266074438324341,0.0140419137454447,0.0666365986821411,0.2246149591532201,-0.4704873777776305,-0.380324053179876,0.7639000995217616
0.0141632650039969,-0.0096593204182543,0.0739824873222785,0.3903944541304178,0.492514133317156,0.3149733413341219,0.7112058723856846,-0.0266075942447956,0.0140412230160553,0.0666365114853309,0.224617017226087,-0.4704868590121582,-0.3803245839434315,0.763899549625201
0.0142596111397748,-0.0096162920235497,0.073970175642325,0.3903701161690561,0.4926635650825623,0.3148260772292334,0.7111809369905455,-0.0266077677043286,0.0140404013485998,0.0666363828534106,0.2246194869120185,-0.4704862364904313,-0.3803252208571434,0.7638988897441967
0.0143079010047447,-0.0095936232556211,0.0739717696489374,0.3905858866727634,0.4932357582503333,0.3147443436836545,0.7107018714161485,-0.0266075337658779,0.0140389133642654,0.0666368838116803,0.2246311959057526,-0.4704308355478492,-0.3803497599908217,0.7639173481906457
0.0143519790385702,-0.0095786789463767,0.0739877493378613,0.3906674369689428,0.4933964515833349,0.3145834277850876,0.7106167477762368,-0.026607519966902,0.0140384563993067,0.0666369100597105,0.22463232190568,-0.470430162796799,-0.3803502977955134,0.76391716360683
0.0144038716046335,-0.0095330272621447,0.0740573226345721,0.3912214035821689,0.4928400474022453,0.3167051229362856,0.7097551452167591,-0.0266075430144907,0.0140383254611995,0.066636868626165,0.2246327335249347,-0.4704300590329485,-0.3803504039207437,0.7639170536286642
0.0144435490615902,-0.0095317418443046,0.0741433333046086,0.3924309086409234,0.4917330492515271,0.3191399214913153,0.7087639245387506,-0.0266075430144907,0.0140383254611995,0.066636868626165,0.2246104291330461,-0.4704189536371677,-0.3803641390343318,0.7639236119667022
0.0144967374342467,-0.0095754800897512,0.0741996207628902,0.3927827523831982,0.4915953296856297,0.3191188913876793,0.708674025501891,-0.0266074479480756,0.014038166414292,0.0666368577835518,0.2246107318928073,-0.470418488403886,-0.3803644645751427,0.7639236473462812
0.0145626506901709,-0.0096061017832156,0.0743429869307486,0.3939566691063757,0.4905030927864161,0.3212373744613278,0.7078215933996101,-0.0266074479480756,0.014038166414292,0.0666368577835518,0.2246107318928073,-0.470418488403886,-0.3803644645751427,0.7639236473462812
0.014623594556133,-0.0096067709513446,0.0744549802067942,0.3950756315159242,0.4895455120116742,0.322983688333027,0.7070657495044683,-0.0266072699397749,0.0140379432162168,0.066636997488102,0.2246109257895672,-0.4704176617041791,-0.3803650095347943,0.7639238280707848
0.0146845436996665,-0.0095970716398759,0.074575533194218,0.3966251437848168,0.4881146469370486,0.3257451609545547,0.7059197382690791,-0.0266067657177467,0.0140367557354947,0.0666378037671585,0.2246211800592927,-0.4703618457267389,-0.3803896631419457,0.7639429060656715
0.0147805475109997,-0.0095892951803809,0.0746343532955413,0.3968212369752624,0.4880308844925428,0.3260329789561941,0.705734552292715,-0.0266067640422662,0.0140363936636076,0.0666379914002835,0.2246218944475188,-0.4703612766972171,-0.3803900947524004,0.7639428314558829
0.0148041850648246,-0.0096405792713441,0.0747278194155316,0.3978692436354331,0.4871105263159713,0.3273220799389986,0.7051834201862333,-0.0266068084621712,0.0140357697130834,0.0666380961613265,0.2246234320896694,-0.4703605001143399,-0.3803907385555765,0.7639425369159574
0.0148263365744355,-0.0096470411824945,0.0747960617065701,0.3994302860013758,0.4857484852589333,0.3300332472296649,0.7039757889420303,-0.0266070795307669,0.014033070868882,0.0666387136530763,0.224607689174226,-0.4703461833423243,-0.380407152852084,0.7639478070117712
0.0148740704670216,-0.0096321344650367,0.0748340065723806,0.401063455992494,0.4857316648549958,0.3319920564224899,0.702135406098366,-0.0266076331684456,0.0140304043480988,0.0666406549714676,0.2246130164884071,-0.4703432844707653,-0.3804095157880284,0.7639468488547806
0.0148662365815522,-0.0096481900030492,0.0748776652081454,0.4038662628212089,0.4847483614409255,0.3360635021978364,0.699265607852762,-0.0266085394734247,0.0140274600069925,0.0666426920908113,0.2245970795717485,-0.4703297937978503,-0.3804253845895455,0.7639519380653536
0.0149023847199191,-0.0096497087928125,0.0748832343455666,0.4058585624999076,0.484483687246433,0.3384890484581246,0.6971223336771836,-0.0266090131592727,0.0140227342241909,0.0666449671773189,0.2246072136695737,-0.4703237381492476,-0.3804302236088296,0.7639502770899717
0.0149270962853657,-0.0096549218279929,0.0748780583025168,0.4074236093652217,0.4848086063974858,0.3403463935642619,0.695076218901599,-0.0266083312110313,0.0140207189763646,0.0666462086530331,0.2246101322688389,-0.4703187239093319,-0.3804336979731889,0.7639507758153774
0.0149386962817304,-0.009659834300324,0.0748823919727607,0.4095219947563893,0.4851967614502107,0.3431733153999368,0.6921762160652376,-0.0266080911194326,0.0140198971560246,0.0666471968706317,0.2246108227457505,-0.4703166051081841,-0.380435113279932,0.763951172424439
0.0149657945898981,-0.0096495577301799,0.0748863048210622,0.410467830852441,0.4852137586521079,0.3446493104715868,0.6908694674404462,-0.0266079916995977,0.0140189311125015,0.0666486648992795,0.2246115132195206,-0.4703144863057396,-0.3804365285886776,0.7639515690248968
0.0149634719804653,-0.0096643884563392,0.0749147817251268,0.4128515747373828,0.4842199186446149,0.3476335922925352,0.6886476117249325,-0.0266080918568584,0.014017933196306,0.0666516073584556,0.2245885545016257,-0.4703012094309288,-0.3804515767128287,0.7639589984883995
0.0149971967373631,-0.009688997929426,0.0749101909571847,0.41530523107516,0.4837766632026168,0.3511818789688021,0.685677032622569,-0.0266088980495287,0.0140166590695305,0.0666556576004201,0.2245659222125821,-0.4702890165784349,-0.3804659662240688,0.7639659913973179
0.0150190717555074,-0.0097002984798787,0.0749045930418487,0.4179176311213258,0.483632675286224,0.3543174924644675,0.6825711710342897,-0.0266093750832425,0.0140155731494528,0.066659018708194,0.2245654866485855,-0.4702875705733093,-0.3804668437692768,0.7639665725427934
0.0150455991172013,-0.0097154970583206,0.074874545180767,0.4196821557126685,0.4842488479424667,0.3561703670117886,0.6800827972426954,-0.0266103090973485,0.0140156159602371,0.0666612923094038,0.2245329050862967,-0.4703307330428912,-0.3804569154421184,0.7639545219324991
0.0150659196319239,-0.0098020619716363,0.0748111624028186,0.4250490647544018,0.4828215318428073,0.36046567099562,0.6754858702993357,-0.0266101404493944,0.0140150427336352,0.0666628846984892,0.224532360626536,-0.4703289255532494,-0.3804580123229115,0.7639552484790589
0.0151216366796672,-0.0098482532547569,0.0747123658382331,0.4277839936646773,0.4820566413850089,0.3633639465900837,0.672747271699695,-0.0266097677187205,0.014015529733674,0.066663302507842,0.2244991249835994,-0.4703699175767981,-0.3804493989071248,0.7639440675806062
0.0151789856199743,-0.0098940525124252,0.0746026300143095,0.4297940895515397,0.4816771452686844,0.3646300950989117,0.6710507149690941,-0.0266074852623628,0.0140145866986678,0.0666650549973899,0.2244744240500893,-0.4703508562362447,-0.3804679580582256,0.7639538192038944
0.0152354661194433,-0.0098992721422436,0.0745227244529359,0.4307048586573969,0.4818272962223533,0.3652850248540881,0.6700019641473574,-0.0266025812540597,0.0140131974093928,0.0666669698359362,0.2244697413756253,-0.4703353114906839,-0.3804773901784131,0.7639600680236794
0.0153106144872627,-0.0099168375867001,0.0744162156402648,0.4334549914840609,0.4815205453765726,0.3659579335778024,0.6680789815502846,-0.0265960427873428,0.0140123945626798,0.0666684671601348,0.2244532565734031,-0.4703689744300127,-0.3804662288231251,0.7639497445724827
0.0153793547743233,-0.0099403935540078,0.0743435233914738,0.4364329591445346,0.480844361426094,0.3683706611819882,0.6652954443233636,-0.0265910435411499,0.0140108460641562,0.0666703706709632,0.2244488765605059,-0.4703529644243706,-0.3804759861568777,0.763956029248991
0.0155869190072627,-0.0099881557353968,0.074254458634712,0.440546293845348,0.4799706697824235,0.3708241821768661,0.6618432934166506,-0.026589871310658,0.0140102148124063,0.0666721290691472,0.2244470492171278,-0.4703483685787727,-0.3804787314187891,0.7639580284354371
0.0157903397062493,-0.0100790375752652,0.0741137411186768,0.4433542581116167,0.4813443181352101,0.3703515444223381,0.6592301439992233,-0.0265904659023447,0.0140091568540953,0.0666754596519386,0.224446722509888,-0.4703472840513213,-0.3804793894428878,0.7639584644136632
0.0158732431206305,-0.0101295903023552,0.0740631622506777,0.4454855524430278,0.4817185940569045,0.3700053362301127,0.6577126043079994,-0.0265918784930174,0.0140087963241211,0.0666812710014927,0.2242109994849311,-0.4702898827082253,-0.3805931762453601,0.7640063403714137
0.0159673517571837,-0.0101701711243475,0.0740811209758621,0.4478414682955327,0.4808320640370076,0.3705566799636254,0.6564497638076715,-0.0265952555779182,0.0140107634762282,0.0666871488436011,0.2237892776347382,-0.4703207232183113,-0.3807301709141364,0.7640427432302588
0.0161087934565608,-0.0102711403496583,0.0740950522357671,0.4512703283995756,0.4790439673473186,0.3696392140553537,0.6559259253046953,-0.0265962643260931,0.0140102231249077,0.0666917466954289,0.2236751562514463,-0.4702653980035325,-0.380798408935209,0.7640762080243589
0.0161732988849832,-0.010344251047896,0.0741245526208729,0.4525253026327685,0.4786534780269311,0.3679916939789747,0.6562726655989325,-0.026595837443529,0.0140103248163884,0.066694722147926,0.2235817530240572,-0.4702188587667768,-0.3808542301991447,0.7641043645433367
0.0162153905585691,-0.0103721533013801,0.074143805623315,0.4536755533606798,0.478446956407515,0.3663563548471406,0.6565439996301714,-0.0265947990109415,0.0140108204573755,0.0666971524825119,0.2235318165068346,-0.4701936776945871,-0.3808830339984217,0.7641201128601123
0.0162618107998775,-0.0103770971341237,0.0741998971986156,0.4562469330321542,0.4774716464619878,0.3669819845757545,0.6551211994131102,-0.0265930079841279,0.0140147709870437,0.066700019412102,0.2234715859752406,-0.4701710906125252,-0.380909180905186,0.7641385945730523
0.0163211549823447,-0.0103498494943617,0.0742363008421277,0.458009740940601,0.4773040389325722,0.3681535660537123,0.6533535669330289,-0.0265906221487181,0.0140175770498116,0.0667024981134379,0.2234586156935359,-0.4701677446813347,-0.3809100346177212,0.7641440207586018
0.0163453502672033,-0.0103506194138997,0.0742771755708628,0.4603922841911678,0.4771926202614348,0.3712714800533668,0.6499874121275332,-0.0265869277322695,0.0140212209317078,0.0667071605638972,0.2234170849047991,-0.4701501818939099,-0.3809259674989471,0.7641590279011016
0.0164469866248658,-0.0103984844501759,0.0742707825328214,0.4636522850159126,0.4778152790283694,0.3748770260005749,0.6451250522987996,-0.0266010133662565,0.0140277082682118,0.0666959969144445,0.2227952938721229,-0.4705466650062411,-0.3799881062858077,0.7645633604622081
0.0165442364216485,-0.0104471683061478,0.0742182889784716,0.4655372220152818,0.4789212746631796,0.375829621918672,0.6423874242867441,-0.0266013167178937,0.0140290517736233,0.0667022956671098,0.2222429167805557,-0.470770419551246,-0.3791055025490008,0.765024389123304
0.0165957692908351,-0.0104971391998865,0.0741746765565906,0.4664953167895119,0.480222801497173,0.3762715925347848,0.6404591079741131,-0.0265846365648443,0.0140263172507903,0.066722566440878,0.2221423090711776,-0.4707251860354465,-0.3789608865152042,0.7651530828821317
0.0166459313903152,-0.0105276435157666,0.0741324105206741,0.4674002504287676,0.4811037375407394,0.3768982784113582,0.6387674751848368,-0.026582536985679,0.0140309455313746,0.0667296715009062,0.2220965318947187,-0.4707586242230511,-0.3788212795325196,0.7652149282478113
0.0167281331877615,-0.010587223755496,0.0740578330569804,0.4676762086285888,0.4812277094428615,0.3768112798996367,0.6385233863278331,-0.0265786751697372,0.0140386629043773,0.066737553544925,0.2220406780853143,-0.4707450204410506,-0.3788332485785069,0.7652335805339594
0.0168235361405787,-0.0106393816317428,0.0739819377897127,0.4677338576885161,0.481225666670339,0.3766659824254255,0.6385684253022503,-0.026576277814417,0.0140430313848396,0.0667444315789141,0.2219160233107913,-0.4707999316723184,-0.3787781930605855,0.765263211840882
0.0169063925926644,-0.0106662491070529,0.073918273841279,0.4676186841626782,0.4818002230008584,0.3763762439928316,0.638390346336892,-0.0265779871266459,0.014038959895424,0.0667566309230214,0.2218206722183717,-0.4707996853103881,-0.3787492280324098,0.7653053429534403
0.0170362458020675,-0.010732209864639,0.073836464605692,0.4696239554993802,0.4817998069224722,0.3765236728099524,0.6368298126534973,-0.0265821228722509,0.0140298002208563,0.0667836281808665,0.2216937264404125,-0.4708350719477058,-0.3787153384732926,0.7653371277326233
0.017123972982542,-0.0107621507555227,0.0737782229678278,0.4699609445878743,0.481963423092254,0.376231717334153,0.6366299272222946,-0.0265872625895006,0.014014147373088,0.0668143536467305,0.2215928812671272,-0.4708072545552338,-0.3786450207539025,0.765418233574412
0.0171780950223666,-0.0107906193736825,0.0737345840053239,0.4708137097780688,0.4825898345810474,0.3755576900244602,0.6359228913221644,-0.0265863325142498,0.014011423585514,0.0668197078599196,0.2215926741898992,-0.4707991370914571,-0.3786501384211445,0.7654207548355065
0.0172831506263653,-0.0108193973891199,0.0737465665072163,0.471128045443584,0.4827397650397892,0.3747500616124995,0.6360527300210772,-0.0265865440110643,0.0140097294126215,0.0668229957181773,0.221593566529644,-0.4707961921984853,-0.3786520934499281,0.7654213407072382
0.017415017302542,-0.0108657916558628,0.0738377454076129,0.4712478499002375,0.4828521935357185,0.3741032930304898,0.6362593412327175,-0.0265867122050827,0.014008700934823,0.0668256268948562,0.2215934387380665,-0.4707942789777228,-0.3786532916046696,0.7654219617616376
0.0175202609989165,-0.0109415623555979,0.0739534865926793,0.4714504537772759,0.4827980817698827,0.3735222033948998,0.6364916695790617,-0.0265875027372537,0.0140064088366849,0.0668298391791803,0.2216217179219967,-0.4707996773759615,-0.3785764339936699,0.7654484708670009
0.017612026985374,-0.0110678914770396,0.0741202602533211,0.4716836857809509,0.4826667568575069,0.3726146585963361,0.6369502481292314,-0.0265858131943341,0.0140024563110949,0.0668405999843552,0.2216176167198125,-0.4707859155003163,-0.3785847289947765,0.7654540199763217
0.0176777683069632,-0.0111492402231904,0.074225617386418,0.4717660613387179,0.4826215081340597,0.3719716445253332,0.6372992695150984,-0.0265825191072694,0.0140009996209881,0.0668453799211443,0.221603341439205,-0.4708260692956775,-0.3785696796234296,0.7654408985704741
0.0177412080159232,-0.0112244646095054,0.0743250178538259,0.4728296827164613,0.4815322754010899,0.3728492936950912,0.6368219241517767,-0.0265807580836743,0.0139995152230014,0.0668489320637086,0.2216009670632981,-0.4708181019692984,-0.3785744818894588,0.7654441115566611
0.0178972079744697,-0.0112684414195571,0.0744329281304036,0.4729588237984427,0.4813500616123553,0.3727935173117148,0.6368964300632685,-0.0265805171789382,0.0139990140734699,0.0668502847909991,0.2216004274292424,-0.4708162912065727,-0.3785755733081445,0.7654448417698524
0.0179930324955875,-0.0113035628341519,0.0745311955819951,0.4728771790657932,0.4813776729346893,0.3726733954578897,0.6370064755060568,-0.0265805741634141,0.0139988057476868,0.0668509153178864,0.2216003195022904,-0.4708159290537285,-0.3785757915916413,0.7654449878120044
0.0180649405574904,-0.0113296477322977,0.0746080388318137,0.4728699028161399,0.481293124969454,0.372608447408933,0.6371137479189226,-0.026581077964582,0.0139995846694084,0.066850842372351,0.2215904677441048,-0.470870929129692,-0.378551788429345,0.7654258789604869
0.0181390426673645,-0.0113283862585553,0.0746577068098059,0.4729603433929355,0.4812428543686223,0.3724400955819488,0.6371830222939767,-0.026581113020139,0.0139995486375734,0.0668509623661847,0.2215904677441048,-0.470870929129692,-0.378551788429345,0.7654258789604869
0.0182118237505597,-0.0113226030153416,0.0747046907326365,0.4729088407539688,0.4813002588151105,0.372276029296089,0.6372737615913452,-0.026581113020139,0.0139995486375734,0.0668509623661847,0.2215904677441048,-0.470870929129692,-0.378551788429345,0.7654258789604869
0.0182754074121582,-0.0113271009565854,0.0747715564014365,0.4727942066457155,0.481319467086061,0.3723043077889099,0.6373277894208437,-0.026581183131253,0.0139994765739033,0.066851202353852,0.2215904677441048,-0.470870929129692,-0.378551788429345,0.7654258789604869
0.018338968899631,-0.0113362847521796,0.0748695448512881,0.4725213944970545,0.4813179947776936,0.3723975377227644,0.6374767396099731,-0.0265821995966251,0.0139996298434644,0.0668511978699022,0.2215913311301679,-0.4708738262656319,-0.3785500421510613,0.765424710401587
0.018468455893797,-0.0113851855076338,0.0750892701570502,0.4721223021725529,0.4813297324947538,0.3723666531821671,0.6377815425408053,-0.0265853804149759,0.0140002540714425,0.066850763267834,0.2215941371141299,-0.4708832419133604,-0.3785443667112049,0.7654209125135143
0.0185403580228851,-0.0114767224132227,0.0752751976714287,0.4719819739563579,0.4812436552166445,0.3720995032891518,0.6381061982350192,-0.0265944377771391,0.0140019189415622,0.0668494198117544,0.2216025352105019,-0.4709099375232542,-0.3785283200680293,0.7654099934261367
0.0185713688941315,-0.0115954555744325,0.0754630547147887,0.4729003009355961,0.4802982174030948,0.3726553382439033,0.6378141787486025,-0.0266086536394985,0.0140026988066376,0.0668522118698594,0.22162343444847,-0.470894978434942,-0.378528097108321,0.7654132558870234
0.0185500660877248,-0.0117240569814688,0.0756476527381895,0.473893589578918,0.4788945121346263,0.3740746324701377,0.6373014054163679,-0.0266257742470086,0.0140019853149233,0.0668621458738275,0.2216351087985429,-0.4709356389337542,-0.3785035401514359,0.7653970032752578
0.0185537992119407,-0.0117787115073257,0.0757618147247971,0.4739905027537023,0.4784985951721718,0.3743084466570858,0.637389429217892,-0.0266364934294532,0.0139996248831636,0.0668725513484547,0.2216511503779571,-0.4709043829895543,-0.3785131359309364,0.7654068431527666
0.0185415486711016,-0.0117736187833152,0.0758433369189392,0.473900789191614,0.4784560103214497,0.3744900900548318,0.6373814090805991,-0.0266393015886857,0.0139998227695131,0.0668753580479704,0.2216509246954546,-0.4709110512956363,-0.3785088909487836,0.7654049051462961
0.0184964900101935,-0.0117215547731808,0.0759387342708803,0.4738589316126888,0.4784292206935314,0.3745662513168178,0.6373878858998874,-0.0266405677042113,0.0140004488420235,0.0668758178069889,0.2216503556567683,-0.4709150822870768,-0.3785062808960278,0.7654038805977151
0.0184729841466541,-0.0116722308229953,0.0759855526062954,0.4738336920712053,0.4784196656480485,0.374710744939309,0.6373288895118501,-0.0266415657036539,0.0139987919600684,0.0668799614564087,0.2216597052202717,-0.4708613730340364,-0.3785294083276195,0.7654227782717905
0.0184388062196809,-0.0115690819623618,0.0760726227144956,0.4740385146479071,0.4784300304545169,0.3747210396308865,0.6371627225816365,-0.0266438821151347,0.0139964146459731,0.0668878804833663,0.2216597052202717,-0.4708613730340364,-0.3785294083276195,0.7654227782717905
0.018423815257618,-0.0114902537632129,0.076126192881517,0.4743582952460256,0.4785214548840486,0.374635851490228,0.6369061184547764,-0.0266444085722894,0.0139958743473151,0.0668896802622204,0.2216597052202717,-0.4708613730340364,-0.3785294083276195,0.7654227782717905
0.0184096463606057,-0.0114497523885637,0.0761322289212382,0.4744133618709804,0.4784699701783861,0.3748105218421082,0.6368010069340462,-0.0266455316808862,0.013994721710178,0.0668935197904423,0.2216597052202717,-0.4708613730340364,-0.3785294083276195,0.7654227782717905
0.018426286233676,-0.011419659393148,0.0761326460199859,0.4744464434344568,0.478520179243564,0.3747409231415072,0.6367795936524293,-0.0266563546699536,0.0139837638115151,0.0669300846738892,0.2216151162457864,-0.4708396303221763,-0.3785566851279937,0.7654355746333902
0.0184601099003841,-0.0113788069201809,0.0761201633811478,0.4743533566467949,0.4785551957588979,0.3748260637779401,0.6367725179079393,-0.0266617207630936,0.0139766609836747,0.0669510962667965,0.2215800487769742,-0.4707617937273837,-0.3786086008163717,0.7654679241734688
0.0184775384342193,-0.0113494013812413,0.0761027221372327,0.4743677673832916,0.478521360128623,0.3748241831482527,0.6367883171790207,-0.0266612740056341,0.0139756227745923,0.0669539221853603,0.22153426981762,-0.4707360624271725,-0.3786382725758861,0.765482322047795
0.0184739327270336,-0.0113320121753398,0.0760762741170234,0.4743926001676807,0.4784857008541224,0.3748200111713077,0.6367990689454777,-0.0266475769027032,0.0139723177839611,0.0669575936104107,0.2215217481225075,-0.4706940485997735,-0.3786635887824954,0.7654992581654562
0.0184656927343009,-0.0113152470025225,0.07603283252126,0.4744690542841228,0.4784620121272052,0.3748096218856988,0.6367660220362075,-0.0266352650243334,0.0139693866723211,0.0669607764003637,0.221510521238472,-0.4706563798900032,-0.3786862851537738,0.7655144404163335
0.0184964429251279,-0.0112558952336105,0.0759208341981802,0.4746420339159434,0.4783661840175108,0.3752081261614151,0.6364743480228413,-0.0266246103222299,0.0139668498964443,0.0669635297768092,0.2215008052562131,-0.4706237810979201,-0.3787059255441789,0.7655275774873647
0.0185729623809994,-0.0111541392159809,0.0757990327475935,0.4751976442678817,0.4789720507615733,0.3754309828864828,0.6354719117005866,-0.0266157048601798,0.0139656103786982,0.0669652426832228,0.2214825409126058,-0.4706505395677314,-0.378698964981415,0.765519854476358
0.0186222031246824,-0.011024177184812,0.0756617708337151,0.4755627394203129,0.4798444402421441,0.3755891116664864,0.6344463832675938,-0.0266128636800012,0.0139640511056333,0.0669657471318024,0.2215086546301868,-0.4706487031349736,-0.378626471058239,0.7655492861829841
0.0186510277180735,-0.0108838338578529,0.0755090981991273,0.4764516182409318,0.4812958175244767,0.3757935096568174,0.6325562659628426,-0.0266111799005938,0.0139645309498894,0.0669655941573439,0.2214969793428986,-0.4706975546867365,-0.3786061957300537,0.7655326568531969
0.0186764626649046,-0.0108340936112747,0.0754483981187853,0.4771543383768128,0.4831279802925855,0.3755630014817543,0.6307642380038749,-0.0266103247625223,0.0139652080833831,0.0669652270421425,0.2214860579445144,-0.4707489394128218,-0.3785843887173187,0.7655150049459755
0.0186951221177409,-0.0108500690580476,0.0753750855434948,0.4778104033226321,0.4839336199774262,0.3754228826044405,0.6297325854274816,-0.0266097678749081,0.0139650310999457,0.0669654999123598,0.2214855183616542,-0.4707471284423291,-0.3785854798719649,0.7655157350763502
0.0187185062321319,-0.0108645605600449,0.0752891956638267,0.4783700156444437,0.4849727636432037,0.3750766420671774,0.6287138134574571,-0.0266098865383467,0.0139641762311184,0.0669652397623629,0.221491987950133,-0.4707432917143842,-0.378521273840513,0.7655479722590607
0.0187170652148233,-0.0108719738667383,0.0752527843995071,0.4781985544853742,0.4848938026830402,0.3752483678050813,0.6288026757793752,-0.0266098601669407,0.0139650505711863,0.0669646584607862,0.2214818254491933,-0.4707972099851912,-0.378497937262956,0.7655292937265955
0.0187175054532271,-0.0108788852620401,0.0752293538943422,0.4779749275829457,0.4847331866454097,0.375471427512372,0.6289633641862502,-0.0266098019474869,0.0139652178006717,0.0669645799778009,0.221481413419973,-0.4707973123301915,-0.3784978304321593,0.7655294028123986
0.0187424942211668,-0.0108903579272945,0.0752070474354594,0.4776890641766855,0.4846754963070634,0.3755816625316571,0.6291591499894605,-0.0266098019474869,0.0139652178006717,0.0669645799778009,0.221481413419973,-0.4707973123301915,-0.3784978304321593,0.7655294028123986
0.0187720186525875,-0.0108876120552648,0.0751948607069648,0.4775701597941201,0.4846445398111534,0.3756165084082317,0.6292524541999521,-0.0266097668969547,0.0139652538319175,0.0669644599823225,0.221481413419973,-0.4707973123301915,-0.3784978304321593,0.7655294028123986
0.0188406301336701,-0.0108569160474693,0.0751853126017299,0.4774506744104589,0.4847244945329644,0.3754733954075129,0.6293669416532088,-0.0266096967958902,0.0139653258944093,0.0669642199913656,0.221481413419973,-0.4707973123301915,-0.3784978304321593,0.7655294028123986
0.0189451920589277,-0.0108403874673701,0.0751849039696134,0.4773245379628451,0.4848083611117101,0.3751803969797083,0.6295727187361939,-0.0266130312905198,0.0139651818179617,0.0669611995528371,0.2213719671944202,-0.4708477283485903,-0.378321703641107,0.7656171088759283
0.0190117369827813,-0.0108468907773515,0.0751847289985603,0.4772441605932019,0.4848437448032607,0.375122148527065,0.629641110466335,-0.0266458733208555,0.0139648229024298,0.0669333988587728,0.2203745127213286,-0.4714622780629603,-0.3764694093277012,0.7664392854929689
0.0190595464778511,-0.0108713608891485,0.0752124176780062,0.4772690709241322,0.4848641180402568,0.3748769648319224,0.6297525563383329,-0.0266305528272597,0.0139593628991838,0.0669352488337378,0.2202989127944161,-0.4714740849251505,-0.3762361091066301,0.766568305156099
0.0190929036262051,-0.0109139003727753,0.0752672417982845,0.477310045606749,0.4848443523105545,0.3746194677335537,0.6298899338697762,-0.0266191653223228,0.0139566356175268,0.0669373674435835,0.2202178581697793,-0.4714561777484625,-0.376211005343096,0.7666149273687947
0.0191247840197329,-0.0109602901174977,0.0753318915648605,0.4773307569334268,0.4848203912604897,0.3744382512210623,0.6300004227981916,-0.0266146088562326,0.0139564706882812,0.0669378231935044,0.220159050643363,-0.4714743443161031,-0.3762235385298696,0.766614495119664
0.0191377599276828,-0.0110115232773112,0.0753879251752069,0.4773041314872095,0.484839594272008,0.374238102250851,0.6301247310771709,-0.026609069519008,0.0139552239149699,0.066938171554689,0.2201057287168795,-0.4714855546805339,-0.3761737769021424,0.7666473305795682
0.0191486824071421,-0.0110595336830754,0.0754374153076631,0.4773137592751824,0.4848174569108366,0.3740442667657938,0.6302495499250611,-0.0266045017090608,0.0139542249928813,0.0669390931898879,0.2200792865229512,-0.471460795945878,-0.376195819370879,0.7666593317879207
0.0191811840919024,-0.011104496200875,0.0754860233653364,0.4774179652882587,0.4848258594270104,0.3737550838433053,0.63033571194417,-0.0266012358834683,0.013953536077569,0.066939678460633,0.2200764031042178,-0.4714510081560814,-0.3762016999974378,0.7666632928635373
0.0191998920992073,-0.0111370860038573,0.0755113226123726,0.4774790977814721,0.4848490893280088,0.3734265373506282,0.630466250454306,-0.0265995921424559,0.0139532777919614,0.0669397157724012,0.2200302453351237,-0.4714243263926322,-0.3762320606421732,0.7666780498801061
0.0192092999088049,-0.0111629055405579,0.0755327698328909,0.4772294045768842,0.4847918327813735,0.3735351393453795,0.6306349767891861,-0.026598918501845,0.0139531138254797,0.0669394670419226,0.2200301236114601,-0.47142241270824,-0.37623325682436,0.7666786745170383
0.0192329133980573,-0.0111966632697553,0.0755773424237389,0.4770166093206076,0.484662971293281,0.3737048596733529,0.6307944487279186,-0.026598776508194,0.0139528953944813,0.066939174539032,0.2200308413925435,-0.4714218480761887,-0.3762336891912028,0.7666786035295999
0.0192547577052047,-0.0112035925289766,0.0756000627780163,0.4770044164436952,0.4846880968399226,0.3736626558672347,0.6308093650899201,-0.0265987760658222,0.013952573985059,0.0669388099464662,0.2200096932588014,-0.4714105597085088,-0.376247775138787,0.7666847010150858
0.0192842095426932,-0.0112289593490004,0.0756421879558837,0.4770649795473484,0.4847109992157546,0.3734138248719012,0.6308933094615048,-0.0265992111831201,0.013952456012665,0.0669373980310989,0.2199813631123984,-0.4714536648512734,-0.3762385823359673,0.7666708361111276
0.0193391656071959,-0.0112823021239239,0.0757285833007558,0.4770074755661794,0.4847149114914718,0.3730923688310971,0.6311239237675877,-0.0265997317822276,0.0139487013419602,0.0669355521335458,0.2199265772076709,-0.4714176757599038,-0.3762830955054925,0.7666868380607905
0.0193728441162404,-0.0113263925778545,0.0757925656002964,0.4769707394220829,0.4847773695374608,0.3728219880958515,0.6312634797861731,-0.0266004358543429,0.0139435348335987,0.0669335613607252,0.2199429623676899,-0.4714132706047349,-0.3762876053053577,0.7666826329689693
0.0193857669255524,-0.0113578760550534,0.0758304283671877,0.4769170782956675,0.4848188275263106,0.3726564894802257,0.631369896141883,-0.0266017820657555,0.0139359688037581,0.0669306000057783,0.219945009796137,-0.4713966830604496,-0.376307481791939,0.7666824890479714
0.0193896285740504,-0.0113698388222328,0.0758432568000286,0.4769286953846572,0.4848054204885337,0.3726057552278991,0.631401358055771,-0.026602722702336,0.0139308588490017,0.0669285476691056,0.2199616085668157,-0.4713930024838501,-0.3763115556878083,0.7666779904378249
0.0193910660954045,-0.0113788814850555,0.075850796855291,0.4768670334960682,0.4847475982606763,0.3726132946130975,0.6314878708437232,-0.026603375252618,0.0139275903752299,0.0669266447593865,0.2199729542571485,-0.47139099836981,-0.3763140169745754,0.7666747593861136
0.0193911175705708,-0.0113791136358109,0.075850793056071,0.4769226250235299,0.4847800312108146,0.372571275429537,0.6314457821576729,-0.026604367563567,0.0139229848212428,0.0669235820397845,0.219944691417412,-0.4713665305350591,-0.3763448559654793,0.7666827740317135
0.0193912879807081,-0.0113793298148195,0.0758505788570663,0.4769785757868118,0.4848127501555615,0.3725289244702183,0.631403386085352,-0.0266045766941204,0.0139212031265771,0.066921926642507,0.2199513950793921,-0.4713652755837353,-0.3763463546578351,0.766680886752929
0.019390377219102,-0.0113779842028225,0.0758485465864687,0.476997011308384,0.4848236270536469,0.3725147687419697,0.6313894589890874,-0.0266044849812537,0.0139214477379634,0.0669211761111779,0.2199515019269795,-0.4713656381317856,-0.376346136921549,0.766680740082146
0.0193861269881658,-0.0113687248462073,0.0758366365575845,0.4770366091152486,0.4849131800585758,0.3724451580262707,0.6313318348001241,-0.0266046782725689,0.0139218490328886,0.0669200939112852,0.219951929316864,-0.4713670883229888,-0.3763452659756084,0.7666801533973899
0.0193826087155356,-0.0113513658467022,0.0758108391167464,0.4775192298074928,0.484827084545511,0.3721933289367313,0.6311815976010019,-0.0266051432483999,0.0139222706137077,0.0669190705863101,0.2199525704002934,-0.4713692636067991,-0.3763439595543064,0.7666792733653849
0.0193695270155841,-0.0113162608807632,0.0757721727373084,0.4774753060052953,0.484756276042168,0.3725377272270379,0.6310660241095158,-0.0266056915439054,0.0139227564422922,0.0669178967036055,0.2199533183288412,-0.4713718014333686,-0.3763424353924943,0.7666782466539915
0.019371130116777,-0.0112800811290504,0.0757364360673836,0.4775211975912158,0.4848327149849317,0.3724236159486808,0.6310399310781376,-0.0266061831072123,0.0139234508018107,0.0669160922826422,0.2199541731015298,-0.4713747018006016,-0.3763406934884983,0.7666770732597997
0.0193756732000821,-0.0112567990029974,0.0757189140860457,0.4775719403700609,0.484800816431268,0.3724989375573471,0.6309815779223658,-0.0266077823891863,0.0139231613438323,0.0669148018344542,0.2199844967338813,-0.4713871010134933,-0.3762596253536328,0.7667005390134923
0.019406186006276,-0.0112150646467701,0.0757068202504854,0.4775851674196622,0.4848118195811851,0.3724229704094722,0.6310079544399572,-0.0266099248929936,0.0139229122698812,0.0669136290909107,0.2200152451978667,-0.4714009466359057,-0.3761776829297574,0.766723411835646
0.0194062725736468,-0.0111954159553127,0.075700762488426,0.4779078299686194,0.4850071061638374,0.3723216334808579,0.6306733023264985,-0.0266106832153254,0.0139231816534368,0.0669131751491741,0.2200159925995477,-0.4714034844154321,-0.3761761585238692,0.7667223849866718
0.0193960080870675,-0.0111803907015887,0.0756995988586781,0.4784268641334105,0.4855681071413805,0.3720843228044236,0.629987782203577,-0.0266109681928619,0.0139233383263795,0.066912843465026,0.2200163129138548,-0.4714045720337315,-0.3761755052058645,0.7667219449061046
0.0193928233238384,-0.0111816032158603,0.0757037657260941,0.4788434266094074,0.4853817836481076,0.3716786856443832,0.6300543242714922,-0.0266110746871718,0.0139232714277733,0.0669126513513103,0.2200168319947001,-0.4714048335424572,-0.3761753946979784,0.766721689386471
0.0193900209975224,-0.0111765074548648,0.0757108647938228,0.4791196051010611,0.4853238859040326,0.3713153937688607,0.6301031726067478,-0.0266110746871718,0.0139232714277733,0.0669126513513103,0.2200168319947001,-0.4714048335424572,-0.3761753946979784,0.766721689386471
0.0193897382876864,-0.0111676467120332,0.0757199972121264,0.4794637283932252,0.4852558724658345,0.3709118752135423,0.6301314562996067,-0.0266110515135337,0.0139234025740765,0.0669126929054227,0.2200164196851974,-0.4714049345729652,-0.3761752874330373,0.7667217982122573
0.0194084328151064,-0.0111515881635429,0.0757568912839506,0.481424731755921,0.4840171556187252,0.3709400679444031,0.6295721457576563,-0.0266110515135337,0.0139234025740765,0.0669126929054227,0.2200164196851974,-0.4714049345729652,-0.3761752874330373,0.7667217982122573
0.0194238739055123,-0.0111269921400567,0.0757789256733096,0.4823442715811432,0.483654204892467,0.3702917062135486,0.6295289239361056,-0.0266110515135337,0.0139234025740765,0.0669126929054227,0.2200164196851974,-0.4714049345729652,-0.3761752874330373,0.7667217982122573
0.0194089267409952,-0.0111001941558937,0.0758083195222553,0.4836700465845452,0.4841746960677734,0.3690235873621901,0.6288558989903197,-0.0266110515135337,0.0139234025740765,0.0669126929054227,0.2200164196851974,-0.4714049345729652,-0.3761752874330373,0.7667217982122573
0.0193927806777186,-0.0110739160062132,0.0758488439889926,0.4851831437515704,0.484720896126498,0.3675181535930819,0.6281507594974312,-0.0266110515135337,0.0139234025740765,0.0669126929054227,0.219971646936018,-0.4713829671827649,-0.3762028142704972,0.7667346446647537
0.0193770602183687,-0.0110418118408081,0.0759173371981423,0.4869211895465524,0.4855483003525555,0.3653981127646201,0.627403237466439,-0.0266113249068655,0.013924524069054,0.0669119362435196,0.2199392028926192,-0.4714270890877546,-0.3761925657346768,0.7667218532109062
0.0193678400402405,-0.0110257362982957,0.0759704949461382,0.4882853986323636,0.4865385885377574,0.3639732279046429,0.6264032732312274,-0.0266118999830812,0.0139242619264511,0.0669110039372452,0.2198213366277684,-0.4714262618794576,-0.3762384490409551,0.7667336493442812
0.0193645266750444,-0.0110230536381737,0.0760020027542241,0.4889144728945626,0.486567101707623,0.3630613121143762,0.6264196495767539,-0.0266131075428308,0.0139191861460465,0.066908756642611,0.2197628733488919,-0.4714430384960292,-0.3762611056625959,0.7667289751383023
0.0193614677389985,-0.0110266994338547,0.0760500727348404,0.4892921072309137,0.4864459439865339,0.3626645617293367,0.626448715415915,-0.0266145648260841,0.01390723721043,0.0669056008598019,0.2197541565477743,-0.4714098968860229,-0.3762994902699173,0.766733013128094
0.0193608465172329,-0.0110270302875307,0.0760788250450303,0.4893618664659138,0.4864034542169358,0.362439259366271,0.6265576004206311,-0.0266165895527606,0.0138969001234388,0.0669029861349012,0.2197330156930884,-0.4714328299890374,-0.3763130119905903,0.7667183352636862
0.0193525764304167,-0.0110226659546107,0.0761098853935912,0.4896533395351017,0.4863153763002018,0.3621964426485127,0.6265386650390207,-0.026615950141805,0.0138939770364597,0.0669034137989078,0.2197392623273512,-0.4714270225113081,-0.3763173377865678,0.7667179926930009
0.0193240012921922,-0.0109928890330713,0.076175172192232,0.4898415497529233,0.4862045314836831,0.3619534939899076,0.626617968054607,-0.0266146738350093,0.0138918177744725,0.0669048068077972,0.2197192899617799,-0.471409222854375,-0.3763356574136983,0.7667256687926426
0.0192946180627041,-0.0109575746632737,0.076232108363796,0.4898842865249293,0.4862105843309064,0.3617756527628674,0.6266825596492701,-0.0266131584984039,0.0138898404800207,0.0669077297833668,0.2196744416343891,-0.4713794887641341,-0.3763680734873642,0.7667408887782711
0.0192718865230892,-0.0109319452244719,0.0763110007414073,0.4899691941503311,0.4862085665597216,0.3613840581534546,0.626843665597856,-0.0266147857833124,0.0138857172160247,0.0669117585912274,0.2196377007563004,-0.4713547633294857,-0.3763981800590532,0.7667518356947852
0.0192340211872986,-0.0109217154350554,0.07644319186573,0.4902793110644176,0.4861071421730485,0.3608220041219197,0.6270036082926421,-0.0266169735823345,0.0138805526610586,0.0669145155992972,0.2195973950895867,-0.4713831689324189,-0.3764062303176453,0.7667419656541297
0.0191799321936183,-0.0108878445151641,0.0765494849023464,0.4904963817676852,0.4859442947492645,0.360583458778266,0.6270972900028767,-0.0266201129443022,0.0138742045310015,0.0669247917486111,0.2195835452554371,-0.471368141775013,-0.3764234420937946,0.7667467207721755
0.0191341624482342,-0.0108461649265753,0.0766509004089517,0.4906739359738018,0.4857941150950577,0.3603952483581079,0.6271829328480528,-0.0266241859251843,0.0138686307338133,0.0669414385173821,0.2195616471189411,-0.4713543094105612,-0.3764390495338829,0.7667538327915533
0.0190692699968127,-0.0107969084943108,0.0767639209772965,0.4906488247622068,0.4858399462544123,0.3602599462933655,0.627244807455332,-0.0266258506459002,0.0138652531803718,0.0669547888942669,0.2195311031074005,-0.4713411221319374,-0.3765205445072428,0.7667306703920375
0.019019029665945,-0.0107641903091783,0.0768494758012989,0.4907356002102523,0.4858024973581859,0.360158946062435,0.6272639299513637,-0.0266289339722179,0.0138623251968381,0.0669637470853171,0.2195500802950154,-0.4714027935210415,-0.3764190839682383,0.7667371399166231
0.0189631046630522,-0.0107114201890678,0.0769184559251139,0.490941048431607,0.4857908187079118,0.3599651713357644,0.6272234393333727,-0.0266299307627242,0.01385953679388,0.0669718406178166,0.2195493169947306,-0.4713987036769249,-0.3764215845869134,0.7667386453257324
0.0189125827039093,-0.0106530653851662,0.0769809614875506,0.4911883491938043,0.4857558449054648,0.3597497399125796,0.6271805078199374,-0.0266297323045882,0.013858689487537,0.0669742142823701,0.219548568862363,-0.4713961653642533,-0.3764231075763231,0.7667396724266652
0.0188243754599946,-0.0105566966058102,0.0770821464585795,0.4912655815886588,0.4857828879710639,0.3595112214388588,0.62723583743309,-0.0266304452367937,0.0138572104489329,0.0669759908217316,0.2195774067401368,-0.4714035468207594,-0.3763450918072611,0.7667651728962843
0.0187660680983341,-0.0105019902089976,0.07714477357525,0.491224743410486,0.4857255796092134,0.3596540494125367,0.6272303225416962,-0.026629974960466,0.0138563428595837,0.0669783056373956,0.21957644518108,-0.4714002832778997,-0.376347050070913,0.7667664934972561
0.0187166813890467,-0.0104581530827089,0.0772085344004565,0.4921332692818239,0.4852600057858557,0.3594587334765576,0.6269904233543956,-0.0266301016356743,0.0138560618947299,0.0669791760906086,0.2195763383409524,-0.4713999206615274,-0.3763472676553649,0.7667666402298854
0.0186581836849009,-0.0103976522759925,0.0772780579876188,0.4922926074166513,0.4853166523513757,0.3590424931106497,0.6270599841915108,-0.0266298515130651,0.013855868990627,0.0669796277380116,0.2195760178202901,-0.4713988328118109,-0.3763479204082418,0.7667670804267993
0.0186053940599966,-0.0104421040709307,0.0773145136402924,0.4925398017169256,0.4852208523572741,0.3586081686925881,0.627188527883985,-0.0266292462404033,0.0138555915129263,0.0669801710783881,0.2195753767777103,-0.4713966571096827,-0.3763492259118435,0.7667679608162427
0.0185282403002878,-0.0105068739019064,0.0773218598453993,0.492749703057431,0.485067618916895,0.358586020008851,0.6271548464847574,-0.0266291026720802,0.013855331703856,0.0669804305573463,0.2195755754287704,-0.4713958308348311,-0.37634976842682,0.7667681456292657
0.0185206856746445,-0.0105126876924925,0.0773224155252553,0.4928009580588192,0.4850760537155476,0.3585810768952248,0.6271108746790491,-0.0266291376790791,0.0138552955928499,0.066980550541556,0.2195755754287704,-0.4713958308348311,-0.37634976842682,0.7667681456292657
0.0185210190038231,-0.0105117482070708,0.0773180938245187,0.4929181656688678,0.4851172031195209,0.3583767525954799,0.6271037269784403,-0.026630118989133,0.013854591474669,0.0669801933826373,0.2196051604837281,-0.4714057469553331,-0.3762702270370218,0.7667926130786006
0.0185207560488282,-0.0105103451497464,0.0773113837247876,0.4929529455774744,0.4851227306243038,0.3582962448433806,0.6271181153572611,-0.026630118989133,0.013854591474669,0.0669801933826373,0.2196051604837281,-0.4714057469553331,-0.3762702270370218,0.7667926130786006
0.0185235498847127,-0.010511843537754,0.0773060831958263,0.4930503212517774,0.4851382546027272,0.3580535397369245,0.6271681730735365,-0.026630118989133,0.013854591474669,0.0669801933826373,0.2196051604837281,-0.4714057469553331,-0.3762702270370218,0.7667926130786006
0.0185272982930879,-0.0105145931425268,0.0772953284853775,0.493116239477623,0.4851575490500548,0.3579586231079142,0.6271556035832554,-0.0266302235450652,0.0138541617479753,0.0669801885093624,0.2196063974894375,-0.4714054439364599,-0.376270549076351,0.7667922870677312
0.0185512470844956,-0.0105377146116548,0.0772702435607121,0.4935582703941361,0.485234711434781,0.3569795345145996,0.6273062413862096,-0.0266304321900683,0.0138529809026056,0.0669798139305706,0.2196101085041517,-0.471404534874659,-0.3762715151902022,0.7667913090266938
0.0185585022837105,-0.0105782774481012,0.0772480580964636,0.4945704537688461,0.4850511806722393,0.3554180172646857,0.6275376095430327,-0.0266308494719908,0.0138506192194849,0.0669790647444668,0.2195503652019475,-0.4713697564416651,-0.3763147369797883,0.7668085866653095
0.0184888378547078,-0.0106562302189286,0.0772367803842108,0.4954148101003359,0.4847231640663033,0.3541954988749244,0.6278161902400601,-0.0266312529153818,0.0138477996285529,0.0669783411924219,0.2195589175857856,-0.4713672724021434,-0.3763172085826249,0.7668064519429287
0.0184080826218484,-0.0107303442678913,0.0772254118344527,0.4963591111385542,0.4851087799243532,0.3534533889907599,0.6271904066876315,-0.0266331098028684,0.0138379876229716,0.066975188422404,0.2195451727626996,-0.4713380820955479,-0.3763525650430483,0.7668109781873269
0.018379839104158,-0.0107537758051144,0.0772087263887964,0.4965038922332122,0.4851123631333204,0.3535576555214083,0.6270142457350402,-0.0266354325055408,0.0138262359965581,0.0669713797794199,0.219537719984609,-0.4713077356401858,-0.3763893110096029,0.7668137286117122
0.0183708305743653,-0.0107383421265099,0.077190816892914,0.4960629159009015,0.4850165971159803,0.3539384211723953,0.627222510763064,-0.026639436879159,0.0138145385897341,0.0669670454767115,0.2195813328502806,-0.4713012600713774,-0.3763307991553022,0.7668339390806578
0.0183668774845469,-0.0107330112687442,0.0771826326015869,0.4960258640987054,0.484995164936968,0.3539678678843294,0.627251768142839,-0.0266416982253885,0.0138088805132179,0.0669649852192213,0.2195785674067667,-0.4712893520429106,-0.3763472120924653,0.7668339946408183
0.0183626201749973,-0.0107269094250259,0.0771765327071581,0.4959488376158482,0.4849532252183353,0.3540238792060317,0.6273134884328063,-0.0266435305754148,0.0138054889209538,0.066963513047706,0.2195464024598037,-0.4712681719746294,-0.376375560468616,0.766842307604754
0.0183525477390309,-0.010714140592202,0.0771855194610413,0.4958792205464432,0.4849270996928836,0.3540470782412689,0.6273756235322828,-0.0266468563914046,0.0137997632917349,0.0669608123701599,0.2195458358805691,-0.4712592227151584,-0.3763903356141026,0.7668407176263596
0.0183448384642785,-0.0107041856939786,0.0771915378357045,0.4957997865091936,0.4848922123058895,0.3540854581911164,0.627443704598369,-0.026649972381339,0.0137981812248238,0.0669594009471839,0.2195329136785782,-0.4712548561542542,-0.3764009147511367,0.7668419079167065
0.0183319245531274,-0.0107314081782395,0.0772082398166397,0.495866504656466,0.4847822604731628,0.3537271600922108,0.6276779952359401,-0.0266530352038317,0.013798134778161,0.0669582667229889,0.2195380589069677,-0.4712633162367657,-0.3763961194323278,0.7668375895436869
0.0183071771353985,-0.0107758927586157,0.0772815453179475,0.4957128669729361,0.4846785353479169,0.3536041844158352,0.6279486855262,-0.0266569408803939,0.0137990647569585,0.0669572578294961,0.2195415846445315,-0.471275283848684,-0.3763889400232957,0.7668327492180093
0.0182954432347679,-0.0107635842292398,0.0773390983263889,0.4956254092882804,0.4846650044929768,0.3535887274576583,0.628036861101736,-0.0266602547690177,0.0137998538067071,0.0669564017046679,0.2195445761397282,-0.4712854381008353,-0.3763828483354376,0.7668286421363211
0.0182954432347679,-0.0107635842292398,0.0773390983263889,0.4956254092882804,0.4846650044929768,0.3535887274576583,0.628036861101736,-0.0266602547690177,0.0137998538067071,0.0669564017046679,0.2195445761397282,-0.4712854381008353,-0.3763828483354376,0.7668286421363211


==> trajectoryplots/script_and_data/kinematics_psm1_psm2_10_clipping_first_clip_right_tube_recovery-SRT.csv <==
psm1_pose.position.x,psm1_pose.position.y,psm1_pose.position.z,psm1_pose.orientation.x,psm1_pose.orientation.y,psm1_pose.orientation.z,psm1_pose.orientation.w,psm2_pose.position.x,psm2_pose.position.y,psm2_pose.position.z,psm2_pose.orientation.x,psm2_pose.orientation.y,psm2_pose.orientation.z,psm2_pose.orientation.w
0.0052434332563309,-0.0011413238508183,0.060377524450469,0.2199643288215802,0.5786836688728315,0.0717218677999537,0.7820465965051168,-0.0274669514923324,0.0144765508811171,0.0697863564875426,0.2442853550011748,-0.4294334151898878,-0.4103702462033334,0.7664906185213978
0.0052434332563309,-0.0011413238508183,0.060377524450469,0.2199643288215802,0.5786836688728315,0.0717218677999537,0.7820465965051168,-0.0274669514923324,0.0144765508811171,0.0697863564875426,0.2442853550011748,-0.4294334151898878,-0.4103702462033334,0.7664906185213978
0.0052434332563309,-0.0011413238508183,0.060377524450469,0.2199643288215802,0.5786836688728315,0.0717218677999537,0.7820465965051168,-0.0274669514923324,0.0144765508811171,0.0697863564875426,0.2442853550011748,-0.4294334151898878,-0.4103702462033334,0.7664906185213978
0.0052434706564489,-0.0011413880615048,0.0603776312396269,0.2199643288215802,0.5786836688728315,0.0717218677999537,0.7820465965051168,-0.0274669514923324,0.0144765508811171,0.0697863564875426,0.2442853550011748,-0.4294334151898878,-0.4103702462033334,0.7664906185213978
0.0052434706564489,-0.0011413880615048,0.0603776312396269,0.2199643288215802,0.5786836688728315,0.0717218677999537,0.7820465965051168,-0.0274669514923324,0.0144765508811171,0.0697863564875426,0.2442853550011748,-0.4294334151898878,-0.4103702462033334,0.7664906185213978
0.0052438599197105,-0.0011409417694118,0.0603765682836266,0.2199404693496126,0.578724872500357,0.071754706417788,0.7820198040961718,-0.0274669514923324,0.0144765508811171,0.0697863564875426,0.2442853550011748,-0.4294334151898878,-0.4103702462033334,0.7664906185213978
0.0052438599197105,-0.0011409417694118,0.0603765682836266,0.2199404693496126,0.578724872500357,0.071754706417788,0.7820198040961718,-0.0274669514923324,0.0144765508811171,0.0697863564875426,0.2442853550011748,-0.4294334151898878,-0.4103702462033334,0.7664906185213978
0.0052438599197105,-0.0011409417694118,0.0603765682836266,0.2199404693496126,0.578724872500357,0.071754706417788,0.7820198040961718,-0.0274669514923324,0.0144765508811171,0.0697863564875426,0.2442853550011748,-0.4294334151898878,-0.4103702462033334,0.7664906185213978
0.0052437775712903,-0.0011408490077825,0.0603766599421203,0.2199401954268359,0.5787246739377381,0.0717545292733993,0.782020044333914,-0.0274669514923324,0.0144765508811171,0.0697863564875426,0.2442853550011748,-0.4294334151898878,-0.4103702462033334,0.7664906185213978
0.0052437775712903,-0.0011408490077825,0.0603766599421203,0.2199401954268359,0.5787246739377381,0.0717545292733993,0.782020044333914,-0.0274669514923324,0.0144765508811171,0.0697863564875426,0.2442853550011748,-0.4294334151898878,-0.4103702462033334,0.7664906185213978
0.0052437775712903,-0.0011408490077825,0.0603766599421203,0.2199401954268359,0.5787246739377381,0.0717545292733993,0.782020044333914,-0.0274669514923324,0.0144765508811171,0.0697863564875426,0.2442853550011748,-0.4294334151898878,-0.4103702462033334,0.7664906185213978
0.0052437775712903,-0.0011408490077825,0.0603766599421203,0.2199401954268359,0.5787246739377381,0.0717545292733993,0.782020044333914,-0.0274669514923324,0.0144765508811171,0.0697863564875426,0.2442853550011748,-0.4294334151898878,-0.4103702462033334,0.7664906185213978
0.0052437775712903,-0.0011408490077825,0.0603766599421203,0.2199401954268359,0.5787246739377381,0.0717545292733993,0.782020044333914,-0.0274669514923324,0.0144765508811171,0.0697863564875426,0.2442853550011748,-0.4294334151898878,-0.4103702462033334,0.7664906185213978
0.0052438489805275,-0.001140795924644,0.0603766629941023,0.2199401069932872,0.5787249351634123,0.0717541873209111,0.7820199072643875,-0.0274669514923324,0.0144765508811171,0.0697863564875426,0.2442853550011748,-0.4294334151898878,-0.4103702462033334,0.7664906185213978
0.0052435117730893,-0.0011421270161177,0.0603759807291697,0.219965493347117,0.5787450249005106,0.0716727007017773,0.7820053720170854,-0.0274669514923324,0.0144765508811171,0.0697863564875426,0.2442853550011748,-0.4294334151898878,-0.4103702462033334,0.7664906185213978
0.0052435117730893,-0.0011421270161177,0.0603759807291697,0.219965493347117,0.5787450249005106,0.0716727007017773,0.7820053720170854,-0.0274669514923324,0.0144765508811171,0.0697863564875426,0.2442853550011748,-0.4294334151898878,-0.4103702462033334,0.7664906185213978
0.0052434294249848,-0.0011420342548023,0.0603760723883233,0.2199652194525379,0.5787448263118589,0.0716725235579233,0.7820056122658534,-0.0274669514923324,0.0144765508811171,0.0697863564875426,0.2442853550011748,-0.4294334151898878,-0.4103702462033334,0.7664906185213978
0.0052434294249848,-0.0011420342548023,0.0603760723883233,0.2199652194525379,0.5787448263118589,0.0716725235579233,0.7820056122658534,-0.0274665932732137,0.0144755301003591,0.0697869135007244,0.2442732925797881,-0.4293649075472852,-0.4104048695535119,0.7665143036799154
0.0052430919637435,-0.0011433653323748,0.0603753902217655,0.2199906040971689,0.5787649114512211,0.0715910363730568,0.7819910708523817,-0.0274665932732137,0.0144755301003591,0.0697869135007244,0.2442732925797881,-0.4293649075472852,-0.4104048695535119,0.7665143036799154
0.0052425025766748,-0.001142842313657,0.0603752686520182,0.2199887990122895,0.5787849908303674,0.0716784069114538,0.7819687133647089,-0.0274609566621719,0.0144600572037848,0.0697951568423306,0.2441145970897715,-0.4283479662934538,-0.4109112944667151,0.7668624331258178
0.0052345008365921,-0.001149004911283,0.0603754418740125,0.2200213506779829,0.5787573717550674,0.07169997455671,0.7819780198532245,-0.0274578564784793,0.0144551984675303,0.069798410731298,0.244275136425843,-0.4281219134103944,-0.4109606249649371,0.7669111093929901
0.0052331936281885,-0.0011498482529237,0.0603765996946978,0.2199762364253714,0.578728009292514,0.0718086286301079,0.7820024728367017,-0.0274530727783101,0.0144571706062703,0.0698011325813114,0.2442473824414016,-0.4280454912408872,-0.4109996146036876,0.766941712514381
0.0052299016586405,-0.0011502501387576,0.0603897999894914,0.2200374494799793,0.5784759753920717,0.0722813175481908,0.7821281722672023,-0.0274410250271011,0.0144623386593218,0.069807675642802,0.2442067603004835,-0.4278996215062662,-0.4110680149343963,0.7669993867248077
0.0052306918180874,-0.0011664971186422,0.0604708251177391,0.2205640547868002,0.5778012952332642,0.0742138030736914,0.782297560009046,-0.0274264938639467,0.0144714400703491,0.0698166946617037,0.2440238682569371,-0.4276316451413412,-0.4112980841023694,0.7670837071717475
0.0052217521589479,-0.0012034016783039,0.0605001898438451,0.2206653086780607,0.577672564594961,0.0744802464285479,0.7823387517899388,-0.0274236645564414,0.0144746736146624,0.0698184111711336,0.2440325716566745,-0.4276404359966889,-0.4112872937920081,0.7670818231691051
0.0052256260069095,-0.001231542692534,0.0605256250319232,0.2207588522126787,0.577550830650399,0.074675145147767,0.7823836590074813,-0.0274227785229768,0.0144745034031482,0.0698193471606639,0.2439948018776634,-0.427559562083897,-0.4113343019289181,0.7671137135939857
0.0052476577640307,-0.0012408644984805,0.0606254116412395,0.2218046968269591,0.5768757247180233,0.0765335020453989,0.7824063507930027,-0.0274227319391871,0.0144747713607123,0.0698194293792232,0.2441507543558427,-0.4276438616028149,-0.4112467429958474,0.7670640476232823
0.0052488515742746,-0.001284042288249,0.0606824858231341,0.2219567176217697,0.5767260233858988,0.0768566857478676,0.7824419207250537,-0.0274223717400936,0.0144737495752392,0.0698199832646245,0.2441610259962053,-0.4275872643785827,-0.4112686976835287,0.7670805583714234
0.0052471488514451,-0.0013008945590669,0.0607027955498762,0.2220350651382542,0.5766212098864378,0.076965504593695,0.7824862434961971,-0.0274230734766007,0.0144733398175652,0.0698196561213514,0.2442313164120408,-0.4276190958551288,-0.4111646508750657,0.7670962148351855
0.0052620497572013,-0.0012984170349486,0.0607773453002637,0.2229686471426394,0.5760822894129114,0.0784246862163994,0.7824728409395556,-0.0274250545384824,0.0144728156564373,0.0698188915260065,0.2444832029704788,-0.4277502073686393,-0.4109587154603392,0.7670532300620144
0.0052604044929282,-0.001337638858589,0.060834311815788,0.2231823677771233,0.5758965142213102,0.078832916029097,0.7825076402000753,-0.0274277110406166,0.0144727499037654,0.0698180263101942,0.2445325422811213,-0.4277812709075871,-0.4109294664739545,0.7670358489729487
0.0052579023232555,-0.0013544057399971,0.0608551242293383,0.2231890796576236,0.5758240936160671,0.0790103201119409,0.7825411281515026,-0.0274328895558062,0.0144717734005253,0.0698159859894149,0.2445447418824178,-0.427788396247966,-0.4108560556862579,0.7670673104488194
0.005277842285014,-0.0013386611793322,0.0609253923089787,0.2244015001739417,0.5752930731411523,0.0804147690084825,0.7824418902645779,-0.0274424827996831,0.0144687533359827,0.0698121612771534,0.2445017557683783,-0.4277741405145913,-0.4108806092044489,0.7670758118419351
0.0052958788603233,-0.0013926515188154,0.0610287085630487,0.2250053311489807,0.5750573802268146,0.0808937174279778,0.782392367602019,-0.0274538020519606,0.014460144608513,0.0698063790080349,0.2444772348265001,-0.4277569259817009,-0.4109073762737801,0.767078889065572
0.0053004053798608,-0.0014226293274689,0.0610726169731732,0.225033597903679,0.5749658727493813,0.0811249798587447,0.7824275446525294,-0.0274625823067917,0.0144482217376816,0.0697998778286912,0.2445178005803335,-0.4278130577092592,-0.4108175113784681,0.7670827890114681
0.0053086533336866,-0.0014116759153904,0.0611049346153156,0.2258081084008251,0.574702162860672,0.0817703470619181,0.7823309609909865,-0.0274683136091058,0.0144409930975978,0.0697948349469579,0.2445762300550724,-0.4279511029636337,-0.4107487719150486,0.7670239680313367
0.0053227696357549,-0.001437758000675,0.0612047392767772,0.2269183904043063,0.5742347371069566,0.0829000420300148,0.7822340403149464,-0.0274726302364109,0.0144328123962328,0.069791396054413,0.2445838052316299,-0.4279396066780269,-0.4107615918592776,0.7670211013446135
0.0053180052139349,-0.0014642052495715,0.0612349260762489,0.2270450359160809,0.5741550119923897,0.0830195799646673,0.7822431356121795,-0.0274768604816488,0.0144275000213094,0.0697880099475229,0.2445528237089663,-0.4279740137515215,-0.4107640072342443,0.767010489061427
0.005315785305218,-0.001473875081149,0.0612422644643702,0.2270242457709394,0.5742167663986655,0.0830967410015617,0.7821956460206845,-0.0274797091194769,0.0144250676586511,0.069785790253137,0.2445563062261743,-0.4280326031656194,-0.4107410914958276,0.7669889565496294
0.0053509958732593,-0.0014689471045452,0.0614038895706186,0.2293004267001647,0.5732120284788472,0.0858250918818477,0.7819740010548689,-0.0274850384235345,0.0144187006323162,0.0697810896684442,0.2443213359610911,-0.4280093281433476,-0.4107688680450561,0.7670619511235395
0.0053571424469047,-0.0015273772436873,0.0614904426487605,0.2295822953675396,0.5730317610104757,0.0861946026634558,0.7819827753849147,-0.0274881796525925,0.0144131295258018,0.0697779853139849,0.2442892941544491,-0.4280404520697878,-0.410773308288487,0.7670524110848909
0.0053590501743908,-0.0015542734672736,0.0615248671668558,0.2295913494343526,0.5729770046919216,0.0863083825340404,0.7820076901562698,-0.0274900456728626,0.0144087340976587,0.0697761410181432,0.2443272062621409,-0.428051542667099,-0.410761698457142,0.7670403641145999
0.0053990349876087,-0.001542892979138,0.061680938486379,0.2319731584806742,0.5722481076851553,0.0889956404499502,0.7815371603296687,-0.0274957268735095,0.0144043420768568,0.0697704290518484,0.2444287956609666,-0.4283377137553699,-0.410612037255396,0.7669283680289349
0.0054122741239309,-0.0016198299723786,0.0618091305550185,0.2324465440877454,0.5719478365718017,0.0897057323973676,0.7815351290617405,-0.0275001251822518,0.0143942291402586,0.0697664737752034,0.2444419168903261,-0.4283238188703822,-0.4106264843873814,0.7669242112327231
0.005408781408392,-0.0016486103449838,0.0618409074191566,0.2325289078787046,0.5718847708907954,0.0897909575212704,0.7815469914031612,-0.0275020298844575,0.0143885017686867,0.0697645613653507,0.2444609114795227,-0.4283211098803597,-0.4106285663392582,0.7669185550601988
0.0054379901462323,-0.0016294380863922,0.0619680558192036,0.2347334845383085,0.5710905986230675,0.0920234217113215,0.7812089408457832,-0.0275064948743591,0.0143825486431114,0.0697609344788532,0.2443201511452804,-0.4282953301518846,-0.4106937239628119,0.7669429177011763
0.0054661354645218,-0.0017229996977038,0.0621404448295532,0.2353647613624855,0.5707577395301093,0.0930092991376481,0.7811455063873719,-0.0275111894831443,0.0143699961797234,0.0697562671921437,0.2443405878637742,-0.4282789123409397,-0.4107098820131951,0.766936922558273
0.0054688233471907,-0.0017619182297641,0.0621914063889453,0.2354212340245497,0.5706742039568236,0.0931783628572663,0.7811693722899302,-0.0275150288037269,0.0143591096119154,0.0697517355322093,0.244391585595257,-0.4283406081818871,-0.4106804937797447,0.7669019548165412
0.0054836820079845,-0.0017378034758441,0.0622606731571276,0.2369142976090673,0.5700588464621753,0.0945353185152317,0.7810042257964037,-0.0275195934390732,0.0143520219431496,0.0697479287760508,0.2443883628399937,-0.4283854453148901,-0.4106715111736072,0.7668827474008897
0.0055269657937923,-0.0017975957693318,0.0624693075964335,0.2387374569265488,0.5693147605857384,0.0963429882001326,0.7807708746259153,-0.0275259545056609,0.0143416365419732,0.0697434114794819,0.2445172748511315,-0.4284363700939561,-0.4106204868874248,0.7668405276381949
0.0055414915499555,-0.0018662910783148,0.0625664379686727,0.2388868255115293,0.5692113365942522,0.0965320368113863,0.7807772440066721,-0.0275308184210579,0.0143308118577977,0.0697387044568053,0.2445920077732371,-0.4285128440587923,-0.4105768744869236,0.7667973150361515
0.005547568964746,-0.0018664703647882,0.0625948467076993,0.2391970832123335,0.5690598504014465,0.0970154910122088,0.7807327561640125,-0.027535503569442,0.0143187301446848,0.0697354209280467,0.2446233142139164,-0.4285625514881928,-0.4105600335904498,0.7667685650984516
0.0055963541678305,-0.0019147845204658,0.062845855394946,0.241745661631603,0.5678775364768168,0.0996659618063972,0.7804747495624224,-0.0275481607519467,0.0143060944222405,0.069746723173396,0.2447356383111693,-0.4288486690210555,-0.4104104266651336,0.766652834145832
0.0056062045383962,-0.001984923308043,0.0629453133237715,0.2419611044972406,0.5677329066099959,0.0999599329327174,0.7804756129891106,-0.02755538540826,0.0142908189626134,0.0697590831981172,0.2447472834542066,-0.4288288207439373,-0.4104285514652305,0.766650516130592
0.0056143939637967,-0.0020163030701291,0.0629884470167614,0.2419913878616405,0.5677109518764488,0.0999759442213573,0.7804801431794287,-0.027558677874129,0.0142839077738593,0.0697631619081446,0.2447420030359841,-0.4288138759281752,-0.4104432739405827,0.7666526792742107
0.0056796878130975,-0.0020171306644325,0.063287880924624,0.2461784051338629,0.5662385856512682,0.1040176824435924,0.7797117279510827,-0.0275658745764497,0.0142657357528929,0.0697628615118409,0.2446630198135414,-0.4287343119629205,-0.4105243164550909,0.7666789954606035
0.0057033653775815,-0.0021074058014132,0.0634379326779192,0.2465759329265978,0.5660031440608734,0.1046345135311504,0.7796745274745635,-0.0275733884970107,0.0142480503812793,0.0697603333265223,0.2446528436914934,-0.4286930091105508,-0.4105663969013583,0.7666828051735888
0.0057098407612342,-0.0021463213182639,0.0634881372949104,0.2466787916226172,0.5659753749841478,0.1046209211894764,0.7796639734684578,-0.0275793971162312,0.0142377747681813,0.0697603008552865,0.2446640827111866,-0.4286816496460481,-0.4105792445127371,0.7666786901063486
0.0057525213371356,-0.0021524380395305,0.0637300562686591,0.2499795761567701,0.5646193090660188,0.1078395634035368,0.779157157381762,-0.0275931677317375,0.0142224518097602,0.0697612948129962,0.24448651771348,-0.4289279043581621,-0.4106163738819335,0.7665777123157859
0.00578213381194,-0.0022816843982868,0.0639379806830525,0.2507105428641747,0.5642541340410312,0.1084578899946607,0.7791010088635896,-0.027607634200852,0.0141969454978852,0.0697631161143916,0.2444777471286854,-0.4288796731138161,-0.410668377888008,0.7665796374490397
0.0057916025077256,-0.0023353939308191,0.0640131247442983,0.2507269029404161,0.564121622680667,0.1086507702816582,0.7791648253631838,-0.0276182416824049,0.0141802687319928,0.0697657400667203,0.2444856645084755,-0.4288579714607491,-0.410693143878784,0.7665759856239829
0.0058168207132028,-0.002316689590334,0.0641886513633726,0.2532179543408028,0.562782885584852,0.1115857645190427,0.7789125165568643,-0.0276262347524258,0.0141679512314408,0.0697617488396802,0.2444728611484559,-0.4290713825326553,-0.4106885486732971,0.76646310077004
0.005847992975345,-0.0024188035599951,0.0643963240193825,0.2540333600521398,0.5622943968128679,0.1127997321352043,0.7788249377900653,-0.0276321234503416,0.0141474492618225,0.0697556429843072,0.2445155105141264,-0.4290523985885324,-0.4107759295811286,0.766413295852964
0.0058580872449675,-0.0024749509608613,0.0644845478663711,0.2541073339527582,0.5621502211141078,0.113007282320335,0.7788747947361971,-0.0276359716014944,0.0141356900029605,0.0697522670910442,0.2445537883426501,-0.4290464761616219,-0.4107804166427078,0.7664019932146553
0.0058681563637102,-0.0024593626739012,0.064590244295055,0.2557330770464149,0.5612595923493935,0.1145112668205401,0.7787653260587044,-0.0276390373350393,0.014126978434398,0.0697490743600054,0.2444615835064251,-0.4290422265821769,-0.4108913587916566,0.7663743166816626
0.0059212696591445,-0.0025386752973568,0.0648554285009956,0.2574649193630269,0.5605045322318242,0.1163463190859542,0.7784664531501171,-0.0276472263441637,0.014100017535092,0.0697411466604853,0.2444280324055508,-0.4290210401274249,-0.4109449187497159,0.766368160779219
0.0059440440154514,-0.0026112946895993,0.0649780570016667,0.257645644462109,0.560385641639401,0.1164575139562826,0.7784756270926043,-0.0276526966309327,0.0140805624613721,0.0697366943999015,0.2445104108998134,-0.4290258519171091,-0.4110072162802693,0.7663057780768373
0.0059445969146903,-0.0026187931148339,0.0650034297345455,0.2577063404302216,0.5603045529363295,0.1165337439003686,0.7785024962024502,-0.0276583243007793,0.0140731643476577,0.0697342727188777,0.2445748650376895,-0.4291084631981213,-0.4109595753852383,0.7662645036818078
0.0059893213398685,-0.0026735192608625,0.0653319153429099,0.2608805016623869,0.5587294070619654,0.1195372343625318,0.7781218819295105,-0.0276698303727289,0.0140637984667646,0.069724832895295,0.2444541093764367,-0.4294182598251716,-0.4112180718526633,0.7659907596828256
0.0060096943116787,-0.0027645557499333,0.0654875493058751,0.261101890964395,0.5586403687355792,0.1197949097218809,0.778071925054824,-0.0276842378896098,0.0140422248626595,0.0697152766558787,0.2445375390193722,-0.4294275109469568,-0.4112141301595576,0.76596105906852
0.006005486747921,-0.0027807091667958,0.0655388500323599,0.2610476158080904,0.5585738132641255,0.1198910515875949,0.7781231092608073,-0.0276906183582949,0.014032733371595,0.0697112314747177,0.2445964839962774,-0.4294436387961326,-0.4111998193712534,0.7659408786996841
0.0060155383649604,-0.0027971482817187,0.0657640125983393,0.263239484226379,0.5569276758823959,0.1223600204034884,0.7781802896420089,-0.027698465901846,0.0140237468911814,0.0697023519510904,0.2443309850639283,-0.4296995334065848,-0.4111899097957147,0.7658874191485624
0.0060209294227737,-0.0028761355650671,0.0659283140302591,0.2635550396518048,0.5565854961365075,0.1227811038055145,0.7782519689103992,-0.0277029040384857,0.0140044796371255,0.0696977041054321,0.2444350230522643,-0.4297086809636323,-0.4111753017173155,0.7658569319837805
0.006015798764365,-0.0029017811747631,0.0659939885119069,0.2635220920176568,0.5564899411629987,0.1229483334704732,0.7783050556818152,-0.027705226227589,0.0139908681463107,0.0696951754675819,0.2444293330659432,-0.429677085709453,-0.4112749575828101,0.7658229641493047
0.0060252794103608,-0.0028752939230284,0.0661108794405398,0.2654231609349326,0.5560579008890985,0.1247600013593923,0.7776793031571065,-0.0277081224152277,0.013983414695899,0.0696941718289575,0.2443884379758354,-0.4297685189203461,-0.4113931795323734,0.765721204723356
0.0060370682398775,-0.0029184264027508,0.0662288685697242,0.2660136319240355,0.5558949560183027,0.1252654153117988,0.7775127788215159,-0.0277151575960775,0.0139677333336284,0.0696925479019612,0.2444028873370875,-0.4296865183630999,-0.4114421932738154,0.7657362771818537
0.0060387126003056,-0.0029460583746379,0.0662900898811122,0.2660358377216736,0.5558263581351791,0.1253937377206675,0.7775335383058093,-0.02772380416662,0.0139551233857214,0.0696897819642847,0.2444711507696293,-0.42970351719776,-0.411427542075239,0.7657128191242294
0.0060392779693677,-0.0029511895497391,0.0663142439729722,0.2660388059884202,0.5557869791506712,0.1255097105583799,0.7775419603277877,-0.0277308676483901,0.0139487184979845,0.0696882642674228,0.2444657902016612,-0.429760181206664,-0.411480187823129,0.7656544384376905
0.0060840708412506,-0.0030322823452352,0.0666980797384798,0.2687571897201758,0.5537777008005782,0.1285102600755648,0.7775506055074803,-0.0277385547321386,0.0139254049577152,0.0696756226712569,0.2444928836620542,-0.4300847601677819,-0.4114972015500091,0.7654543631246385
0.0060992078584014,-0.0031286755580402,0.0669239067557516,0.268869452155653,0.5534803795152101,0.1288869898668004,0.7776611286622813,-0.0277440874777544,0.0139020419730939,0.0696678744133308,0.2445673403136045,-0.4300678408433339,-0.4115092844873875,0.765433587651444
0.0060946445454329,-0.0031356340604829,0.0669591287085769,0.2689534795368008,0.5534518797590222,0.1288752584224466,0.7776543000606376,-0.0277471170430491,0.013887309613918,0.0696631341341182,0.2445454558901923,-0.4300251311392105,-0.4116210243810928,0.7654044936369414
0.0061234689350225,-0.0031905402749309,0.0673169645257223,0.2724000049832596,0.5518133167120196,0.1320824260688588,0.7770807766945242,-0.0277604888247115,0.0138639640189271,0.0696500439863188,0.244349171941646,-0.4301399550428678,-0.412004917730974,0.7651960853354158
0.006128634567263,-0.0032944766888475,0.0675317113377925,0.2726695603501552,0.5515123296088672,0.1324208227901876,0.7771423208392546,-0.0277768720073948,0.0138483395482641,0.0696407678341163,0.2443975771259672,-0.4301507628042968,-0.4120048380849301,0.7651745937682778
0.0061191301983497,-0.003296980658913,0.0675611417211095,0.2726612184079625,0.5514769797649913,0.1324076141945811,0.7771725834516217,-0.0277868982390823,0.0138405311128669,0.0696348338672412,0.2444044055401659,-0.4302144887404628,-0.4120532678045946,0.765110504908863
0.0061150621638672,-0.0032966872610859,0.0675701739413884,0.272649610732191,0.55146279724861,0.1324082036692625,0.7771866189142748,-0.027790249473863,0.0138352531343742,0.0696318389547202,0.2444163729866189,-0.430270447206723,-0.4120321009134567,0.7650866138506384
0.0061135865907925,-0.00329817961497,0.0675776267939542,0.2726878115124073,0.5513413170630407,0.1325133740531388,0.7772414780805373,-0.027791574482909,0.0138342768157924,0.0696304576459584,0.2443014280872967,-0.430266708111629,-0.4120731432256245,0.7651033242363044
0.0061120985367222,-0.0032978071406088,0.0675883773054724,0.2729574450952093,0.5510943331581931,0.1325750048583944,0.7773114801769101,-0.0277923034523285,0.0138324756600072,0.0696310291635073,0.2440113854245766,-0.4299894155408003,-0.4122903156510379,0.7652347626228355
0.00611221005837,-0.0032993941102585,0.0675909343399885,0.2728557461229879,0.5510289160301477,0.1326468459913703,0.7773813026789683,-0.0277925406122335,0.0138314969161706,0.0696312654783252,0.2439558009594969,-0.4298984623078555,-0.4123488961186176,0.7652720216715813
0.0061123742840475,-0.0032999360119272,0.0675919859086328,0.2727874350748666,0.55101684702643,0.1326953093840007,0.7774055598114872,-0.0277926339827018,0.013830623396183,0.0696315749680147,0.2440337443752706,-0.429879496553042,-0.4123322975860257,0.7652667681383514
0.0061422818967202,-0.0033428002643739,0.0677262736834965,0.2731923591972687,0.550267517210768,0.1338054262614311,0.7776038209023438,-0.0277924665914645,0.0138308973693831,0.0696311367275769,0.2441003619458155,-0.4299157324982104,-0.412294558784843,0.7652454985459639
0.006157734101633,-0.0033688842643586,0.0677723789002464,0.2731882713050482,0.5502539446477321,0.1338715317982754,0.777603483656647,-0.0277910223614877,0.0138283116751315,0.0696316451787082,0.2442206280633347,-0.4297943807352773,-0.4123101234921238,0.7652669058456921
0.0061649267057228,-0.0033815926705642,0.0677931196773851,0.2731885576674943,0.5502541248140242,0.1338716871841446,0.7776032288096397,-0.0277906253674456,0.0138286968199834,0.0696303253038965,0.2442876582508298,-0.4298304940824128,-0.4122724754365489,0.7652455111796571
0.0062028800943479,-0.0034483093264848,0.0679821294892125,0.2740062121035269,0.5491828938432547,0.1351583827202221,0.7778502146423049,-0.0277897591986265,0.0138295371360241,0.0696274455770347,0.2444217130025412,-0.429902710883006,-0.4121971698364187,0.7652027042341085
0.006222152658966,-0.0034938572689319,0.068053962725415,0.2740294477204915,0.5491556401353109,0.1352317986478683,0.7778485105237662,-0.0277881842849838,0.0138311766135328,0.0696223277790157,0.2445330070057511,-0.4299630021101783,-0.4121343222333915,0.7651671227505473
0.0062234199791697,-0.0035057153697188,0.0680713637490735,0.2740866580826138,0.5490906583458429,0.1352752868465076,0.7778666656612998,-0.0277865963096127,0.013832717188111,0.0696170482781201,0.2445330070057511,-0.4299630021101783,-0.4121343222333915,0.7651671227505473
0.006253341156193,-0.0035654706649018,0.0682390312735963,0.2749206724614901,0.5480577896775436,0.1363724730380676,0.778109138633244,-0.0277842995916661,0.0138350569103581,0.0696095307012253,0.2445102535435144,-0.4299510893684152,-0.4121467925361656,0.7651743710195411
0.0062812805959591,-0.0036206562831373,0.0683375088421438,0.2749540682507593,0.5480110680685566,0.1365536815311792,0.7780984652902214,-0.0277817856581758,0.0138376415113974,0.0696007399635888,0.2444880316418997,-0.4299394199696163,-0.412159122643358,0.7651813870984556
0.0062903196880712,-0.0036417060439863,0.0683742998830322,0.2749509238733996,0.5480025636971693,0.1365586255656055,0.7781046982419054,-0.0277798604809258,0.0138393635030642,0.0695947720918389,0.2444432295864617,-0.4299149870296114,-0.4121844511553839,0.7651957851833767
0.0063152171086533,-0.0036873838806589,0.0685552043456448,0.2760000574075259,0.5467559363452604,0.137788337466947,0.7783934021048448,-0.0277759451043585,0.0138408307594469,0.0695886776676838,0.2444189803279517,-0.4298971222966342,-0.4122005726790739,0.7652048837922826
0.0063465117725006,-0.0037521121171369,0.0687144864080551,0.2761235571921338,0.5464999106724058,0.1379703114822181,0.7784971560308455,-0.0277703961237614,0.0138439039759829,0.069579865234488,0.2444050292981851,-0.4299443065415803,-0.4121843254966818,0.7651915817238703
0.0063520505490646,-0.0037685279610935,0.0687762946262224,0.2761064660955844,0.5464676401638212,0.1380022034115839,0.7785202177769952,-0.0277676632182058,0.0138456589337062,0.0695748684836068,0.2443937451514436,-0.4299954992493316,-0.4121656469761673,0.7651764812178213
0.0063474209913116,-0.0037677860264587,0.068806958645682,0.2761159398614873,0.5464533022511537,0.1379511241833552,0.7785359744737332,-0.0277657114442803,0.0138450488924608,0.0695704208939547,0.2443754010359173,-0.4299791024888275,-0.4121809858533007,0.7651832915664312
0.0064032819676449,-0.0038667921594645,0.0691008953269001,0.2774841379021944,0.5451027777416145,0.1392739974952931,0.7787607261108723,-0.0277628337733688,0.0138393188859577,0.0695556809804392,0.2443936461492679,-0.4300224581817485,-0.4121677760669863,0.7651602156105526
0.0064243845974208,-0.0039055984944239,0.0691715490419745,0.2775678105260453,0.5451148375981024,0.1392061678047371,0.7787345935781274,-0.0277621398842668,0.0138327565877961,0.0695466309804273,0.2444104222341009,-0.4300682375057595,-0.4121530335217787,0.7651370684725932
0.0064296621781441,-0.0039162840287286,0.0691957101195386,0.2775605319336784,0.5451106350110617,0.1392020027257361,0.7787408741986482,-0.0277618470222498,0.0138269948590281,0.069541593813266,0.2444301603661595,-0.4300608694291479,-0.4121580104515579,0.7651322236776023
0.0064967509817812,-0.0040263431721664,0.0695190027870963,0.2790964441597531,0.5435975795302338,0.1407402292062525,0.778973063891958,-0.0277617719625514,0.0138261863489076,0.0695294556165423,0.2443652017622327,-0.4302554308038334,-0.4121003075435315,0.7650746688748999
0.0065305602626206,-0.0040805199042322,0.0696277822195278,0.2792753638824852,0.543496404250732,0.1405743142968929,0.779009494072305,-0.0277590056304864,0.0138186864903685,0.0695159122601876,0.2443733175978491,-0.430230104099453,-0.4121217490361839,0.7650747696429097
0.0065433496691013,-0.0040937422290559,0.0696703206554681,0.2792540057803839,0.5434902269553045,0.1406135538194284,0.7790143785206738,-0.0277582079154066,0.0138162718485335,0.069511051330846,0.2443838050914675,-0.4302262395391222,-0.4121243647590505,0.7650721839101136
0.0065961849762258,-0.0041611131745849,0.0699218912972514,0.2804615545715411,0.5422467031130354,0.1418164918107082,0.7792290497798844,-0.0277586116877258,0.0138168567489477,0.0695038957579397,0.2443416635641929,-0.4303804000996997,-0.4120733116438091,0.7650264364632174
0.0066405239693545,-0.004221226924161,0.0700785957517578,0.2805404416609907,0.5421330280517168,0.1419249093541486,0.7792600083367228,-0.0277575775929027,0.0138145947512049,0.06949422526674,0.2442931625001263,-0.4304667960552079,-0.4121253170060197,0.764965300737451
0.0066545812246048,-0.0042399865449187,0.0701297926056189,0.2805199325224157,0.5421359791273536,0.1418983513053597,0.7792701749008913,-0.0277570406777454,0.0138117732204967,0.0694888944607402,0.2442832029879189,-0.430451144307828,-0.4121403921051249,0.7649691668933322
0.0066880717681353,-0.0042850063617609,0.0703150982659417,0.2817309321710939,0.5409978472668918,0.1428217687490892,0.7794555493945611,-0.027754901916703,0.0138097561597221,0.0694818940840875,0.2442843913280804,-0.4304990657841714,-0.4121239715898112,0.764950666744899
0.0067423826827972,-0.004367798511179,0.070501964862358,0.2820157558528107,0.5407479759970921,0.1429476187311672,0.7795028660658697,-0.0277503063424172,0.0138031701060739,0.0694641090124118,0.2442602139392118,-0.4305188766877139,-0.4122044894178987,0.7649038525237333
0.0067620591703293,-0.0043952744825326,0.0705671480842203,0.2820415598608884,0.5407613524639058,0.1428883577606682,0.7794951157057393,-0.0277484152295567,0.0137979638442666,0.0694526970206552,0.2442836615358352,-0.4305104218372634,-0.4122102307203423,0.764898029207573
0.0067775556051474,-0.0044185435888376,0.070692653960025,0.2830060351721657,0.5398646834184192,0.143480875232849,0.7796582239007529,-0.0277471869968148,0.0137970441714604,0.0694455431954828,0.2442834398195742,-0.4305623425482107,-0.4121912998725929,0.7648790770564037
0.0068325861808736,-0.0044991726402325,0.0708857923811703,0.2834211587447938,0.5395087258515208,0.1437105616713777,0.7797115209934532,-0.0277450292423862,0.0137963548016804,0.0694319962650836,0.2442573052974435,-0.4306563229625368,-0.4121645813779639,0.7648489119811483
0.0068571644920517,-0.0045298500686859,0.0709600710966697,0.2834342216270649,0.5394670768702413,0.1437181819738933,0.7797341849334656,-0.0277448011021937,0.013795157657312,0.0694265573639649,0.2442571436458453,-0.4307098161434951,-0.4121446671730591,0.7648295727653436
0.0068608730203773,-0.0045335627594001,0.0709795774741256,0.2834796285925287,0.5394310586553784,0.1436616212317575,0.7797530196902367,-0.027744650549627,0.0137934106995452,0.0694240483760411,0.2442418247850414,-0.4306957316905231,-0.4121586653641553,0.764834852954856
0.0069206554813828,-0.0046090359827677,0.0712326336637443,0.2845106282775588,0.538455359254818,0.1445417886584107,0.7798892227863525,-0.027745027525238,0.0137927316479715,0.0694158664453515,0.2441937847739851,-0.4309073510708595,-0.4121538665830945,0.7647335748686968
0.0069513135874658,-0.0046432464359034,0.0713423443172645,0.2844342896876605,0.5384512699496116,0.1445545575099358,0.7799175242566571,-0.0277439650584215,0.0137882912964221,0.0694107102574815,0.2441635544600117,-0.4308810289858136,-0.4122495913340439,0.7647064613160354
0.0069561782585075,-0.0046463410546953,0.0713782128024527,0.2843789253630411,0.5384319776435307,0.1446067422194628,0.779941358285937,-0.0277437915816532,0.0137854533791838,0.0694069440804004,0.2441746906881726,-0.4308777706309969,-0.412251853757079,0.764703521815644
0.0070062258882284,-0.004711435496043,0.0716258973790805,0.2858235788243053,0.5372765678454456,0.1457653221932108,0.7799943860555625,-0.0277442455595856,0.0137843183703899,0.0693981997913715,0.2441832764202051,-0.4310541109133823,-0.4121767999511749,0.7646418550951657
0.0070591962320753,-0.0047792944859126,0.0717877296131598,0.285998323508587,0.5371607558495888,0.1457477047557718,0.7800133895541796,-0.0277415869231219,0.0137783486910996,0.0693838843812155,0.2441427868641751,-0.4310126066821676,-0.412287322219552,0.764618595405754
0.0070758927106516,-0.0047994463387863,0.0718359057326816,0.2860440219485424,0.5371343682965429,0.1456817027564594,0.7800271337486628,-0.0277407264917461,0.0137749899555674,0.0693759869630586,0.2441366663759193,-0.4309962254473784,-0.4123029537909121,0.7646213547084953
0.0071134318249689,-0.0048629275131184,0.0720216637390306,0.2872563538493337,0.5363027416930944,0.1460690910031345,0.7800813913170692,-0.0277415785240703,0.0137760858115104,0.0693650059657561,0.2440576580761151,-0.4312493026988822,-0.4122216592541831,0.7645477108054527
0.0071621635397942,-0.004934488190499,0.0721904633298323,0.2872951221884181,0.5362864615037897,0.1461563838725602,0.7800619561469352,-0.0277387931120319,0.0137681348132335,0.0693497993894821,0.2440229796772385,-0.4312048715069415,-0.4123341240088483,0.7645231941255803
0.007174574432039,-0.0049506104546524,0.0722427281940777,0.2872690492676504,0.5362871307399425,0.146126329068758,0.7800767287187006,-0.027737523580995,0.0137633337852539,0.0693415219603147,0.2440203881316697,-0.4311854602968644,-0.4123517199827199,0.7645254789946133
0.0071877137571777,-0.0049685240303173,0.0723701475391587,0.2879736824145495,0.5354104626740204,0.1468368631213786,0.7802856722537389,-0.027737226404803,0.0137623532387378,0.0693346072112649,0.2439898855136678,-0.4312814434054202,-0.4123235966634519,0.7644962419630849
0.0072343216336041,-0.0050153855939008,0.0725087690103033,0.2879877289989282,0.5353119594459456,0.1469718416089836,0.7803226587727964,-0.0277329479286832,0.0137611626917583,0.0693172503560038,0.243965304433453,-0.4313755970515072,-0.4123655301531924,0.7644283446096337
0.0072560034622203,-0.0050364211063203,0.0725766293145214,0.2879697940016906,0.5352699877944549,0.1469823770099126,0.7803560845906591,-0.0277307249260998,0.0137571268984805,0.0693103204558064,0.2439580467441538,-0.4313543582271801,-0.4123841631775982,0.7644325941687121
0.0072650440920533,-0.0050483760783767,0.0726553528823452,0.2886220175588181,0.5348097275006095,0.1472945720532435,0.7803718314974298,-0.027729004291219,0.0137547160974254,0.0693073025325433,0.2439652728003166,-0.4313474535512306,-0.4123886043615996,0.7644317883075169
0.0073151590694696,-0.005105628571844,0.0728216750679027,0.2891110198062269,0.5345135585927381,0.1475934894346977,0.7803372577184949,-0.0277264370435659,0.013751425624968,0.0692960198926115,0.2438888689884677,-0.4314655254496286,-0.4123702075540028,0.7643994583029678
0.0073393902401696,-0.0051285736481578,0.0728940897492342,0.2891241150486563,0.5345414280449676,0.1475060368229488,0.7803298513460605,-0.0277244567573746,0.0137457161358686,0.0692901275760647,0.2439072829960576,-0.431454148558518,-0.41237767434165,0.7643959763746127
0.0073450034492679,-0.0051355778118792,0.0729260229100036,0.2891030828830689,0.5345393114829522,0.1474846946692974,0.7803431275952528,-0.0277225634000349,0.0137428838311762,0.0692864940672509,0.2438937203626031,-0.4314343566251233,-0.4123952731379852,0.7644019804949493
0.0074010317306691,-0.0052053134838643,0.0731489509845469,0.2899172737853193,0.5338412960598292,0.1479432414817531,0.7804320869120656,-0.0277189611456926,0.0137433035522783,0.0692700125880311,0.2437605857775828,-0.4317167523697748,-0.4124564754337045,0.7642519731197756
0.0074334631441458,-0.0052322770553682,0.0732529121128915,0.2898605625262594,0.5338683523046606,0.1478519450806379,0.7804519453722564,-0.0277163246203609,0.0137367835223363,0.0692586378669337,0.2437863657809693,-0.4317044136293979,-0.4124647127367034,0.7642462743509018
0.0074385985709594,-0.0052352804957175,0.0732830886012135,0.2898349992855238,0.533869431930192,0.1478223016551305,0.7804663157196947,-0.0277138264359761,0.0137331319181926,0.0692509097058041,0.2437786981948728,-0.431683292139109,-0.4124832788571115,0.7642506305248561
0.0074587005583161,-0.0052615356076384,0.0734058485805171,0.2904972775136399,0.5332852276595816,0.1483109179171884,0.7805267896387622,-0.0277115346083701,0.0137331902897334,0.0692396924273469,0.243716442700555,-0.4318189289530689,-0.4124486203856921,0.7642125644721832
0.0074892066282605,-0.0052990093505331,0.0735011346830453,0.2905860100468969,0.5332273584208047,0.1481815915091559,0.7805578587999797,-0.0277043792436551,0.0137311443591649,0.069219816027012,0.2436900949241821,-0.431780312000123,-0.412483263478932,0.7642240883109414
0.0074999255070647,-0.0053105972008539,0.0735401292413948,0.29056658405357,0.5332321447797105,0.1481550018608189,0.7805668680059962,-0.0277003132260953,0.0137284896723663,0.0692115841506271,0.2437007778894384,-0.4317688029410358,-0.4124906433987413,0.7642232008853435
0.0075189228103412,-0.005328391165425,0.0736389609620335,0.2913262866817314,0.5327606320048595,0.148655499498882,0.7805105035441575,-0.0276972167988639,0.013726736950992,0.069206640901872,0.2436517961802296,-0.431794821183147,-0.4125666240303988,0.7641831032898605
0.007556453592529,-0.0053568680225036,0.0737356847408994,0.2913561761495963,0.532813259591691,0.1487939911177129,0.7804370296378976,-0.0276934411283907,0.0137213306663319,0.0691974533093164,0.2436081027849729,-0.4318640407929843,-0.4125603772473911,0.764161290339253
0.0075715781943725,-0.0053683340749215,0.0737761955333311,0.291336587989384,0.5328294472575129,0.1487554250208033,0.7804406423046133,-0.0276907970833874,0.0137161438623387,0.0691933136871601,0.2436223754843054,-0.4318510802203172,-0.4125687413652121,0.7641595489976252
0.0075821229832275,-0.0053830413301582,0.0738543272466035,0.2919462446781191,0.5323305029494743,0.1490465551594519,0.7804977579999857,-0.0276891903403435,0.0137143635903275,0.0691902793106294,0.2436281883005343,-0.4318453866737355,-0.4125724051568902,0.7641589352857624
0.0076377900366488,-0.0054434661614402,0.0740324267749315,0.2923298497552037,0.532124272249768,0.1491232346093626,0.7804801590843907,-0.0276804385528421,0.0137159844365943,0.069158044761273,0.2435802021704873,-0.4320987457442225,-0.4125544689213903,0.7640406855723351
0.0076639010261561,-0.0054676420005541,0.074122467827041,0.292350025819014,0.5321544005060053,0.1490054526132852,0.7804745553297853,-0.0276763334593688,0.0137098131511544,0.0691441361387333,0.243606083481306,-0.4320839811250643,-0.4125642294876909,0.7640355135026394
0.0076647480119015,-0.0054677271275612,0.0741620886549533,0.2923683521041522,0.5320950563929834,0.149002255490666,0.780508760686736,-0.0276752617434763,0.0137070982413674,0.0691392744198794,0.2435856209578749,-0.4321207658850939,-0.4125597790318526,0.7640236368585958
0.0077095495080018,-0.0055102488932864,0.0743375996592497,0.2930653698106021,0.5315560168599561,0.1496859802645679,0.7804838225549512,-0.0276733564144663,0.0137053657907229,0.0691240749837331,0.2434896814221761,-0.4323618773933584,-0.41262824036892,0.7638808266135932
0.0077449709386352,-0.0055411917231184,0.0744354186278108,0.2931141972129863,0.5316062032390025,0.1495430407032645,0.7804587055361871,-0.0276726817360395,0.0136983694319555,0.069115456145247,0.2435161187570965,-0.4323529326116819,-0.412634413307971,0.7638741274068293
0.0077534988107594,-0.0055492094621838,0.0744705128261129,0.2930926855562993,0.5316097932842339,0.1495155141868828,0.7804696127173193,-0.0276724090794441,0.0136941595902237,0.0691103794792033,0.2435320768733241,-0.4323478567093907,-0.4126379386145442,0.7638700085410483
0.0077533212985187,-0.0055464001739887,0.0744837128596735,0.2930742658298028,0.5316077885390225,0.1494972311402048,0.7804813974428758,-0.0276716294253928,0.0136912988483444,0.0691051109283754,0.2435219019330746,-0.4323314560135912,-0.4126535477230456,0.7638741028282412
0.007752326786175,-0.0055425618848204,0.0745153056094451,0.2936113564636111,0.5312143516938346,0.1500056427379082,0.780449864537681,-0.0276708509200167,0.013690441435848,0.0691037344455917,0.2435246010418502,-0.4323286697982425,-0.4126553395252973,0.7638738513126049
0.007757870578967,-0.0055490422852432,0.0745373429014909,0.2939628384941058,0.5312360770624627,0.1500286677348475,0.7802983268401132,-0.0276688303728146,0.0136898226482368,0.069104226918451,0.2435229769425093,-0.4323223623213247,-0.4126592132938459,0.763875846209102
0.00776087340432,-0.0055592487073684,0.0745524404299503,0.2938421839237959,0.531158131016309,0.1501218380577955,0.7803789108761875,-0.0276661858756472,0.0136891945340951,0.0691049183024734,0.2435203416399619,-0.432314356029456,-0.4126641167955411,0.7638785685485285
0.0077587895985645,-0.005560610437153,0.0745889168671096,0.2941844696138114,0.5308847950465699,0.1509117645888578,0.7802835840481838,-0.0276625797254798,0.0136883379932446,0.0691058610116967,0.2435167480053527,-0.4323034382873134,-0.4126708033205949,0.7638822807033813
0.0077814979244624,-0.0055859069255923,0.0746636373219794,0.294480991190128,0.5306216522863368,0.1515015885668285,0.7802364235373308,-0.0276586129367544,0.0136873957695684,0.0691068978756697,0.2435127949536738,-0.4322914286757874,-0.4126781584073067,0.7638863639055553
0.0078081564907064,-0.0056114698402249,0.0747037048105417,0.2945338605404599,0.5306636329510845,0.1514440394486745,0.7801990877806496,-0.0276553673640016,0.013686624836893,0.0691077461283955,0.2435095605968913,-0.4322816025558376,-0.4126841761347346,0.7638897045762962
0.0078301269924604,-0.0056108213649686,0.0747196499522332,0.2948019623383314,0.5307459338498755,0.1516109425589934,0.7800094094302109,-0.0276533238467636,0.0136861394244981,0.0691082801716469,0.243507524130741,-0.4322754157053336,-0.4126879650415394,0.7638918079010736
0.0079184112739398,-0.0056327140053822,0.0748147799698761,0.2959439855989585,0.5305540755833659,0.1527204993495238,0.7794908462247108,-0.0276524823965874,0.0136859395464838,0.0691085000624215,0.2435066855815237,-0.4322728681709658,-0.412689525172294,0.7638926739623927
0.0079994755383189,-0.0056796625624509,0.0748354164443198,0.2961148060526145,0.5306979054553695,0.1527909509540987,0.7793142370624628,-0.0276522419820477,0.0136858824382308,0.0691085628873512,0.2435064459955689,-0.4322721403031796,-0.4126899709231517,0.7638929214070278
0.0080532275307631,-0.0057287024606617,0.0748337153026004,0.2962811365069198,0.5308065021252768,0.1527521045888673,0.7791846636038008,-0.0276520857056134,0.0136858891714222,0.0691084743849895,0.2435063262025142,-0.4322717763691491,-0.4126901937984492,0.7638930451291028
0.0081332252596406,-0.0057512484660972,0.0749268862258816,0.2977911374984159,0.5305028687970105,0.1540643934959164,0.7785571958965358,-0.0276520857056134,0.0136858891714222,0.0691084743849895,0.2435063262025142,-0.4322717763691491,-0.4126901937984492,0.7638930451291028
0.0082069813239419,-0.005782709847034,0.0749586656823121,0.2980519816240404,0.5306045518826502,0.1540863156952143,0.7783837312578349,-0.0276520857056134,0.0136858891714222,0.0691084743849895,0.2435063262025142,-0.4322717763691491,-0.4126901937984492,0.7638930451291028
0.0082465450619333,-0.005808182933781,0.0749726087467517,0.2981143574275392,0.5306843340885761,0.1540346504158677,0.7783156775497919,-0.0276521217747438,0.0136858538840629,0.0691085942996484,0.2435063262025142,-0.4322717763691491,-0.4126901937984492,0.7638930451291028
0.0083059531452371,-0.0058120565109725,0.0750885673972986,0.2998326831580746,0.5303524765003994,0.1554268255140378,0.7776047290820394,-0.0276521217747438,0.0136858538840629,0.0691085942996484,0.2435063262025142,-0.4322717763691491,-0.4126901937984492,0.7638930451291028
0.0084077880812775,-0.0058546510885016,0.0751678206773651,0.3001222269156324,0.5305377103015567,0.1554766530590039,0.7773566730997767,-0.0276529854653972,0.0136853351253353,0.069108181854691,0.2435328625016299,-0.4322804104584202,-0.4126110928837626,0.7639224290757073
0.0084694899604821,-0.0058965991325051,0.0751984687778826,0.3002842413956689,0.5306109991735168,0.1554204384928794,0.7772553179130979,-0.0276530444638024,0.0136851664044504,0.0691082599510043,0.2435332747541493,-0.4322802896764836,-0.4126111775760486,0.7639223202551696
0.0085053996317145,-0.0058969939884776,0.075271715726831,0.3017613005305333,0.5302924563670522,0.1561640773318786,0.7767514461997495,-0.0276531591096531,0.0136844992372919,0.0691080508574911,0.2435353360160036,-0.4322796857654806,-0.4126116010362182,0.763921776150149
0.0085952920376348,-0.0059191975829808,0.0753230269449544,0.3022241141057471,0.5304889813917533,0.1562278563739212,0.7764244215425903,-0.0276537033695127,0.0136845531687081,0.0691073188893612,0.2435276453056138,-0.432335287866876,-0.4125900936293831,0.7639043784897855
0.0086637888326652,-0.0059573400968805,0.0753377226240103,0.302292351439932,0.5306038749817095,0.1562981609474425,0.7763051893422835,-0.027654878305623,0.0136823976863615,0.0691065244218792,0.2435591312841512,-0.4323424700221296,-0.4125120062449864,0.7639324465468199
0.0086850251976966,-0.0059580333233746,0.0753848178443004,0.3029358541902364,0.530528173971018,0.1570208508693928,0.7759601647386681,-0.0276553270802288,0.0136799606164386,0.0691058915348191,0.2435665518226387,-0.4323402966693975,-0.4125135311042875,0.7639304872597502
0.0087762958950442,-0.0059841230825056,0.0755008111697862,0.3038524376896149,0.5305290678680533,0.1575470722125264,0.7754943741216915,-0.0276558887627138,0.0136791853084111,0.069104939857665,0.2435612176905406,-0.4323948086598538,-0.4124927521820137,0.7639125552564359
0.0088590913339815,-0.0060254408617289,0.0755590942378398,0.303930411366785,0.5306733845187963,0.1575253971636396,0.7753694688715955,-0.0276562818841902,0.0136772466844319,0.0691045941322601,0.2435669891452995,-0.4323931183622826,-0.4124939385281696,0.7639110312524313
0.0088761031326479,-0.0060335419377607,0.0755720987844036,0.3040687130965733,0.5306878783861989,0.1576879516577429,0.7752722769142039,-0.0276566618558022,0.0136752099263958,0.0691040866422784,0.2435731728360435,-0.4323913073100273,-0.4124952095950742,0.763909398357177
0.0089659336701398,-0.0060500838156532,0.0756874848147065,0.3059742426542648,0.5305316456399428,0.1586529517982407,0.7744321640353197,-0.0276571063878291,0.0136737001477159,0.0691038349390822,0.243577827251945,-0.4323903431029643,-0.4124959187764231,0.7639080770978384
0.0090579171518527,-0.0060867259290683,0.0757221566304307,0.306163198775473,0.5307192114446189,0.1586241147103509,0.7742348510313454,-0.0276573717180001,0.0136723305450995,0.06910353655315,0.2435819497011949,-0.4323891357134032,-0.4124967661330739,0.7639069884655703
0.0090781614342029,-0.0061031146163812,0.0757316942802117,0.3061861598956011,0.530753038718205,0.1586122888139291,0.7742050046447541,-0.0276585368566428,0.0136704064131836,0.0691029453809505,0.2436126141985407,-0.4323965593949433,-0.4124185062766481,0.7639352625107094
0.0091580228017716,-0.0061131819037571,0.0758530978155652,0.3078541990836704,0.530625886415595,0.1597885431578663,0.7733883773678671,-0.0276592702076631,0.0136700884238523,0.0691020561363153,0.2435839809555258,-0.4324401189626867,-0.4124096516590514,0.7639245165275528
0.0092658869534963,-0.0061507855638371,0.0759227404872311,0.3081469257812566,0.5308377354864515,0.1598164292260934,0.773120611330857,-0.0276596557256423,0.0136687473800131,0.0691017262994801,0.2435882231160905,-0.4324392758575172,-0.4124102762687813,0.7639233039270888
0.0093278728859914,-0.0061916171917933,0.0759402457942103,0.3082152925915868,0.5309536055287061,0.1597637183704087,0.7730246803829813,-0.0276600412395015,0.0136674063368466,0.0691013964501046,0.2435924652724559,-0.4324384327420384,-0.4124109008669219,0.763922091313133
0.0093509618277961,-0.0061881170350319,0.0759896516746723,0.3088413671850825,0.5308608717610448,0.1604066061213281,0.7727052901727732,-0.0276608463378993,0.0136659822137181,0.0691010504164301,0.2435974787172483,-0.4324385606239157,-0.4124109413916373,0.7639203983849229
0.0094294254604274,-0.0061959136830344,0.0760617366355047,0.3091563611981339,0.5309612760283331,0.1605829853542122,0.7724736710748283,-0.0276617640575543,0.013665184210567,0.0691006889765611,0.2435787780825011,-0.4324278576740121,-0.4124228229032162,0.7639260055292282
0.0094744002704711,-0.0062132683604093,0.0760889838557814,0.3092792869693948,0.531026087447459,0.1604314386533645,0.7724113998340251,-0.0276625844970998,0.0136642242262065,0.0691003171051747,0.2435826745088295,-0.4324287115540882,-0.4124223862181784,0.7639245155438464
0.0094953982152613,-0.0062071954193614,0.0761316469201492,0.3101361297267989,0.5310103708711572,0.1610560896799523,0.7719485106160653,-0.0276642136129893,0.0136638290718416,0.0690999707293947,0.2435861719820409,-0.4324324748967666,-0.4124201347573983,0.763922485544497
0.0096080948783137,-0.006232823868349,0.0762284305016841,0.3112018301108732,0.5312452355205795,0.1612359438839996,0.7713202260229944,-0.0276661443127099,0.0136636882960052,0.069099452010231,0.2435673117632805,-0.4324254090010615,-0.4124297555394281,0.7639273048113683
0.0096976546636743,-0.0062698499647811,0.076266538704301,0.3112961670272077,0.5314061161846236,0.1612718895227884,0.7711638047298982,-0.0276674841041755,0.0136642087273827,0.0690985832818561,0.2435596393759324,-0.4324837962669001,-0.4124065157594624,0.76390924447396
0.0097139806979578,-0.0062777395470156,0.076276712782329,0.3115038974547164,0.5314479198571166,0.1613195209142602,0.7710411419127121,-0.0276691973132134,0.0136638774118607,0.0690980855219967,0.243563256528054,-0.4324879234418434,-0.4124040415078868,0.7639070903548236
0.0098093452721658,-0.0062885429912564,0.0763816108360805,0.313300882023388,0.5316394630812208,0.1621601066135823,0.7700039859904299,-0.0276714142068276,0.0136635268539664,0.0690974202085238,0.2435677646620107,-0.4324933854732785,-0.412400760254327,0.7639043320214035
0.0099084888173887,-0.0063260059367452,0.0764054822949752,0.3135034569355112,0.5318376848463241,0.1621932887397117,0.7697776279904364,-0.0276732190621406,0.0136626618068583,0.0690967550391994,0.2435730308054912,-0.4324970297455645,-0.4123986249325612,0.7639017424245242
0.0099330836376796,-0.0063397042446323,0.0764047458046682,0.3135348745489438,0.5318879987011572,0.1621710573221781,0.7697347513567662,-0.0276767426774068,0.0136621611042152,0.069095769769739,0.243579972507565,-0.4325057684874424,-0.4123933684449762,0.7638974190825014
0.0100232432729305,-0.0063494238601958,0.0765295713393271,0.3153699411066202,0.5320923430544443,0.1632324911444774,0.768618691253346,-0.02767898997824,0.0136610795074659,0.0690950464580192,0.2435864221895676,-0.4325102628979814,-0.4123907336433612,0.7638942402046863
0.010147186194026,-0.0063899278826102,0.0766041217403278,0.3155764227867866,0.5323242392753269,0.1632849934903175,0.7683621779876381,-0.0276798561565243,0.0136598526329098,0.06909459078174,0.2435911431120428,-0.4325108751886809,-0.4123904663800737,0.7638925324152049
0.010174807417604,-0.0064075343446303,0.0766113415201401,0.3156290765281317,0.5323804982271741,0.1632441188613333,0.7683102555703467,-0.0276805255821521,0.0136579357797519,0.0690943018051616,0.2435971539861667,-0.4325099129249891,-0.4123912068903739,0.7638907606922334
0.0102183850381733,-0.0064104225977336,0.0766765930427729,0.3166810233266051,0.5324852344266033,0.1635366838209722,0.7677423771209316,-0.0276835776469779,0.013656503329285,0.069093087329896,0.2436297326959309,-0.4325231674170046,-0.412309375205205,0.7639170387626948
0.0102843592146874,-0.0064155981103843,0.0767130785279884,0.3167392532078649,0.5326014036353021,0.163670546961319,0.7676092380765182,-0.0276850808220779,0.0136553838601943,0.0690925943275967,0.2436350517018696,-0.4325255994124981,-0.4123079929237506,0.7639147114739152
0.0103264707562318,-0.0064371259261576,0.0767207328497763,0.3168480685125148,0.53270023333687,0.1635732908153495,0.7675164763147239,-0.0276860442318987,0.0136543189505409,0.0690921489881481,0.2436171755894255,-0.4325146580921137,-0.4123200461547516,0.7639201017333137
0.0103658606451366,-0.0064334028327346,0.0767814976090153,0.3186888782404413,0.5329180648181986,0.1640727771118615,0.766495830965229,-0.027687992039055,0.0136533489627405,0.0690914103060787,0.2436229732534347,-0.432518545626557,-0.4123177720253637,0.7639172792025877
0.0104814884839012,-0.0064652317962814,0.0768399465647762,0.3194705214073078,0.5332184726659347,0.1640836301190353,0.7659590124063496,-0.0276895237301899,0.013652791738975,0.0690910532057642,0.2436044585872412,-0.4325097855486716,-0.4123284560998215,0.7639223765876981
0.0105614328447378,-0.0065112046171647,0.0768585699268638,0.3196174837251088,0.5333667515295021,0.164092922540564,0.765792455716425,-0.027690441295197,0.0136519936786077,0.0690906915245537,0.2436080623298004,-0.4325111240274065,-0.4123277114307509,0.7639208715218803
0.0105810943419445,-0.0065020851821251,0.0768990566796159,0.3206653102838408,0.5334986592083982,0.1646925636349651,0.76513351703265,-0.0276913588542074,0.013651195616337,0.0690903298338171,0.2436116660714764,-0.432512462492587,-0.4123269667413723,0.7639193664519426
0.0106825619108877,-0.0065114023300977,0.076985865445123,0.3220658524751499,0.5340020954316944,0.1650534957490037,0.7641156275623789,-0.0276929389174343,0.0136517729767964,0.0690893978489407,0.2436042357069414,-0.4325715759292798,-0.4123032832865195,0.7639010476723097
0.0107709833867576,-0.0065509804466779,0.0770096850686524,0.3222442753938803,0.5341763230708448,0.165059817577901,0.7639172333882354,-0.0276937516491698,0.0136514105157652,0.0690890418020738,0.2436066026286708,-0.4325732764483823,-0.4123022845138281,0.7638998689901098
0.0107896882146833,-0.0065630184596139,0.0770157491279768,0.3223045588646143,0.5341700659676915,0.1650208922014035,0.7639045863824954,-0.0276941065447331,0.0136508004555113,0.0690887696579076,0.2436089032147438,-0.4325734007483447,-0.4123022623018417,0.7638990769337954
0.0108528551296122,-0.006559508322903,0.0770844393424888,0.3234414435553467,0.5345859893249124,0.1656844763186893,0.7629889297462579,-0.0276935134380394,0.0136506461993057,0.0690890620261075,0.2435845423849224,-0.4325645147569644,-0.4123815754659208,0.7638690643693099
0.0109319090823163,-0.0065902838500626,0.0771130375224413,0.323621255032538,0.5347575094087353,0.1655994761987585,0.7628109221195172,-0.0276940857953382,0.0136502266526908,0.0690887688540556,0.2435866701380572,-0.4325654873604417,-0.4123810226531169,0.7638681335356557
0.0109552790262106,-0.0066071007256183,0.0771176080916843,0.3236102157085737,0.534839131807354,0.1656044219171347,0.7627573053193906,-0.0276943434072491,0.013649454621349,0.0690884862907493,0.2435892633376896,-0.4325651268697346,-0.4123813081498991,0.7638673566080371
0.0110178455774159,-0.0066008645224185,0.0771837900042465,0.3254669495142493,0.5353755571469903,0.1661000167137706,0.7614821482025196,-0.0276956139559362,0.0136493397551832,0.0690880463232829,0.2435916969527932,-0.4325684034523795,-0.4123793329018629,0.7638657914226377
0.0110982223340364,-0.0066186281064756,0.07720840310478,0.3257161162079539,0.5355561267481689,0.1661291718064394,0.7612422380686797,-0.0276959232134349,0.0136495824196713,0.0690880091194369,0.2435455782495467,-0.4325505021920723,-0.4124694043511989,0.7638420025389068
0.0111453957447437,-0.0066426653724616,0.077211125192217,0.3257481835021344,0.5356869672464195,0.1661509305821893,0.7611316984162898,-0.0276960148265602,0.0136490487035939,0.0690878417016548,0.2435472272515281,-0.432550019122922,-0.4124697432901567,0.7638415672932474
0.0111914378853053,-0.0066222391505516,0.0772784945818192,0.3276081195462,0.5363319180310067,0.1672061090466286,0.7596467013066477,-0.0276960606329134,0.013648781845743,0.0690877579920501,0.2435480517522216,-0.4325497775878186,-0.412469912759132,0.7638413496694847
0.0113047485633642,-0.0066516742243896,0.0773279149851958,0.3284915990193041,0.5366156041083657,0.1671476779073365,0.7590774773179216,-0.0276961751481854,0.013648114701664,0.0690875487159567,0.2435501130030873,-0.4325491737485193,-0.4124703364301006,0.7638408056073571
0.0113883248202194,-0.0067003253846404,0.0773359083581791,0.3286564010779871,0.5368230180663803,0.1671488012383038,0.7588592066708857,-0.0276964098450623,0.0136474760999515,0.0690873079957425,0.2435522939796599,-0.4325489337868951,-0.4124705371734958,0.7638401376864621
0.0114158909076655,-0.0066808278825221,0.0773819779710069,0.329997372005518,0.5373429617944756,0.1680808500193332,0.7577025166489623,-0.0276982756115842,0.0136468082498647,0.069086532956868,0.2435572681531787,-0.4325530619360784,-0.412468094054861,0.7638375332007679
0.0115259114122091,-0.0067056001970869,0.077459865795405,0.3315976914968158,0.5377944376169574,0.1682015959600792,0.7566560228919911,-0.0276998094719508,0.0136472027270738,0.069086139452673,0.2435350613739154,-0.4325507145715559,-0.4125433886611903,0.7638052799484838
0.0116197731577159,-0.0067523231192197,0.0774811526631231,0.3317474125475613,0.5380163185922376,0.1682315583476255,0.7564259633119316,-0.0277010285031333,0.0136466590191609,0.0690856053104254,0.2435386127134673,-0.4325532646008289,-0.4125418907842181,0.7638035125272384
0.0116354140195105,-0.0067620631490904,0.0774818037559184,0.3317258954215591,0.5380858141824512,0.1682381821609687,0.7563844927981709,-0.0277020071642786,0.0136460582284454,0.0690851340479567,0.2435419245259625,-0.4325550868663294,-0.4125408387178071,0.7638019928058979
0.0116390880918508,-0.0067611235976904,0.0774838784713329,0.3317239540793556,0.5380951815235594,0.1682249648723022,0.7563816200204748,-0.0277023162219689,0.0136457150225754,0.0690849455824668,0.2435434007877199,-0.4325554521853793,-0.412540647055977,0.7638014187235382
0.0116461066391471,-0.006758312641679,0.0775106565984982,0.3321247088232574,0.5383117506099517,0.1685985858920263,0.7559683550119838,-0.0277024954075966,0.0136455748112239,0.0690849921713024,0.2435439327958694,-0.4325556952487241,-0.4125405088615398,0.763801186078207
0.0116491542607625,-0.0067633530564945,0.0775187583592568,0.3321029321379905,0.5383069867020326,0.1686144318779229,0.7559777800277018,-0.027701209530258,0.0136452255466923,0.0690854579640243,0.243542615402017,-0.4325516926478071,-0.4125429609709313,0.7638025484534592
0.011650732116269,-0.0067653796846336,0.0775245949701534,0.3320102857862977,0.5382790057192195,0.1687453778026663,0.7560091795767196,-0.027694587687617,0.0136435212726103,0.0690875783820725,0.2435359085729198,-0.4325313155985622,-0.4125554442730202,0.7638094838785588
0.0116842115348826,-0.0067692610235756,0.0775572005086736,0.3332050596032423,0.5387983042460364,0.1691721551540858,0.7550175875546988,-0.0276902373310421,0.0136422247075993,0.0690894923413034,0.2435313574182036,-0.432517488151546,-0.4125639149291087,0.7638141897709754
0.0117205960140417,-0.0067914335493134,0.0775573520790599,0.3333130229865662,0.5388576895043692,0.1693058121407796,0.7548975832157105,-0.027686920562381,0.0136410857935296,0.0690913944946737,0.2435277643487159,-0.4325065716525765,-0.4125706022000589,0.7638179047842042
0.0117461926736335,-0.0068107568998061,0.0775560995936994,0.3333756650531596,0.5389082799481532,0.1692790437285957,0.7548398089051866,-0.0276861395445826,0.0136406808086642,0.0690922454228395,0.2435268061890134,-0.4325036605722621,-0.4125723854590316,0.763818895429811
0.011800759088598,-0.0068159273012708,0.0775981122002761,0.335378221761042,0.5396205788854781,0.1698842129375461,0.7533063343728722,-0.0276864643774277,0.0136403628733086,0.0690933244885761,0.2435268061890134,-0.4325036605722621,-0.4125723854590316,0.763818895429811
0.0118620787930135,-0.0068512089303786,0.0776026606769128,0.3356864585147651,0.5398098036178767,0.1699196058932514,0.7530254345112962,-0.0276871862281943,0.0136396563502962,0.0690957224124355,0.2435268061890134,-0.4325036605722621,-0.4125723854590316,0.763818895429811
0.0118960496446785,-0.0068771347605779,0.0776065433253058,0.3357784315842233,0.539919777752554,0.1699286153873812,0.7529035423923833,-0.0276868272768456,0.0136396809344293,0.069097814086879,0.243500256720425,-0.4324949995246092,-0.4126514869815935,0.7637895329573293
0.0119116288460861,-0.0068640817682245,0.0776313193241358,0.336930985336884,0.5403652286497662,0.1704350264873668,0.7519540095859939,-0.0276882919130515,0.0136384631301139,0.0690992774348901,0.2435049168977271,-0.4324914935970688,-0.4125850979548925,0.7638258966272088
0.0119992856312606,-0.0068945119518848,0.0776658546237771,0.3383392691027925,0.5407618596757129,0.1705912719235876,0.7510005113490572,-0.0276888693939539,0.0136378979099491,0.0691011957733734,0.2435049168977271,-0.4324914935970688,-0.4125850979548925,0.7638258966272088
0.0120396660458793,-0.0069221540160159,0.0776727694479332,0.3384509401675056,0.5408324994296279,0.1706530651182034,0.7508852775399151,-0.0276902881074589,0.0136369468167758,0.0691027428325509,0.2435310513428312,-0.4325002743395036,-0.4125059086827104,0.7638553626374307
0.0120536007896333,-0.00692083062845,0.0776829976576572,0.3389482085124201,0.5410492634454289,0.1709675633823685,0.7504331407543751,-0.0276906490328422,0.0136365935552696,0.0691039417944806,0.2435310513428312,-0.4325002743395036,-0.4125059086827104,0.7638553626374307
0.0121529545549213,-0.0069382209943051,0.0777051527760176,0.3419538268078448,0.5422224848117708,0.1716285317997144,0.7480681816307214,-0.02769191135213,0.0136356490836671,0.0691054003784388,0.2435793674097607,-0.4325207292617614,-0.4124143108314042,0.7638778349661631
0.0122108086431203,-0.0069815659261908,0.0776886939932411,0.3421653599171553,0.5423464460867796,0.1716022724090684,0.7478875978339574,-0.0276919970509713,0.013635237646251,0.0691070952001508,0.2435785960734792,-0.4325197583303876,-0.4124148948977427,0.7638783153455659
0.0122281826898727,-0.0069922138898919,0.077687084140027,0.3421882596579806,0.5424219485268911,0.1716459503752677,0.7478123377080003,-0.0276916882471511,0.0136351419804375,0.0691085769367411,0.2435767608461048,-0.432518301080976,-0.4124157553443937,0.7638792611070541
0.0122896893746312,-0.0069780698749628,0.0777335995033939,0.3448445734735754,0.5434427179340805,0.172403126781848,0.7456737854759877,-0.0276926642248712,0.0136344071517298,0.0691101821270032,0.2436017091140712,-0.4325262221189271,-0.4123370588125582,0.7639093037959681
0.0123670852520402,-0.0070300429159796,0.0777203998229643,0.3450462085401101,0.543635698298227,0.1724910652755446,0.7454194617180329,-0.027692672677742,0.0136345912316508,0.0691127590860646,0.2435760404852547,-0.4325135721076348,-0.4123499857920401,0.763917673353303
0.0123730519528536,-0.0070356935810862,0.0777194043489162,0.345057975875065,0.543645258444623,0.1724918901267821,0.7454068513880003,-0.0276921353564837,0.0136345730101393,0.0691139125772675,0.2435740857387411,-0.4325117508133168,-0.4123510691898857,0.7639187429975088
0.0124231843424962,-0.0070255691495258,0.0777554422386697,0.3475541596479498,0.5446252609480832,0.1733248684641826,0.7433356719682661,-0.0276917699721153,0.0136345733465836,0.0691164220815788,0.2435707745546579,-0.4325099276978599,-0.4123521212817505,0.7639202630511096
0.012482231680531,-0.0070590790359976,0.0777470515772783,0.3478112304595968,0.5447382691817149,0.1736202269986317,0.743063646555283,-0.027691538905384,0.0136351028712273,0.0691183215336613,0.24356699783946,-0.4325094376537776,-0.4123523350607757,0.7639216292747649
0.0125122482494828,-0.0070836927322609,0.0777426724944441,0.3479324516062683,0.5448113843032456,0.1734952663149393,0.7429824743687709,-0.0276910410544174,0.0136353790528915,0.0691199603227625,0.2435638063160286,-0.4325079784126121,-0.4123531641811882,0.7639230254757645
0.0125458506505153,-0.0070588979287094,0.0777815296716642,0.3508155876007328,0.5459609968561415,0.1742355776736331,0.7406058174771085,-0.0276904458882209,0.0136354932384573,0.0691215886778798,0.2435609073881741,-0.4325060345670797,-0.4123543009634876,0.7639244366638777
0.0126103078937198,-0.0071022564544484,0.0777706691916918,0.3514493823799426,0.5462042732310899,0.1743995883129657,0.7400871618431994,-0.0276907528525967,0.0136354184203505,0.0691227363056289,0.2435838462069884,-0.4325133439331915,-0.4122759318767994,0.7639552821872859
0.0126618111758186,-0.0071490678594654,0.0777525860895555,0.3514855161219622,0.5463123407700523,0.1745817160809437,0.7399472837230074,-0.0276899291781339,0.0136356100340306,0.0691240364008154,0.2435808278883039,-0.4325110359829835,-0.412277291680875,0.7639568173676163
0.0126759687310486,-0.0071491773984367,0.0777616705194562,0.3520431058996347,0.5465035235588649,0.1749779328359731,0.7394472755692142,-0.0276893819965651,0.0136358234339093,0.0691253935279854,0.2435780488188913,-0.4325094558292884,-0.4122782055819862,0.7639581048420994
0.0127618102594298,-0.0071574355747389,0.0777994518675092,0.3545501246394096,0.5476020434909765,0.1756514217481493,0.737273890166022,-0.0276893276188926,0.0136362855640854,0.0691262337935111,0.2435758678748693,-0.4325096951943539,-0.4122780047663887,0.7639587730615683
0.0128118708620884,-0.0071918534534449,0.0777920920684747,0.354665105623514,0.5476906698554544,0.1757293514882079,0.7371341723403407,-0.0276891049759353,0.0136366199543995,0.0691273767234297,0.243573447679997,-0.4325092067444016,-0.4122782498264433,0.7639596889801535
0.0128310181212175,-0.0072063694323184,0.0777878846136995,0.3546105652367525,0.547803331942707,0.1757578170560538,0.7370699059645768,-0.0276889532917337,0.0136369200846014,0.0691282065541788,0.2435938648308468,-0.4325209987634901,-0.4122657284348021,0.7639532602218058
0.0128906660496677,-0.0072085741556304,0.0777994188124296,0.3572952672717575,0.5489128232711119,0.176344163028957,0.7348044233667603,-0.0276891010402238,0.0136371085459494,0.0691290515555842,0.2435926280478005,-0.4325213607136542,-0.4122654741643913,0.7639535868750041
0.0129453869613141,-0.0072499251932511,0.0777715545959742,0.3575027986279485,0.5490225006420373,0.1764646008843838,0.7345925996065191,-0.0276892258687503,0.0136374304723175,0.0691299384228188,0.2435909790030442,-0.4325218433126401,-0.4122651351360019,0.7639540224104253
0.0129710327307378,-0.0072716593918267,0.0777616360101481,0.3575551701443408,0.5490666942093892,0.1764642767859449,0.7345341548433524,-0.0276893736150981,0.0136376189428787,0.0691307834246697,0.2435897422189565,-0.4325222052609552,-0.4122648808638288,0.7639543490603582
0.0130095396557537,-0.0072472174856867,0.0777920485296399,0.3601163660967379,0.5502918819410044,0.177118082732241,0.7322050479943188,-0.0276894984410209,0.0136379408799953,0.0691316702919698,0.243588093172812,-0.4325226878574761,-0.4122645418330897,0.763954784591425
0.0130590236822483,-0.0072786546734438,0.0777787461576283,0.3604200014677842,0.5504251978390013,0.1771175333346512,0.7319555338347457,-0.0276896003457748,0.0136383962860177,0.0691325990239705,0.2435860318640159,-0.4325232911011462,-0.4122641180427777,0.7639553290017594
0.0130889883387305,-0.0073057608488579,0.0777710501494321,0.3604500549053642,0.5504577069469822,0.1772748975396558,0.7318781875993402,-0.0276896530012162,0.0136387888699298,0.0691332460878751,0.2435843828160864,-0.4325237736944973,-0.4122637790090173,0.7639557645272281
0.0131268127341986,-0.0072978198904864,0.077789604413191,0.3632383929494427,0.5516933661302028,0.177752820448599,0.729449267926153,-0.027689836826598,0.0136389420428522,0.0691342109917237,0.2435831460296187,-0.4325241356385863,-0.4122635247328162,0.7639560911696966
0.01318681480099,-0.0073447726739098,0.0777599669529751,0.3636914862896382,0.5519034523222853,0.1779448896015844,0.7290176255618632,-0.0276900469770595,0.0136392915188866,0.0691354994278598,0.2436033900658493,-0.4325367756516632,-0.4122504722180861,0.7639495233412044
0.0132277921139911,-0.0073847332982687,0.0777433967688851,0.363803940945114,0.5519738017397202,0.1779424041589124,0.7289088527024146,-0.0276901947162322,0.0136394800200013,0.0691363444308818,0.2436021532877291,-0.4325371375862148,-0.4122502179293031,0.7639498500160515
0.0132474763766124,-0.0073626108697045,0.0777682914745204,0.3662513072304879,0.5530721526909621,0.1787038306261278,0.7266609352299683,-0.0276904965467269,0.0136392956431792,0.0691374654121571,0.2436017410282566,-0.4325372582308893,-0.4122501331662077,0.7639499589073562
0.0132990124314631,-0.0074038336082709,0.0777426432435998,0.3669182099225826,0.5533615629025711,0.1789668323329994,0.7260391730849814,-0.0276907525344933,0.0136393782054534,0.069138670122497,0.2436005042495412,-0.4325376201643843,-0.4122498788764177,0.7639502855803373
0.0133485471542614,-0.0074517876660076,0.0777080660579728,0.3669926542334193,0.5534790088928394,0.1790784361917479,0.7258844895331683,-0.0276909363542385,0.013639531404464,0.0691396350294833,0.2435992674703798,-0.4325379820970871,-0.4122496245858727,0.7639506122519186
0.0133600257131561,-0.00745816235077,0.0777049110485105,0.3673235875436341,0.5536106538851951,0.1791422892270552,0.7256009000472443,-0.0276920068702666,0.0136390311744328,0.0691401449827388,0.2436249857443362,-0.4325468609760297,-0.4121703383060954,0.7639801644031696
0.013398455936548,-0.0074582622226131,0.077698654684346,0.3694784582228508,0.5546753785902057,0.1792678899115224,0.7236600838389164,-0.0276924533708047,0.0136401795955131,0.0691401484377969,0.2436359062288243,-0.4326155758519546,-0.4121354325088188,0.7639566047866267
0.0134340922739874,-0.0074891889462018,0.0776741726186078,0.3696162603543448,0.5547447739220688,0.1793665291950579,0.7235120621609156,-0.0276925060166722,0.0136405722189117,0.0691407955019018,0.2436342571961689,-0.4326160582440937,-0.412135093338411,0.7639570404864092
0.0134526751056725,-0.0075039154786397,0.0776611383527886,0.3695676790726486,0.5548569076541233,0.1793996498647922,0.7234426779239316,-0.0276926045055496,0.0136406979037772,0.0691413588387688,0.2436334326795436,-0.4326162994396348,-0.4121349237527036,0.7639572583353677
0.0134954909957935,-0.0075086548817196,0.0776515318480385,0.3730294998564535,0.5562034857007907,0.1798228492593821,0.720520934890425,-0.0276926439886696,0.0136409923761208,0.0691418441363559,0.243632195904234,-0.4326166612322863,-0.4121346693735135,0.7639575851076386
0.0135437577594662,-0.0075594196265413,0.0776121895567556,0.3732930127313369,0.556306026800974,0.1799568523664445,0.7202717976411666,-0.0276926244657182,0.0136414556362242,0.0691422513935925,0.2436305468697931,-0.4326171436212552,-0.4121343302000854,0.7639580208018231
0.0135691641342032,-0.0075861796995999,0.0775978188330636,0.3733558143245551,0.556345124725153,0.1799730625113572,0.720204995036056,-0.027692568858933,0.0136419542115462,0.0691425387465759,0.2436512032357064,-0.4326296590138075,-0.4121213595939358,0.7639513428680095
0.0135878129934864,-0.0075696269964771,0.0776109992810464,0.3757712650078631,0.5574576432611197,0.1803851320672429,0.7179819889755119,-0.0276923854775706,0.0136430219904963,0.069142873641227,0.2436479051883009,-0.4326306237648941,-0.4121206812122,0.7639522143402319
0.0136322742374956,-0.0076131428734831,0.0775824845795782,0.3760842688558046,0.5575685786052607,0.1805747601812611,0.7176842333901339,-0.0276921464839631,0.0136445883519118,0.0691434958726318,0.243642958111241,-0.4326320708809562,-0.4121196636295295,0.7639535215299049
0.0136669979674657,-0.007649934560092,0.0775561069639127,0.3761978592809689,0.5576288620267317,0.1805857091793413,0.7175751002838539,-0.0276919401733279,0.0136457896099975,0.0691438726074989,0.2436615530844395,-0.4326451887740623,-0.4121062685497869,0.7639473879797652
0.0136830502368547,-0.0076332810170419,0.0775523966390301,0.3784739646937887,0.5588826340142404,0.1807194589207551,0.7153657362591942,-0.02769060654388,0.0136475872894026,0.0691447671842656,0.2436306417775876,-0.4326370383280048,-0.4121849836337274,0.763919395434281
0.0137187208785576,-0.0076707083846813,0.077518935367,0.3789760913885697,0.5590800963670868,0.1808070523523897,0.7149233370240838,-0.0276897588180656,0.0136496086444524,0.0691455626274075,0.2436012628516703,-0.4326254779334493,-0.4121971502786101,0.7639287466001781
0.0137457606484524,-0.0077018935941342,0.0774934741373585,0.3791188390390408,0.5591377623208773,0.1807895838324914,0.714806963459483,-0.0276881096813829,0.013650467223161,0.0691463165446418,0.2435961173346064,-0.4326221969625551,-0.4121990625724858,0.7639312136109905
0.0137554295943814,-0.0076914124472389,0.0774890358975484,0.3806080353927205,0.5599021007016936,0.1810261722307189,0.7133559321908093,-0.0276854762384095,0.0136518171348635,0.0691475149370878,0.2435643005949105,-0.4326099189435142,-0.412280310898415,0.7639044670329559
0.0137916721124441,-0.0077267406539735,0.0774507244167894,0.3814155503271572,0.5602261219488802,0.1811064077340384,0.7126495206849033,-0.0276839014363016,0.0136529712110861,0.0691483210662753,0.243580753715277,-0.4326192807282163,-0.4122691991867396,0.7638999160646784
0.0138287727044298,-0.0077688502946392,0.0774091395213994,0.3816094623525807,0.5603563751992193,0.1810693667294954,0.7124526899722854,-0.0276826358752882,0.0136537819781435,0.0691489387573876,0.2435763790182246,-0.4326169710114267,-0.4122705271868226,0.7639019023345655
0.013837860166088,-0.0077794846548815,0.0773991202200664,0.3816379713847886,0.5603706771516127,0.1810813627468223,0.7124231208009044,-0.027681439091398,0.013654192318058,0.0691494308832263,0.2435955448521517,-0.4326263363667122,-0.4122594782849572,0.7638964499029397
0.0138725206773533,-0.0077866501791597,0.0773678675412329,0.384378209872915,0.56161920986152,0.1815235329856344,0.7098496051008472,-0.027679263045835,0.0136552035850119,0.0691503940955806,0.2436337032027986,-0.4326459145655342,-0.4122368490355612,0.7638854047373043
0.013917732311271,-0.0078389417704152,0.0773178551695806,0.3845900891218374,0.5617057805876552,0.1816541874534978,0.709632887896467,-0.0276769896625185,0.0136560528077912,0.069151346847901,0.2436498505431201,-0.4326529713286068,-0.4122271591233222,0.7638814868891366
0.0139417031643293,-0.0078672839783598,0.0772911043449586,0.3847071855297181,0.561753717852671,0.1816539480980504,0.7095315250366931,-0.0276738974988514,0.013656568615501,0.0691524776830638,0.243665572734122,-0.4326573602185546,-0.4122191148568604,0.7638783271303687
0.0139700039219326,-0.0078733762361219,0.0772616832293023,0.3882215098984122,0.5632585613105017,0.1815568323745814,0.7064424739359385,-0.0276701127520043,0.0136580616728288,0.0691540840869842,0.24363143193987,-0.4326421825404378,-0.4123021120133797,0.7638530196882654
0.0140174136094625,-0.0079422943151993,0.0772005884411123,0.3886651976619447,0.5633893286003433,0.1816394920573641,0.7060728882139566,-0.0276665617277976,0.0136612469493077,0.0691560516449401,0.2436612104447033,-0.4326610246121186,-0.412279737974745,0.7638449253360851
0.014048944266327,-0.007984947263491,0.0771617045390914,0.3887541370899768,0.563429131840036,0.1817161663806382,0.7059724280489539,-0.0276650249471353,0.0136637671930532,0.0691564860117372,0.243665606458502,-0.4327264518989899,-0.4122466824973662,0.7638243010182625
0.0140497232680655,-0.0079919904876491,0.0771570172723846,0.3887681631339107,0.5634259951545423,0.1817369666383832,0.7059618532716041,-0.0276638620623149,0.013665435905566,0.069157291689427,0.2436589979988563,-0.4327255939581228,-0.412247054779553,0.7638266942529355
0.0140419349173887,-0.00798077818464,0.0771655624833287,0.3890385450868313,0.5635319310810168,0.1821662456590556,0.7056176245186243,-0.0276620235576849,0.0136666662782415,0.0691582021646717,0.2436524960802148,-0.4327223116788862,-0.4122489347693759,0.7638296131407034
0.014038896560626,-0.0079735239428305,0.0771700380213806,0.3896392827437265,0.5637341865500745,0.1820205147088231,0.7051620583119992,-0.0276561521565166,0.0136674621525542,0.069159589412774,0.2436545243476121,-0.4327736702331544,-0.4122245456836069,0.7638130314768188
0.0140388153483822,-0.0079735829924618,0.0771700376758479,0.3895981355636532,0.563723319242228,0.1820538207087196,0.7051848824763673,-0.027646640492707,0.0136667306878426,0.0691624679440636,0.243640777594763,-0.4327469818730691,-0.4122407815331073,0.7638237749728283
0.0140371253597559,-0.007970011898175,0.0771730478967665,0.3898323331514607,0.5637808607466256,0.1821085052993353,0.7049953087667497,-0.0276396768626049,0.0136664655459939,0.0691646446816505,0.2436299554096197,-0.4327278129476317,-0.4122524189848908,0.763831805942756
0.0140411026939323,-0.0079688333638142,0.0771710629545452,0.3907474538095825,0.5640689505352202,0.1820462118838453,0.7042739687949325,-0.027637933151216,0.013667491755933,0.0691657528563787,0.2436238658192963,-0.432724409648652,-0.4122543830210559,0.76383461624714
0.0140619186324655,-0.0079907861664227,0.0771498522384376,0.3907750776502647,0.5641957632614137,0.1820450776301914,0.7041573468450912,-0.0276369086740499,0.0136683232825332,0.0691668602091951,0.2436191988608329,-0.4327225843272363,-0.4122554020625652,0.763836588826299
0.0140753207107214,-0.0080067946351428,0.0771390898441961,0.3908337004150398,0.5642203192634904,0.1820442263765579,0.7041053540437343,-0.0276372327778474,0.0136692268218297,0.0691692391271801,0.2436146646885295,-0.4327239109637509,-0.4122544673213409,0.7638377878859677
0.0140986755694521,-0.0080258416304947,0.0771246325515085,0.3926538190687569,0.5648078342806988,0.1816629902040884,0.7027187536247884,-0.0276374231329757,0.0136695650061913,0.0691727810966293,0.243610064119349,-0.4327236615973959,-0.4122545094381589,0.7638393736914929
0.0141322416772236,-0.008065326720372,0.0770928319761414,0.3930542036709905,0.5649352882829473,0.1815252243254326,0.7024280076725501,-0.0276377814867669,0.013669592339953,0.0691773138570969,0.2436053439004208,-0.4327230483662258,-0.4122547745032343,0.7638410834297185
0.0141557168832585,-0.0080937624348795,0.0770748335903185,0.3931408406889377,0.5649736191969615,0.1815364983058236,0.702345775794759,-0.0276374958006395,0.0136706599511984,0.0691826038087186,0.243572628090445,-0.4327150366639113,-0.4123333561657721,0.7638136391052036
0.0141660266747862,-0.0080980403415443,0.0770712419950302,0.3951702949507856,0.5655061015084853,0.1812377306050141,0.7008538878755886,-0.0276368932282213,0.0136708612030513,0.0691866472588819,0.2435667774311095,-0.4327123612663407,-0.4123348737990931,0.7638162011820764
0.0142057882691161,-0.0081436380625719,0.0770300216352604,0.3957402695975103,0.5656832153159101,0.181111808115573,0.7004217671445194,-0.0276362531467813,0.0136706954139022,0.0691913113027082,0.2435610995942653,-0.4327088374938871,-0.4123369222582574,0.7638189021369588
0.0142355624500691,-0.0081787992071815,0.077001231841091,0.3959104001365114,0.5657487778028861,0.1810824004529131,0.700280257985686,-0.0276357734539126,0.0136717300898051,0.0691938423611217,0.2435550229644701,-0.4327082225469469,-0.4123371550645394,0.7638210624762324
0.014237820130171,-0.0081729334584222,0.0770017785918321,0.3970593506351276,0.5662070418744773,0.1809427961968128,0.6992947606763855,-0.0276342119099772,0.0136718851316485,0.0691970577490982,0.2435726751210381,-0.4327102700857775,-0.4122619062550007,0.7638548911590917
0.0142815162547447,-0.0082231593539482,0.0769495337864032,0.3985251052847016,0.5667714062544404,0.1804211055634751,0.6981376212305386,-0.027632732056067,0.0136733594614726,0.0692001564245945,0.2435544616116286,-0.4327613512752488,-0.4122428892428139,0.7638420238113557
0.0143285526703202,-0.0082917413311182,0.0768882623275874,0.3987707236697107,0.5668540793293502,0.1805291207609203,0.6979022848858565,-0.0276313840144104,0.0136750713723481,0.0692024386626354,0.2435695387023074,-0.4327665411323761,-0.41216561977141,0.7638759732908963
0.0143306050811455,-0.0082999862196886,0.076882444734915,0.399806894187159,0.5671173866356202,0.1802930479374375,0.6971561761911254,-0.0276268073962406,0.0136756960868445,0.0692066058799763,0.2435573347615022,-0.4327541565151402,-0.412173007606779,0.7638828944956977
0.0143567508278108,-0.0083434492794086,0.0768451547814061,0.4011795797135077,0.5674781810866639,0.1798429710360785,0.696189603901395,-0.0276243298881428,0.0136759056125883,0.0692106927110454,0.2435489859288335,-0.4327466269246759,-0.4121774759852884,0.7638874109636506
0.0143992102958828,-0.0084042342319709,0.0767903521283006,0.4014260497862133,0.5675610749800684,0.1799203308061046,0.6959599322397287,-0.0276237107752436,0.0136771910908408,0.0692127705836928,0.2435663110634234,-0.4327531475648351,-0.4120994295920949,0.7639203005010102
0.0144094048678349,-0.0084226588743216,0.0767758905637369,0.4016107550877852,0.5675583803593218,0.1799261283612681,0.6958540612906179,-0.0276222467423981,0.0136776182731862,0.0692160639298528,0.2435596082286591,-0.4327486330288804,-0.4121019152323433,0.7639236541127472
0.0144239763039394,-0.0084563508654824,0.0767492287166609,0.4034920137151497,0.5680416059655813,0.1794731885294613,0.6944870793320818,-0.0276217026791784,0.0136791247898638,0.0692185876620673,0.2435431852493302,-0.4328023805526664,-0.4120812778587243,0.7639095736701277
0.0144554811788736,-0.0085147184207232,0.0766984624732441,0.4037451720159973,0.5681563117343157,0.1794665222632576,0.6942478007865516,-0.0276209787081511,0.0136814328826213,0.0692208222124538,0.2435562352232776,-0.4328151228516875,-0.4120679692007272,0.7639053727219955
0.014465564733753,-0.0085292860306326,0.0766834128034366,0.4037832415844548,0.5681705477643834,0.1794900350425394,0.6942079297941636,-0.0276200040562655,0.0136822553504036,0.0692233170029776,0.2435500931778295,-0.4328129300236182,-0.4120691778592724,0.763907921398793
0.0144759604588971,-0.0085513107083489,0.0766482191103288,0.4058796463392077,0.5687172900869801,0.1787682576436866,0.6927223590319009,-0.0276187044340238,0.0136829568071475,0.0692260258712329,0.2435435924326557,-0.4328096455728238,-0.4120710553400702,0.7639108420719292
0.0145151529182185,-0.008622617248011,0.076573333086218,0.406444710462144,0.5688659473595931,0.1787867499361878,0.6922640603983943,-0.0276176883322513,0.0136847787136414,0.0692282290528549,0.243557520412804,-0.4328209344127338,-0.4120586704101002,0.763906686136674
0.0145496483250086,-0.0086712715496097,0.0765114420862155,0.406575995191956,0.5689676237991674,0.1788514617612,0.6920866693036948,-0.0276159913213764,0.0136848427897891,0.069230760918483,0.2435760111795794,-0.432822717107141,-0.4119835843295453,0.763940278147983
0.0145499354239645,-0.0086758222890811,0.076485431794598,0.4080577391079065,0.5693562762646442,0.1784439794383761,0.6909993186931506,-0.0276137794584429,0.0136868158407966,0.0692329572955144,0.2435566277517201,-0.4328729395493593,-0.4119650492610471,0.7639279975700917
0.0145726072877083,-0.0087178540536657,0.0764214527213138,0.4086263509483485,0.5695063913162339,0.1783680811560472,0.6905590511935293,-0.0276123278584036,0.0136882564209589,0.06923520229767,0.2435709029240322,-0.4328825281496634,-0.4119537240689271,0.7639241201174826
0.0146109488500415,-0.0087691666127411,0.0763552320684612,0.4087266501826777,0.5695553411243587,0.1785542093119062,0.6904112058506602,-0.0276103819042889,0.0136894843975587,0.0692374110284361,0.2435628076980192,-0.4328785127876169,-0.4119560147197292,0.7639277412224779
0.0146097910809672,-0.0087662146082913,0.0763302892530071,0.4096700375448077,0.569859796734168,0.1782816064443568,0.6896708934033307,-0.0276081842711905,0.0136904485578293,0.0692411795923928,0.2435755951144017,-0.4328849468000757,-0.4119466109576253,0.7639250892719047
0.0146304726947982,-0.0088002261969846,0.0762673939624207,0.4104338136724105,0.5700651225391535,0.1779523141968037,0.6891319282479539,-0.0276072834002664,0.0136915668988739,0.0692437265427585,0.243591053291963,-0.4328953854431927,-0.4119347865587576,0.7639206212957552
0.01466525333063,-0.0088495744091618,0.0762055909565449,0.4106128065720218,0.570128307327768,0.178004505807262,0.6889595286915874,-0.0276060591620425,0.0136929665226018,0.0692457469515731,0.2435836753378091,-0.4328935530677575,-0.4119357391682964,0.7639234985371027
0.0146732149185594,-0.0088605624744708,0.0761841361387434,0.4110322064311164,0.5702444388473901,0.1779015545124219,0.6886398493712496,-0.0276042881874367,0.0136932859188865,0.0692489305820684,0.2435769900359608,-0.432888328241272,-0.4119388162202522,0.7639269316423892
0.0146865632627701,-0.0088925613890314,0.0761285400458432,0.4123969860860477,0.5704479805771878,0.1775899344719258,0.6877351543267288,-0.0276030974764963,0.0136942841491649,0.0692512585462236,0.2436149258573473,-0.4329099454282251,-0.4119148830926137,0.7639154901791484
0.0147170775720621,-0.0089416267891001,0.0760625110415536,0.4126574036060957,0.5705240186124755,0.1775897126315241,0.6875158946546619,-0.0276015733980387,0.0136957954482167,0.0692532635106506,0.2436068968680606,-0.4329075056648839,-0.4119161964047224,0.7639187250465778
0.0147254301874298,-0.0089527690556411,0.0760438476119737,0.4126935131695372,0.5705384682105924,0.1776109126017016,0.6874767517556405,-0.0275992635473781,0.0136965715913629,0.0692557538213304,0.2436214527322249,-0.4329138206679983,-0.4119069093937667,0.7639155121065103
0.0147372984124743,-0.0089800185482177,0.0759983278111236,0.4141602435070287,0.5708661429224642,0.1768154611666761,0.6865270804967879,-0.0275980372683247,0.0136975690581005,0.0692585147526853,0.2436142481891394,-0.4329111400343418,-0.4119083929352216,0.7639185288647803
0.014780970995856,-0.0090521907148824,0.0759082772138375,0.4145184812982021,0.570968853441985,0.1768271850985319,0.6862223718821086,-0.0275967672576862,0.013699199832395,0.0692611716296069,0.2436501228823669,-0.4329333572427298,-0.4118840324083672,0.7639076316237255
0.0147970513979787,-0.0090759501947005,0.075880835105705,0.4146302453162291,0.5709537783692008,0.1768553919194229,0.6861601219715152,-0.0275947965771009,0.0137003547501717,0.0692650874016389,0.2436401925626773,-0.4329286330672207,-0.4118867511950342,0.763912010265953
0.0148008002731888,-0.0090938804275171,0.0758508671789666,0.4160540522506216,0.5710159997196498,0.1764373916330334,0.685353631714123,-0.0275935476107649,0.0137014498156648,0.0692684430640132,0.2436543484836093,-0.4329378550702086,-0.4118756467856844,0.7639082560734037
0.014827846941436,-0.0091409178788279,0.0757724500556314,0.4164340699818648,0.5711203752887085,0.1764186370348071,0.685040616894506,-0.0275921498688084,0.0137036141215446,0.06927170010637,0.2436434346464035,-0.4329362576260527,-0.4118763633172489,0.7639122560392715
0.014866428660579,-0.0091919250517707,0.075703894196016,0.4166025035745347,0.5711872772607653,0.1764860843015585,0.6848650307606358,-0.0275898846993576,0.0137053095647144,0.0692759591022825,0.2436537495790707,-0.4329434111507975,-0.411866446241853,0.7639102588113855
0.0148667826600386,-0.0091939612387052,0.0756820284925461,0.4172826641930477,0.5713709669370798,0.1763347953142763,0.6843364934495392,-0.0275884660989915,0.0137063131456013,0.0692790643706495,0.2436681983094613,-0.4329521482196347,-0.4118556494443944,0.7639065194808594
0.0148736990286428,-0.0092111342771,0.075643191801875,0.4175971414839626,0.5714498851013993,0.1762434591392696,0.6841022579648789,-0.0275875277970135,0.0137075032661771,0.0692809382249428,0.2436841882345141,-0.4329628271620603,-0.4118436846115551,0.7639018170850884
0.0148911727430301,-0.0092365895935909,0.0756094594066034,0.4176896890271027,0.5714817887400933,0.1762735294832313,0.6840113534309136,-0.0275866351549511,0.0137094611462167,0.0692824235978213,0.243689654948797,-0.4330287039221767,-0.4118102767777553,0.7638807430421615
0.0148975577227977,-0.0092509913298142,0.0755958443703622,0.4186531078431371,0.5714799282940135,0.1759148495847706,0.6835160806783698,-0.0275851290594585,0.0137100707860421,0.0692853148423695,0.2436829169654365,-0.4330246909127471,-0.4118125993142172,0.7638839153203869
0.0149331968492373,-0.009295181552226,0.0755378302979068,0.419327944053296,0.571627798186302,0.1755500491433119,0.6830724089893377,-0.0275840247128037,0.0137114634601428,0.0692878565836692,0.2437197341421278,-0.4330470251509818,-0.4117881785960741,0.7638726733992409
0.0149754850772593,-0.0093458759374585,0.0754790464765171,0.4194807082721542,0.5716997947142493,0.1756676055609362,0.6828881112361412,-0.0275825975456002,0.0137131013125605,0.0692904246525973,0.2437108818381573,-0.4330448255238349,-0.4117893203439631,0.7638761292325845
0.0149828393140291,-0.0093539531857845,0.0754658248142411,0.4196838179375001,0.5718124227546005,0.1756291287361263,0.6826788815279893,-0.0275800951211899,0.0137138475941864,0.0692938120461235,0.2437019518417247,-0.4330382630457771,-0.4117931714390304,0.7638806224555088
0.0150005033590728,-0.0093886270437618,0.0754270104004728,0.4206650942943955,0.5718687760463458,0.1753790468008359,0.6820917616924955,-0.0275775867782636,0.0137155942164823,0.0692964745631671,0.2437582286593473,-0.4330694617676764,-0.4117579950052211,0.7638639412843051
0.015033168651814,-0.0094376060012086,0.0753696758828801,0.4208488829252474,0.5719310768261121,0.1754849080965498,0.6818988987609826,-0.0275746044273205,0.0137182890590648,0.0692992523159224,0.2437444728061074,-0.4330647069078161,-0.4117605995944717,0.7638696225331397
0.0150421230278901,-0.0094499780285855,0.0753549106895146,0.4208826998480741,0.5719445816480077,0.1755051273278628,0.6818614953007043,-0.0275706435517464,0.0137202904588507,0.0693023067312338,0.2437308782501467,-0.4330563168034264,-0.4117654674531386,0.7638760928823214
0.0150490165290564,-0.0094658345238678,0.0753341188425255,0.4218339640976428,0.5718910732369104,0.1752601614413357,0.6813813784490741,-0.0275693362529014,0.0137219571055281,0.069304843254784,0.2437444487704387,-0.4330665028331101,-0.4117537413762651,0.7638723088842418
0.0150747959151492,-0.009497947187872,0.0752895921190864,0.4220085858002044,0.5719540406018409,0.1752428389572957,0.6812248353842707,-0.0275684077660461,0.0137245404176564,0.0693070720202621,0.2437342528595381,-0.4330670869990741,-0.4117531174734652,0.763875567348519
0.0150957859224056,-0.0095237329560084,0.0752570557230186,0.4221018218285372,0.5719929135330408,0.1752627520418256,0.6811293024263005,-0.0275672797164885,0.01372606697648,0.0693096553261619,0.2437260519606342,-0.4330654941442868,-0.4117538976961906,0.7638786664839136
0.0150973416122367,-0.0095254451034763,0.0752504628747012,0.4225862435112801,0.5720324714598887,0.1754241166447944,0.6807540654964247,-0.0275669657059705,0.0137272669490563,0.0693113304175776,0.243743051044991,-0.4330778682139637,-0.411740898485436,0.763873234015261
0.0151182491058115,-0.0095485258750062,0.0752178138941126,0.4227359081514924,0.5720888365652657,0.1753864108799809,0.6806234802850784,-0.0275666928327503,0.0137291282136072,0.069313303005405,0.2437358058139853,-0.4330791856042375,-0.411739894031553,0.763875340368743
0.0151408923965461,-0.0095740966000507,0.0751869312380858,0.4228082300952696,0.5721258175406893,0.1754164116267774,0.680539735797322,-0.0275662102868905,0.0137301646260462,0.0693158337062416,0.2437520343703924,-0.4330905881486783,-0.4117274782691847,0.7638703894218084
0.0151466165625097,-0.0095852907678314,0.0751775916876231,0.4232444784695251,0.5720347338622499,0.1752032741255033,0.680400020161602,-0.0275657734038875,0.0137309698515197,0.0693177278554929,0.2437473157984895,-0.4330899720931687,-0.4117277403065333,0.7638721031530381
0.0151716326813907,-0.0096135744047131,0.0751394280810566,0.4234611207346963,0.5720640970460688,0.1752803009023771,0.6802206731734587,-0.0275651267138628,0.0137326110938231,0.0693201857074236,0.2437618957869514,-0.4331018553643,-0.4117149827991129,0.7638675892987467
0.0152099191681501,-0.0096569598453704,0.0750883734360379,0.4235823893743088,0.5721261217711516,0.1753305385746884,0.6800800412026238,-0.0275637677021072,0.0137338487087931,0.0693226281146373,0.243754280513391,-0.4330992941965191,-0.4117163796548185,0.7638707186571597
0.0152157508199042,-0.0096652267565543,0.0750796014589803,0.4238045264198223,0.5720885854097686,0.1753550112164985,0.6799669064529404,-0.0275616146494808,0.0137349491407255,0.0693255716397663,0.2437677199793638,-0.433106327648307,-0.4117066072883052,0.7638677092024594
0.0152327989687351,-0.009691616038068,0.075053022113265,0.425076597606013,0.5719875177750317,0.1753220619258354,0.6792660305648497,-0.0275602609953968,0.0137368474626924,0.0693287445136812,0.2437799348708304,-0.4331165085696224,-0.4116948462237427,0.7638643773286216
0.0152699438599114,-0.0097327444704546,0.0749985761412189,0.4252697580323651,0.572070529757978,0.1753731747412065,0.6790619938317196,-0.027558622746962,0.0137393220023989,0.0693318758276236,0.2437680790587064,-0.4331147861635418,-0.4116956123617497,0.7638687245859865
0.0152802984916931,-0.0097442571418591,0.074984299119466,0.4253027098124835,0.5720876085970569,0.1753863938922313,0.6790235533126509,-0.0275574021977813,0.0137413474678666,0.0693351790323734,0.2437576984834241,-0.4331134304130569,-0.411696188265537,0.7638724955079387
0.0152805042196603,-0.0097441268970599,0.0749811892970127,0.4253056832079211,0.572089128495135,0.1753876215779523,0.6790200932858683,-0.0275569189024505,0.0137424201106145,0.0693371566549923,0.2437744587269427,-0.4331250748821857,-0.4116836333598252,0.7638673109934345
0.0152716656851448,-0.009742108483414,0.0749931335846756,0.4258330251902441,0.5717707840280593,0.1757516239694456,0.6788635885517545,-0.0275540269306153,0.0137429560968275,0.0693392081059292,0.2438116645695965,-0.4331417066793456,-0.4116627560618349,0.7638572572321877
0.0152707524229152,-0.0097420256555047,0.0749921318323548,0.4259410441598608,0.5717463051298507,0.1756918680191765,0.6788319062789429,-0.0275414092577421,0.0137417001594473,0.0693444863017338,0.2437925311278435,-0.433105434731819,-0.4116848160534427,0.763872041904326
0.0152694728431908,-0.0097399701038789,0.0749916797495866,0.4259112437827173,0.5717404482823946,0.1757753736624721,0.6788339194759816,-0.027528977693684,0.0137397772492997,0.0693486884661809,0.243776520886318,-0.4330690474450396,-0.4117070263066518,0.7638858111650866
0.0152621058778849,-0.0097381031827712,0.0750023591981152,0.4264978870595441,0.5715383463591757,0.1759083085110261,0.6786013100278787,-0.0275235299809195,0.013738927486868,0.0693509225726197,0.2437928453273942,-0.4330598270989303,-0.4116386687182728,0.7639226669866956
0.0152574879360081,-0.0097317565407879,0.0750040772612362,0.4267949793940997,0.5715731634976443,0.1759826416141917,0.6783658851856984,-0.0275226923851782,0.0137393518546898,0.0693524252971088,0.243811309756072,-0.4330697767006696,-0.4116272112339568,0.763917307511236
0.0152569529249027,-0.009731833924044,0.0750029716241207,0.4268638763506677,0.571539161264494,0.1759557953896831,0.6783581474978719,-0.0275236092078061,0.0137392246326437,0.0693526604204908,0.2438363165420228,-0.4330787456977769,-0.4115477622055516,0.763947046714405
0.0152598542325582,-0.0097343400947572,0.074999666241072,0.4269718753789984,0.5715217463773896,0.1759628173642991,0.6783030281211326,-0.0275236477379408,0.0137395197819466,0.0693531456653376,0.2438350801905471,-0.4330791061696495,-0.4115475059113496,0.7639473750500846
0.0152979992836237,-0.009773715073412,0.0749610470011485,0.4278214140737333,0.5714891724021959,0.1760319973655457,0.6777770277831058,-0.0275237811659854,0.0137396109203067,0.0693538291138747,0.2438342559559816,-0.4330793464837905,-0.4115473350481293,0.7639475939397602
0.0153253217599587,-0.0097973853869488,0.0749332324236696,0.4279317219512414,0.5714988215269172,0.1760962059072431,0.6776825692064566,-0.0275238786796825,0.0137397372704647,0.0693543925785485,0.2438334317212177,-0.4330795867975787,-0.4115471641845739,0.7639478128288137
0.0153364165686308,-0.0098007137350037,0.0749252854134827,0.4279492564555892,0.5715224599854907,0.1760789923761784,0.677656033747971,-0.0275239633501965,0.0137397652368796,0.0693547942951094,0.2438330196037613,-0.4330797069543406,-0.4115470787526706,0.7639479222731073
0.0153473902340759,-0.0098117988421538,0.0749188805995395,0.4288752546627558,0.5713847313852467,0.176047898731442,0.6771946854708842,-0.0275241557619923,0.0137396875762054,0.0693555559644202,0.2438326074862555,-0.4330798271110144,-0.4115469933206835,0.763948031717245
0.0153718998435485,-0.0098319102665871,0.074893014904199,0.4290175173950388,0.5714010452692642,0.1760752130975091,0.6770836983461178,-0.0275252853466641,0.0137390185829868,0.0693561457249015,0.2438588486249907,-0.4330884317329466,-0.4114677973618687,0.7639774368268758
0.0153809726021262,-0.0098408570676876,0.0748833198392795,0.429090548195005,0.5713778029335995,0.1760687171855471,0.6770587231497123,-0.0275255136718774,0.0137389057160033,0.0693570273798689,0.2438584365022779,-0.4330885518551269,-0.4114677119317203,0.7639775462907065
0.0153952692105121,-0.0098572866518271,0.074875889572274,0.4299945578544579,0.5711848853481281,0.1760987392880762,0.6766400379718491,-0.0275261006544071,0.0137395469876048,0.0693576974698415,0.2438700537869344,-0.433156599799782,-0.4114330517739837,0.7639539258514192
0.0154316059407587,-0.0098905540096922,0.074838266209413,0.430202111071856,0.571229995531074,0.1761729494765217,0.676450683869586,-0.0275266035936825,0.0137390181865809,0.0693599302690955,0.2438695223600852,-0.4331563561366932,-0.4114331894618294,0.7639541594961786
0.0154461386025581,-0.0099025265071523,0.0748237701160784,0.4302379747272732,0.5712556798615601,0.17617513115607,0.6764056153600607,-0.0275263733902302,0.0137386212989219,0.0693614484438979,0.2438685136876051,-0.4331546573765006,-0.4114342197417553,0.7639548898006595
0.0154519219181163,-0.0099102085357517,0.0748253271400324,0.4307416537096341,0.5709999442102766,0.1764262826868186,0.676235505019266,-0.027525671933326,0.0137378061149713,0.0693639944046305,0.2438667891429238,-0.4331507759621151,-0.4114365889005478,0.7639563650827317
0.0154848918682431,-0.0099341150624736,0.0747965746887557,0.4310214377796397,0.5710626254596219,0.1762728486627867,0.6760442890830763,-0.0275261851900646,0.0137379721472996,0.0693673772879927,0.2438541468040616,-0.4332049858778869,-0.4114156520330693,0.7639409378736077
0.0155011986115805,-0.0099487521948633,0.0747812704256949,0.4310709930038907,0.5710415767918655,0.1762988220389824,0.6760236992246402,-0.0275253656704662,0.0137374945844051,0.0693697668190501,0.2438515980668168,-0.4332013447298571,-0.4114178501622423,0.7639426324092549
0.0155062269947311,-0.0099557681883819,0.0747781471971567,0.4313483136113813,0.5709635956435031,0.176168868943417,0.6759465470062385,-0.0275248332655564,0.0137367712157966,0.0693725632095757,0.2438495807461068,-0.4331979472370824,-0.4114199106213473,0.7639440932580397
0.0155248232148975,-0.0099683648313579,0.0747665231173321,0.431725894043818,0.570892185876213,0.176233471745799,0.6757489385518619,-0.0275240392114425,0.0137365263187489,0.0693747232202715,0.2438467392015503,-0.433194789925565,-0.4114218000706142,0.7639457730682018
0.0155379253483076,-0.0099790215708781,0.0747552565219169,0.4318243575468903,0.5708817837434786,0.1762044637690596,0.6757023754338427,-0.0275233422882971,0.0137365154071049,0.0693757876321437,0.2438446676967728,-0.433192603817023,-0.4114231055719851,0.7639469708268902
0.0155441221111605,-0.0099833492664473,0.0747496606727582,0.4317987029550704,0.5708829127122632,0.1762360084661891,0.6757095895570719,-0.0275224275330815,0.0137363135984385,0.0693768728976841,0.2438427696783212,-0.4331895700602016,-0.4114249428431524,0.7639483074614223
0.0155666332295881,-0.0100066675466513,0.0747378520726371,0.4325791929992375,0.5705664040909713,0.1764410525320987,0.6754241447329167,-0.0275216229586377,0.0137363724474784,0.0693781303687327,0.2438624718959647,-0.4331991525996805,-0.4114137378989236,0.7639426190858476
0.0155892431984166,-0.0100239221108266,0.0747171132772698,0.4326710264388244,0.5706171935734609,0.1764055509927468,0.6753316835878997,-0.0275205877205077,0.0137361419918086,0.0693792469344597,0.2438604546034522,-0.4331957551071769,-0.4114157983794081,0.7639440799440459
0.0155990324333412,-0.0100321336873922,0.0747076734411933,0.4326950251295559,0.5706342348355155,0.1764070703803944,0.6753015110168387,-0.0275203231487012,0.0137355943354608,0.0693797533387706,0.2438846908188341,-0.4332009528619181,-0.4113386610981264,0.763974932775761
0.0156031311987024,-0.0100362110982698,0.0747134845518156,0.4330856374878101,0.570304658972664,0.1768923117917672,0.6752025892906625,-0.0275201076552202,0.0137367681848318,0.0693798338299497,0.2438722901258977,-0.433255887647724,-0.4113172716232107,0.7639592554526522
0.0156306156059703,-0.0100497137383087,0.074694027191819,0.433222815961816,0.5703305193902707,0.1768181191249836,0.6751121707770064,-0.0275196259231607,0.0137366177475402,0.0693805120979386,0.2438712816765155,-0.433254188885491,-0.4113183018996043,0.7639599860654058
0.0156435711450868,-0.0100588144497752,0.0746827829278821,0.4332440221403047,0.5703548225139075,0.1768828094229153,0.6750610827513884,-0.0275191928349393,0.0137365663696166,0.0693809190789253,0.2438703924950134,-0.4332528538825413,-0.4113191090107085,0.7639605924585366
0.0156473543696603,-0.0100662410697053,0.0746868158192588,0.4336425393982173,0.570015462331937,0.1771906449915065,0.6750111080969465,-0.0275191339225181,0.0137366993305706,0.0693813938873311,0.2438694490129147,-0.4332527302104565,-0.4113191610990492,0.763960935726492
0.0156745357724056,-0.0100771595187837,0.0746703867125027,0.4338614086263372,0.5700140549472595,0.1770619428042648,0.6749054183200284,-0.0275191570760534,0.0137365298548144,0.0693819051494231,0.2438693297441341,-0.4332523664478481,-0.4113193842601258,0.763961059943082
0.0156867185727024,-0.0100823776804812,0.0746618831160785,0.4338625816204504,0.570033315710192,0.1770636112259329,0.6748879587233086,-0.0275192057966245,0.0137365930543852,0.0693821868934023,0.2438689176374567,-0.4332524864927902,-0.4113192987232781,0.7639611694686719
0.0156863913280357,-0.0100835745113229,0.0746683235168494,0.4341043130617635,0.5698045137356107,0.1774014063532275,0.6748370192361974,-0.027519169964533,0.0137365924022615,0.0693826199349474,0.2438683862619793,-0.4332522427748014,-0.4113194363470252,0.7639614032107566
0.0157065391853287,-0.0100873709606045,0.074659758708629,0.4342816865905176,0.569793778259983,0.1774736066604844,0.6747129655544114,-0.0275192545861377,0.0137366203952432,0.0693830216674703,0.2438679741552439,-0.4332523628194959,-0.4113193508098547,0.7639615127361461
0.0157196327985723,-0.010094709479456,0.0746511676175308,0.4343737386709965,0.5697853487109613,0.1774330486823649,0.674671493975098,-0.0275193622907051,0.0137365147725135,0.0693833816326257,0.2438679741552439,-0.4332523628194959,-0.4113193508098547,0.7639615127361461
0.0157253093091056,-0.0100979233701204,0.074648114217114,0.4343762462818198,0.569796502660215,0.1774964260950863,0.6746437881917946,-0.0275194828136156,0.0137365075590469,0.0693839033537908,0.2438898675419362,-0.4332644920810523,-0.4113066153054783,0.7639545016675247
0.0157452574634908,-0.0101139061716096,0.0746551410302756,0.4348770270070934,0.5695042652418317,0.177644399044439,0.6745289695342769,-0.0275198059271539,0.0137361906918452,0.0693849832495957,0.2438898675419362,-0.4332644920810523,-0.4113066153054783,0.7639545016675247
0.0157631153018675,-0.0101239723702989,0.0746491048275118,0.4348845374761862,0.5695307990026622,0.1776414982504749,0.674502487875945,-0.0275200341541787,0.0137360778582034,0.0693858649366626,0.2438894554382992,-0.4332646121230727,-0.4113065297646353,0.7639546112046359
0.0157722283520333,-0.0101310294006164,0.0746475303735507,0.4349188936706026,0.5695500683982123,0.1776194195703145,0.6744698787250882,-0.0275203931690394,0.0137357257846318,0.0693870648212666,0.2438894554382992,-0.4332646121230727,-0.4113065297646353,0.7639546112046359
0.0157844640686426,-0.0101380193300733,0.074661272390878,0.4351958842198042,0.5692579365680669,0.1782156087140606,0.6743805608282957,-0.0275208239868722,0.013735303296346,0.0693885046827914,0.2438894554382992,-0.4332646121230727,-0.4113065297646353,0.7639546112046359
0.0158028450895817,-0.0101462455735828,0.0746567913297618,0.4352394195380469,0.5692970524032637,0.1781714603769677,0.6743311089607822,-0.0275214830308218,0.0137347679797151,0.0693908262330701,0.2438890433346128,-0.4332647321650051,-0.4113064442237086,0.7639547207415915
0.0158151813981378,-0.0101554303705601,0.0746540889635265,0.4353078483244297,0.5692783992092016,0.1781510123769791,0.6743080884655186,-0.0275220574543078,0.0137342046637559,0.0693927460490386,0.2438890433346128,-0.4332647321650051,-0.4113064442237086,0.7639547207415915
0.0158205217850769,-0.01016333936217,0.0746657569805685,0.4356258704630618,0.5689744194688058,0.178549051295061,0.6742539931324611,-0.027522595976326,0.0137336765550441,0.0693945458765092,0.2438890433346128,-0.4332647321650051,-0.4113064442237086,0.7639547207415915
0.0158422077820522,-0.0101721499892247,0.074665807698956,0.4357086909378546,0.5689813697753023,0.1785500432997017,0.6741943484838157,-0.0275233391217195,0.0137343110885915,0.0693953043125362,0.2438784733761139,-0.4333211226844148,-0.411284189320603,0.7639380933519083
0.0158519654115168,-0.0101773175148404,0.0746641293624253,0.435721608674209,0.5689984595224975,0.1785372360490806,0.674174968490628,-0.0275236032481506,0.0137341630588705,0.069396305991012,0.2438780612763233,-0.4333212427174403,-0.4112841037527352,0.7639382028922396
0.0158522851349277,-0.0101806369766073,0.0746767895103143,0.4361023091624411,0.5687092938818291,0.1789387362050746,0.6740663496132624,-0.0275237468539494,0.0137340222303195,0.0693967859451546,0.2438780612763233,-0.4333212427174403,-0.4112841037527352,0.7639382028922396
0.0158807426308628,-0.010192244672385,0.0746691232573862,0.4363982748345177,0.5687352969230961,0.1788566404043611,0.6738746247919711,-0.0275239622626475,0.013733810987493,0.0693975058763685,0.2438780612763233,-0.4333212427174403,-0.4112841037527352,0.7639382028922396
0.0158950941470312,-0.0102002994202475,0.0746626150007405,0.4364341918636598,0.5687673516559242,0.1788939918763666,0.6738143924948167,-0.0275241058684462,0.013733670158942,0.0693979858305112,0.2438780612763233,-0.4333212427174403,-0.4112841037527352,0.7639382028922396
0.015900017474928,-0.0102050612438718,0.0746622002614864,0.4364912936585702,0.5687358222005116,0.1788811525859652,0.6738074267590798,-0.0275242135727953,0.0137335645375287,0.0693983457961182,0.2438780612763233,-0.4333212427174403,-0.4112841037527352,0.7639382028922396
0.0159043351217086,-0.0102099899525213,0.0746761600978776,0.4368264554417209,0.5684922153087262,0.1792872265120725,0.6736878649413304,-0.0275242853756946,0.0137334941232532,0.0693985857731895,0.2438780612763233,-0.4333212427174403,-0.4112841037527352,0.7639382028922396
0.0159127030848153,-0.0102145310348671,0.0746749978613264,0.4368767416421629,0.5685171344177806,0.1792431278181406,0.6736459616263514,-0.0275251870345271,0.0137329373584269,0.0693982936848695,0.2439047353763997,-0.433329711504466,-0.411204988771212,0.7639674720811692
0.0159175472157709,-0.0102182304351348,0.0746744625397148,0.4368645236876365,0.5685193069906386,0.1792564213526655,0.6736485143796387,-0.0275251998504357,0.0137330357816988,0.069398455445195,0.2439043232714665,-0.433329831503087,-0.411204903205272,0.7639675816413528
0.0159259885359384,-0.0102224217393658,0.0746862032556676,0.4373036126660549,0.5682647606663356,0.1796565809915442,0.6734717700397532,-0.0275252357518672,0.0137330005746708,0.0693985754337684,0.2439043232714665,-0.433329831503087,-0.411204903205272,0.7639675816413528
0.0159437786170173,-0.0102285393539867,0.0746798418223237,0.4373462303317031,0.5683049278309711,0.1796092038451848,0.6734228372365928,-0.0275252126662733,0.0137331342052213,0.0693986172054766,0.243903911166484,-0.4333299515016198,-0.4112048176392486,0.7639676912013806
0.0159541749007647,-0.0102356295298045,0.0746753647205629,0.4374326733390824,0.568289658098006,0.1795730713278406,0.6733892134925844,-0.0275251895806446,0.013733267835803,0.0693986589770658,0.2439034990614516,-0.4333300715000644,-0.4112047320731412,0.7639678007612531
0.0159599975264401,-0.0102389170845482,0.0746888373732261,0.4377209129565568,0.5680421015660452,0.1800726633398154,0.6732773641870153,-0.027525202396358,0.0137333662597172,0.0693988207372219,0.2439030869563695,-0.4333301914984208,-0.4112046465069502,0.7639679103209701
0.0159733492850111,-0.0102421593203727,0.074689346253535,0.4378193040642777,0.5680402118347037,0.1799966373815788,0.673235311951758,-0.0275251793106416,0.0137334998904712,0.0693988625086102,0.2439026748512378,-0.4333303114966887,-0.4112045609406755,0.7639680198805316
0.0159811530070721,-0.0102448007708708,0.0746891202668194,0.4378464880366826,0.5680600227076888,0.1799646513421958,0.673209467983454,-0.0275251562248905,0.0137336335212564,0.0693989042798793,0.2439022627460564,-0.433330431494869,-0.4112044753743172,0.7639681294399374
0.0159822854154213,-0.0102467353191046,0.0747020835458641,0.4381994706831623,0.5677712852727125,0.180446094570408,0.6730944944560578,-0.0275251459545879,0.0137338655766606,0.0693991078108966,0.2439014385355448,-0.433330671490964,-0.411204304241349,0.7639683485582829
0.0159932390330913,-0.0102479408350144,0.0747021458026789,0.4382336410639866,0.5677586561013963,0.1806110295828984,0.6730386617830679,-0.0275251228687143,0.0137339992076493,0.0693991495818458,0.2439010264302145,-0.4333307914888795,-0.4112042186747396,0.7639684581172222
0.0160023304691908,-0.0102526180605139,0.0746982798798044,0.4382871017235544,0.5677858799131065,0.1805670002466183,0.6729926964358558,-0.0275251125981123,0.0137342312637895,0.0693993531123361,0.2439002022194052,-0.4333310314844458,-0.4112040475412696,0.7639686772346342
0.016006044097153,-0.0102552772472651,0.07469823156146,0.4383532622338641,0.5677597615992941,0.1806036813853754,0.6729617974801331,-0.0275251254133476,0.0137343296891604,0.0693995148719525,0.2438997901139259,-0.4333311514820964,-0.411203961974409,0.7639687867931073
0.0160154487584047,-0.0102582546447246,0.0747151499518527,0.4390608520213336,0.5674407187611917,0.1811009458348709,0.6726358943230714,-0.0275251382285117,0.0137344281147819,0.0693996766315249,0.243899378008397,-0.4333312714796589,-0.4112038764074646,0.7639688963514247
0.016026884556098,-0.0102626839688619,0.0747116945569304,0.4390166934270328,0.5674466233821978,0.1811317713528377,0.6726514356716413,-0.0275251638586266,0.0137346249667769,0.0694000001505381,0.2438985537971904,-0.4333315114745192,-0.4112037052733248,0.7639691154675928
0.0160320765976402,-0.010266418457297,0.0747103240451912,0.4390448451493754,0.5674602548109932,0.1811114793390753,0.6726270253336656,-0.0275255967698658,0.0137356746683002,0.0693998402592142,0.2438875747505181,-0.4333880194379084,-0.4111813603428645,0.7639525930295604
0.0160352320705339,-0.0102698232216636,0.0747110440450108,0.4390984453196784,0.5674257837660196,0.1810993380602912,0.6726243862583963,-0.0275257531891889,0.0137356322736395,0.0694004819745859,0.2438871626487386,-0.4333881394262981,-0.411181274748729,0.7639527025907884
0.0160369233768453,-0.010271084571935,0.0747111400803861,0.4391007409402275,0.5674282968231454,0.1810978858070345,0.6726211586222589,-0.027525873707173,0.0137356250852702,0.0694010037010017,0.24388675054691,-0.4333882594145999,-0.4111811891545098,0.7639528121518606
0.0160305230371371,-0.0102751567567621,0.0747246449721396,0.4394138113079933,0.5670008555736893,0.1815104221150184,0.6726659638142215,-0.0275259942249769,0.0137356178978098,0.0694015254275993,0.2439532535395417,-0.4334243938432462,-0.411143140704063,0.7639315563328208
0.0160314824297241,-0.0102764790416153,0.0747265045366097,0.4395318949736125,0.5670329971187961,0.1814107925282914,0.6725885947840908,-0.0275252970715866,0.0137356070304372,0.0694025898747288,0.2439511827922919,-0.4334222077348942,-0.4111444464000166,0.7639327551891435
0.0160317265639794,-0.0102769125375009,0.0747274355946139,0.4394334280916657,0.5670063731149312,0.1814934667063732,0.6726530730365846,-0.02751743302185,0.0137340388304603,0.0694059764495297,0.2439411351454588,-0.4333984380466122,-0.4111589735615267,0.7639416305860899
0.0160305409972342,-0.0102780469561407,0.0747305162873415,0.4396193250494326,0.5669533478717494,0.1814600060916564,0.6725853228916852,-0.0275051012418806,0.013732266765824,0.0694103222410072,0.2439009426354708,-0.4333556589822591,-0.4112590859170924,0.763924843986775
0.0160300402089753,-0.0102801898505443,0.0747325006024514,0.4397561505637951,0.5668842388922535,0.1814091024661649,0.672567859237478,-0.0274996201700067,0.0137304859007111,0.069412607119444,0.243919543792835,-0.4333449574496817,-0.4111916831546528,0.7639612579923621
0.0160294696336098,-0.0102792224664704,0.0747340107757325,0.4397460136467159,0.5668845205177718,0.181475732659444,0.672556274474394,-0.0274977045670035,0.0137294654153215,0.06941422441804,0.2439416032612801,-0.4333448005183608,-0.4111178055075669,0.7639940628412375
0.0160292170860599,-0.0102792638017252,0.0747344257235632,0.4397651560520977,0.5668891155612464,0.1814597710081943,0.6725441916233577,-0.027496548323675,0.0137292062136523,0.0694153721076289,0.2439394680522723,-0.4333410391599739,-0.4111200894864085,0.7639956490234847
0.016027748019128,-0.0102803123017931,0.0747371948630563,0.4398529171544689,0.5668091795247301,0.1815099299378096,0.6725406386317317,-0.0274965090852714,0.0137282144941478,0.0694163947362581,0.243964551292145,-0.4333459748888613,-0.4110431180643077,0.7640262553423256
0.0160275890878156,-0.0102806488384418,0.0747377121466231,0.4398330797911003,0.566803091931961,0.1815275749917287,0.6725539802985833,-0.0274957244980933,0.0137277733369738,0.0694177980595072,0.2439853742809428,-0.4333548222474256,-0.4110323887857441,0.7640203600303955
0.0160268842958483,-0.0102813552706695,0.0747379176159803,0.4398529521791069,0.5668062125128751,0.1815150265167357,0.6725417407602018,-0.0274952783391348,0.01372758764191,0.0694185962478047,0.2439843664667347,-0.433353123418117,-0.4110334192801628,0.76402109105603
0.0160203788453552,-0.0102870258158677,0.0747439727916048,0.4400788307108326,0.5665973997905736,0.1816239377319647,0.6725405226107068,-0.0274958286143359,0.0137266406150332,0.0694193006671066,0.2440104575479159,-0.4333597521636437,-0.4109554143933517,0.7640509598140105
0.0160132248850967,-0.0102929989447647,0.0747447867331033,0.4400810652064914,0.566576695273497,0.1816619507213705,0.6725462363880934,-0.0274952363223616,0.0137261935464229,0.0694203596469218,0.2440096237904868,-0.4333572059485207,-0.4109569770940935,0.7640518297391881
0.0160116204545135,-0.0102946508164819,0.0747453002586784,0.440101242930382,0.5665769866334949,0.1816546109686294,0.6725347697348275,-0.0274950542219206,0.0137259315256609,0.0694210534882838,0.2440315746032141,-0.4333681133707238,-0.410944993828942,0.7640450778305599
0.016005350671712,-0.0103055750772113,0.0747523827282626,0.4404440806240712,0.5662853299213804,0.181615786307213,0.6725664600045582,-0.0274949079891585,0.0137256342944597,0.0694218673263164,0.2440312172882469,-0.4333670221530231,-0.4109456635876032,0.7640454506621854
0.0160025387991934,-0.0103104413265048,0.0747553720698633,0.4404452831551556,0.5662742174141089,0.1816361960176182,0.6725695172505687,-0.0274953505290619,0.013724792730792,0.0694222117486031,0.2440573081692168,-0.4333736451746598,-0.4108676556001376,0.7640753127662684
0.0160015751165795,-0.0103132310965554,0.0747570201192251,0.440466028283416,0.5662745589986092,0.181629475705383,0.6725574587454602,-0.0274948069571001,0.0137244447316517,0.069422999445692,0.2440565937606859,-0.4333714627301559,-0.4108689952029583,0.7640760584614388
0.0159992764505987,-0.0103209542887952,0.0747622122908081,0.4406828656302404,0.5661142996046321,0.1815904760777012,0.6725608602356744,-0.0274943838663772,0.01372412538896,0.0694237558556838,0.2441006159162816,-0.4333936358600992,-0.4108448044105671,0.7640624270268093
0.0160011373520646,-0.0103310652855459,0.0747614913667037,0.4406694999722451,0.5661057207349289,0.1816999372979886,0.6725472753132714,-0.0274941529964464,0.0137237642835935,0.0694247209748317,0.2441001396708903,-0.4333921809455781,-0.4108456975605942,0.7640629241782616
0.0160181332468428,-0.0103564479021405,0.0747443491570932,0.4407446283509244,0.566130868193931,0.1817177189346869,0.6724720687753252,-0.0274939579891047,0.0137233679663907,0.0694258060909868,0.244099663424672,-0.4333907260295885,-0.4108465907092293,0.7640634213271246
0.016028115940722,-0.0103752481344593,0.0747371727399997,0.4408980082130428,0.566019864882874,0.1817963774947187,0.6724437047378335,-0.027493570374825,0.0137219436966193,0.0694275416566271,0.2441098575108943,-0.4333332489927667,-0.410869530941179,0.7640804285725157
0.0160323539428768,-0.0103912032890086,0.0747385773083601,0.4410387723901035,0.5658488505531838,0.1819679350843678,0.672448920125092,-0.0274943612315866,0.0137210537401014,0.069428183565167,0.2441361829430991,-0.4333405915173257,-0.4107910729504543,0.7641100380871871
0.0160345512250787,-0.0103986379464485,0.07474050827035,0.4410270867923342,0.5658412657891415,0.181998079948811,0.672454808548913,-0.0274945870426581,0.013721608313922,0.0694289468778142,0.2441251600761165,-0.4333955223903391,-0.4107696960236394,0.7640938975142142
0.0160355023379548,-0.0104008457981128,0.0747418354597133,0.4409998646611738,0.5658844166814979,0.1819962275670244,0.6724368516650757,-0.0274945612622304,0.0137213397315831,0.0694297294324973,0.2441249220264488,-0.433394794928675,-0.4107701426258451,0.764094146098146
0.0160351987335318,-0.0104140407730249,0.0747494004022302,0.4413481280813081,0.5656033774409159,0.1819459903982001,0.672458404546015,-0.0274944508529935,0.0137210072775981,0.0694306632689296,0.2441245649515591,-0.4333937037354904,-0.4107708125285009,0.7640945189728304
0.016038004506954,-0.0104232239274437,0.0747499726295544,0.44137939777403,0.5656066359126571,0.1819472521576479,0.6724347983741492,-0.0274945560808402,0.0137215331521848,0.069431457761841,0.2441134215536008,-0.4334482686768596,-0.4107496546775457,0.7640785018443484
0.0160393228870106,-0.0104284797783135,0.074750047845041,0.4413665117306155,0.5655996083693634,0.1819749688719734,0.6724416673877488,-0.027494289300362,0.0137212072451424,0.0694323028853108,0.2441129454638787,-0.4334468137861105,-0.4107505478824548,0.7640789991158516
0.0160377184227018,-0.0104370959711126,0.074760883569522,0.4414443960700415,0.5653150119501127,0.182417823153832,0.6725098662755942,-0.027493950783366,0.0137209517579417,0.0694329080117201,0.2441124693733291,-0.4334453588938923,-0.4107514410859718,0.764079496384766
0.0160433993423336,-0.010448640362609,0.0747631051719989,0.4415270221632561,0.5652837963451357,0.1824042104222301,0.6724855554653362,-0.02749364812817,0.0137206610587122,0.069433633135316,0.2441343022314478,-0.433455896664234,-0.4107396787322412,0.7640728659204594
0.0160465111585202,-0.0104540479729062,0.0747635912149747,0.4415345269387938,0.5652856615681815,0.1824102204947706,0.6724774299598524,-0.0274939841879886,0.0137215480147498,0.0694334624049302,0.2441236329473659,-0.433511913688879,-0.4107176218210657,0.7640563510972433
0.0160463945968557,-0.0104639600694351,0.0747716244114847,0.4418322429169153,0.5649982645914619,0.1824515549956904,0.6725122007869442,-0.0274938507910446,0.0137213850592998,0.0694338849666409,0.2441233949144729,-0.4335111862726513,-0.4107180684448316,0.7640565997914406
0.0160502682406835,-0.0104693638120784,0.0747743906457872,0.4418575704502153,0.5650063982513692,0.1824372378710519,0.6724926108209885,-0.027493958386107,0.0137212794266351,0.0694342449616279,0.2441233949144729,-0.4335111862726513,-0.4107180684448316,0.7640565997914406
0.0160520275198647,-0.0104731637889727,0.0747761378764253,0.4419295194808419,0.5649735803969161,0.1824132893600149,0.6724794012680099,-0.0274939454842446,0.0137211451323197,0.0694346362400105,0.2441232758979489,-0.4335108225643997,-0.4107182917565843,0.7640567241382964
0.0160490972982855,-0.0104771337675466,0.0747845485684622,0.4420698637629378,0.5647056644289499,0.1827301039415322,0.6725261758682654,-0.027494053079011,0.0137210394995828,0.0694349962350647,0.2441232758979489,-0.4335108225643997,-0.4107182917565843,0.7640567241382964
0.0160504169364859,-0.0104784193107774,0.074786760506169,0.441989607484495,0.5646944330884363,0.1829843025965738,0.6725192407045892,-0.0274941248088553,0.0137209690777582,0.0694352362317676,0.2441232758979489,-0.4335108225643997,-0.4107182917565843,0.7640567241382964
0.0160525231082561,-0.0104810921727536,0.0747861209328459,0.4420141249779339,0.5647021780571344,0.1829696802227209,0.6725006018857643,-0.0274941477707088,0.013720799572214,0.0694357475086586,0.2441231568813733,-0.4335104588560567,-0.4107185150682501,0.7640568484849902
0.0160538713729823,-0.01048419001793,0.0747865229128744,0.442105999988942,0.5646748602516636,0.1829293756794777,0.6724741113879839,-0.0274942553651793,0.0137206939394049,0.0694361075037801,0.2441231568813733,-0.4335104588560567,-0.4107185150682501,0.7640568484849902
0.0160550215427818,-0.0104913898155404,0.0747909641599334,0.4423445607614937,0.5645280429085737,0.1828628656272008,0.6724585866126963,-0.0274943629596498,0.0137205883065958,0.0694364674989017,0.2441231568813733,-0.4335104588560567,-0.4107185150682501,0.7640568484849902
0.0160576519259535,-0.0104950291959352,0.0747926000319784,0.4423486280440438,0.5645300454739235,0.1828644180249228,0.6724538078152049,-0.0274945422837673,0.013720412251914,0.0694370674907708,0.2441231568813733,-0.4335104588560567,-0.4107185150682501,0.7640568484849902
0.0160589479197037,-0.0104970223859005,0.0747937281456794,0.4423505494752425,0.564530762111322,0.1828655428720473,0.6724516363569,-0.027494565243724,0.0137202427458848,0.0694375787679759,0.2441230378647458,-0.4335100951476215,-0.4107187383798286,0.7640569728315223
0.0160552903268976,-0.0105001483564484,0.074806583773097,0.4425495910977517,0.5642846932356582,0.1832509523618782,0.6724222875973228,-0.0274947445673482,0.0137200666910826,0.0694381787599572,0.2441230378647458,-0.4335100951476215,-0.4107187383798286,0.7640569728315223
0.0160579479822916,-0.0105055218631356,0.0748115332758795,0.4426207561484493,0.5642515062548357,0.1832267662343544,0.6724098869372946,-0.0274949956204222,0.0137198202143596,0.069439018748731,0.2441453461420913,-0.4335220868307132,-0.4107060808913862,0.7640498447784283
0.0160597337370402,-0.0105081610962772,0.0748140053665186,0.4426223836110011,0.5642523064816918,0.1832273861396262,0.6724079752092826,-0.0274960406605087,0.0137191214560234,0.0694392066220699,0.2441720432254772,-0.4335305122628249,-0.4106269504983108,0.7640790638204179
0.0160576444710776,-0.0105163774250098,0.0748260644710483,0.4429084987570822,0.5639147863332933,0.1834260497790875,0.6724485554641809,-0.0274966048765861,0.0137199313208261,0.0694393644292111,0.2441614954375794,-0.4335868899924906,-0.4106046646361062,0.7640624204548968
0.0160619197555184,-0.0105223247703816,0.0748302776876992,0.4428939964604919,0.5639121813778135,0.1834440738048918,0.6724553750092533,-0.0274968200649352,0.0137197200550635,0.0694400844195886,0.2441614954375794,-0.4335868899924906,-0.4106046646361062,0.7640624204548968
0.016064510296939,-0.010525674982853,0.0748312923829362,0.4429375821633168,0.5639252438707633,0.1834123926523065,0.6724243540013786,-0.0274969993885595,0.0137195440002613,0.06944068441157,0.2441614954375794,-0.4335868899924906,-0.4106046646361062,0.7640624204548968
0.0160596802789013,-0.0105252512696051,0.0748416478391214,0.4430911957159549,0.563726847118626,0.1839261301754992,0.6723491747264692,-0.0274971787121837,0.0137193679454591,0.0694412844035513,0.2441614954375794,-0.4335868899924906,-0.4106046646361062,0.7640624204548968
0.0160628138493154,-0.0105302033856642,0.0748394398854706,0.4432476678510728,0.5637187094222924,0.183838342122557,0.6722768667427726,-0.0274972375328737,0.01371916322773,0.0694419156812985,0.2441613764649008,-0.4335865262990078,-0.4106048879743748,0.7640625448392795
0.0160648504879923,-0.0105324584987994,0.0748374534938871,0.4432533437677133,0.5637217232051586,0.1838401035975341,0.6722701156042827,-0.0274974527206309,0.013718951961823,0.0694426356718106,0.2441613764649008,-0.4335865262990078,-0.4106048879743748,0.7640625448392795
0.0160649639014869,-0.0105379242899329,0.0748386765090482,0.4434925871582332,0.5635752586603373,0.1837741923989754,0.6722531511043554,-0.0274975961791357,0.013718811117885,0.0694431156654853,0.2441613764649008,-0.4335865262990078,-0.4106048879743748,0.7640625448392795
0.0160634847104269,-0.0105378249845461,0.0748418170493075,0.4435111644733872,0.5634910874154474,0.1841295152436568,0.6722142240439075,-0.0274976679083881,0.013718740695916,0.0694433556623227,0.2441836849049174,-0.4335985146579451,-0.4105922282543993,0.7640554156668005
0.0160650438533558,-0.0105396553092288,0.0748401448023515,0.4435550326454199,0.5635041003858691,0.1840983566671558,0.6721829043762461,-0.0274977396376405,0.013718670273947,0.06944359565916,0.2441836849049174,-0.4335985146579451,-0.4105922282543993,0.7640554156668005
0.0160660257292613,-0.0105407961112289,0.0748389959164341,0.4435580183470498,0.5635055636910142,0.1840994873182061,0.6721793977938362,-0.0274986771186244,0.0137180769017805,0.0694434234551195,0.2442103854431986,-0.4336069342725279,-0.4105130946238262,0.7640846244591195
0.0160612531352641,-0.0105461751850769,0.0748479223673119,0.4440734804867693,0.5631844663188598,0.1842619305458262,0.6720636441417085,-0.0274987488478768,0.0137180064798115,0.0694436634519569,0.2441880761503535,-0.4335949482240732,-0.4105257545896651,0.7640917544111692
0.016062670933219,-0.0105476736503018,0.074846355897189,0.4440775291093082,0.563186678474843,0.1842630678374351,0.672058803349664,-0.027498784712503,0.013717971268827,0.0694437834503756,0.2441880761503535,-0.4335949482240732,-0.4105257545896651,0.7640917544111692
0.0160634690467776,-0.0105499319421125,0.074845719985286,0.444129924213561,0.5631485480636229,0.1842557696634623,0.6720581333319425,-0.0274988564417554,0.013717900846858,0.0694440234472129,0.2441880761503535,-0.4335949482240732,-0.4105257545896651,0.7640917544111692
0.0160575347661695,-0.0105508719768563,0.0748558302915119,0.4443431711191086,0.5628606224864846,0.1847865790938469,0.6720126383638445,-0.0274988923063816,0.0137178656358735,0.0694441434456316,0.2441880761503535,-0.4335949482240732,-0.4105257545896651,0.7640917544111692
0.0160606221074072,-0.0105546266969277,0.0748522775826407,0.4443919405501638,0.5628758412626896,0.1847576920256748,0.6719755841801285,-0.027498807666227,0.0137178017616264,0.0694442947308428,0.2441879572150164,-0.4335945845298692,-0.410525977942924,0.7640918788022375
0.0160623599137632,-0.0105566645942264,0.0748503962410064,0.4443971000809381,0.5628783637710695,0.1847596362227108,0.6719695245030894,-0.0274986025209283,0.0137177092239616,0.0694444773025775,0.2441877193441871,-0.4335938571411857,-0.4105264246491807,0.7640921275838891
0.0160555149308256,-0.0105579146622636,0.0748618395067673,0.4447558248203674,0.5625770534436606,0.1851993729385732,0.6718634589633244,-0.0274984820159814,0.013717680560592,0.0694445085890562,0.2441876004086947,-0.433593493446706,-0.4105266480021785,0.7640922519744721
0.0160566287443202,-0.0105593235903505,0.0748606287419033,0.4448305943161777,0.5626016714938396,0.185204044082354,0.6717920538739613,-0.0274981922288769,0.0137175241480113,0.0694448424449714,0.2441872436019077,-0.4335924023627164,-0.4105273180606504,0.7640926251452507
0.0160561714654205,-0.0105614131124582,0.0748606586089499,0.4448547459374171,0.5625568845464733,0.1852848845633434,0.6717912757833868,-0.0274979281046671,0.0137176004792496,0.0694449468015196,0.244186593647811,-0.4335917946429945,-0.4105276790132906,0.7640929837820176
0.0160532489774501,-0.010564762907491,0.0748634194506421,0.4450255649924888,0.5624465329853724,0.185370901902246,0.671746807036549,-0.0274976998436035,0.0137176415993217,0.0694451711562939,0.2441859436936224,-0.4335911869225333,-0.4105280399648783,0.7640933424184242
0.0160440049488086,-0.0105722515854199,0.0748712562855759,0.4454644694241521,0.5621970222225221,0.1855617933584345,0.6716120424250814,-0.0274975920874699,0.0137177113831383,0.0694453642251192,0.2441631031209614,-0.4335789564080224,-0.4105408370625914,0.7641007058879213
0.016042905377268,-0.0105751981019776,0.0748704097214979,0.4454876984318992,0.562197798412658,0.1855577197899577,0.6715971103512591,-0.0274974612167825,0.0137179148258212,0.0694455990780581,0.2441621600097689,-0.4335788320499313,-0.4105408889037362,0.7641010499637543
0.0160428928931557,-0.0105772125430662,0.0748699824722695,0.4454904362313696,0.5621961589639268,0.185563846067311,0.6715949740024105,-0.0274973072311033,0.0137182519278446,0.0694458757145481,0.2441608048124942,-0.4335788273627056,-0.4105408549933973,0.7641015038837357
0.0160432685955705,-0.0105789714175743,0.0748698674880459,0.4454927896118804,0.5621954760929869,0.1855678666586771,0.6715928736430665,-0.0274973327284716,0.013718448825308,0.0694461992801913,0.2441599806403529,-0.43357906670563,-0.4105406834922652,0.7641017235722486
0.0160434668166744,-0.0105797234947964,0.0748699663400701,0.4454936721219913,0.5621952200167204,0.1855693743818757,0.671592086002459,-0.0274972761333839,0.0137189482526,0.0694464864131719,0.2441583322954736,-0.4335795453904197,-0.4105403404889982,0.7641021629474082
0.0160433809938458,-0.0105806109559238,0.0748702721079867,0.4454355215009407,0.5621779209239463,0.1856212268013963,0.6716308074914067,-0.0274951391321959,0.0137205058759163,0.0694478535242861,0.2440802062477395,-0.4335502105920217,-0.4107115028523813,0.7640517843958046
0.0160337048313408,-0.0105905010489955,0.0748733261500706,0.4451242253168913,0.5619577498204316,0.1859977083816624,0.6719172299692608,-0.0274920512411263,0.0137210476245149,0.0694502482544978,0.2440721668313127,-0.4335421910006364,-0.4107162794738928,0.7640563354725611
0.0160284621953603,-0.0105956509872783,0.0748744399941001,0.4451653997880744,0.56195260602865,0.1859946418480866,0.6718951023879656,-0.0274838339827609,0.013721009362511,0.0694561064269096,0.2440550627915652,-0.4335188815965706,-0.4107303319259456,0.7640674708826874
0.0160268438405578,-0.0105974403665562,0.0748757904822884,0.4451455252245404,0.5619419677299565,0.1860200081981326,0.6719101449050456,-0.0274808934401258,0.0137209329723572,0.0694605828832977,0.2440702228105604,-0.4335162316902768,-0.4106576377341964,0.764103204919882
0.0160175440139992,-0.0105948780081171,0.0748846101851251,0.4451371612200059,0.5618450673747221,0.1865256414592427,0.6718565420131789,-0.0274788515836019,0.013720998825098,0.0694651898742259,0.2440860590087439,-0.4335162614627467,-0.4105834391252891,0.7641380021704152
0.0160102645942318,-0.0105961748322076,0.0748877198658959,0.4451119255114997,0.5618219990305218,0.1865654373861501,0.6718815020118563,-0.0274778932693599,0.0137212151748631,0.0694711746742172,0.2441013724435383,-0.4335188276168398,-0.4105076407340125,0.7641723777865154
0.01600574432936,-0.0105940903251752,0.0748913669168299,0.4451426562449193,0.5618239463335685,0.1865376814094199,0.671867220760018,-0.0274772572872858,0.0137215175608824,0.0694758132697523,0.2440945883179899,-0.4335160178101088,-0.4105092052730199,0.7641752983720752
0.0159960007457246,-0.0105927606362257,0.0749000828166452,0.4452146903090959,0.561671262186857,0.1865710903973931,0.6719378698915001,-0.0274774750785467,0.0137213057013231,0.0694782188360149,0.2441165110999204,-0.4335222357762446,-0.4104313072151725,0.7642066095982245
0.0159824450500591,-0.0105862538428202,0.074910193736742,0.4452289396910823,0.56165579515715,0.1865532579687578,0.6719463080999747,-0.0274768486470336,0.0137212243960713,0.0694795231247001,0.2441144426910533,-0.433520048343694,-0.4104326131090829,0.7642078098594437
0.0159754956044855,-0.0105810162682253,0.0749165576104856,0.4452323981671282,0.5616490251638838,0.1865382628568821,0.6719538381802307,-0.0274775575215858,0.0137206717145014,0.0694795754477521,0.2441628065875252,-0.4335398329704265,-0.4103411771055318,0.764230237218421
0.0159656413324293,-0.0105813274111563,0.0749252559937888,0.4454531729038058,0.5614838756980622,0.1864830529760406,0.6719608612365384,-0.0274773522886286,0.0137205791614689,0.069479757994071,0.2441625689209174,-0.433539105503316,-0.4103416237987436,0.7642304859893599
0.0159515303441876,-0.0105802834438608,0.0749322179078679,0.4454176458868718,0.5614470883246047,0.1865339007072243,0.6720010354392085,-0.027477231752489,0.0137205504858136,0.0694797892627165,0.2441624500875362,-0.4335387417696233,-0.4103418471452192,0.7642306103745864
0.0159456203262937,-0.0105783380437383,0.0749360698432156,0.4454279474716631,0.5614404360274329,0.1865269667040012,0.6720016898019766,-0.0274771112163268,0.0137205218101306,0.0694798205312499,0.2441623312541031,-0.4335383780358387,-0.4103420704916079,0.7642307347596509
0.0159422707169279,-0.0105763868046499,0.074938779849913,0.4454211702865644,0.5614341574078319,0.1865295315245304,0.6720107155585724,-0.027477976675802,0.0137199982443362,0.0694794084981334,0.2442113447277571,-0.4335587621701995,-0.4102502696536693,0.7642527952849089
0.0159391470684467,-0.010574102472809,0.074941595487736,0.4454140315103971,0.5614286190668106,0.1865303921083825,0.6720198353071747,-0.0274778561400623,0.013719969568871,0.0694794397671773,0.2442112259353001,-0.4335583984422243,-0.4102504930256641,0.7642529196801218
0.0159374011345592,-0.0105726723254852,0.0749432644140293,0.4454097712084858,0.5614256279675314,0.1865303678922865,0.6720251645788538,-0.0274778561400623,0.013719969568871,0.0694794397671773,0.244233539933722,-0.4335703764538071,-0.4102378341270965,0.7642457890520927
0.0159363015679876,-0.0105717133463905,0.0749445153226158,0.4454068254198683,0.561423735221852,0.1865300507683002,0.6720287862579357,-0.0274777356043001,0.0137199408933781,0.0694794710361089,0.2442334211448457,-0.4335700127322625,-0.4102380575096246,0.7642459134506119
0.0159353286405919,-0.0105707334726933,0.0749455588752288,0.4454041290679493,0.5614221930688323,0.1865294346890504,0.6720320326692675,-0.0274777356043001,0.0137199408933781,0.0694794710361089,0.2442334211448457,-0.4335700127322625,-0.4102380575096246,0.7642459134506119
0.0159346133905535,-0.0105699036907475,0.0749463939774945,0.4454019540312081,0.561421133911614,0.1865286213287179,0.6720345848003562,-0.0274777124697645,0.01372007457331,0.0694795128174422,0.2442330090479774,-0.4335701322344091,-0.4102379717147926,0.7642460234040741
0.0159348141675865,-0.0105703317970601,0.074946038366669,0.445429670008116,0.5614252247191204,0.1864442592970565,0.6720362075816436,-0.0274777124697645,0.01372007457331,0.0694795128174422,0.2442553228450373,-0.4335821098803984,-0.4102253124736356,0.7642388921400407
0.0159325229983875,-0.0105672382282445,0.074948983803468,0.4453416399211615,0.5614103377875,0.1866959114604607,0.672037121758615,-0.0274777124697645,0.01372007457331,0.0694795128174422,0.2442553228450373,-0.4335821098803984,-0.4102253124736356,0.7642388921400407
0.0159322131506422,-0.0105668597920992,0.0749491936642279,0.4453408241406209,0.5614099407842571,0.1866956064110363,0.6720380787494002,-0.0274777124697645,0.01372007457331,0.0694795128174422,0.2442553228450373,-0.4335821098803984,-0.4102253124736356,0.7642388921400407
0.015932034334784,-0.0105666523416482,0.0749494024315737,0.4453402802864739,0.5614096761148573,0.1866954030445635,0.6720387167425729,-0.0274777124697645,0.01372007457331,0.0694795128174422,0.2442553228450373,-0.4335821098803984,-0.4102253124736356,0.7642388921400407
0.0159319449267799,-0.0105665486163017,0.0749495068150621,0.4453400083592644,0.5614095437799859,0.18669530136127,0.6720390357389541,-0.0274777356043001,0.0137199408933781,0.0694794710361089,0.2442557349386949,-0.4335819903807569,-0.4102253982719566,0.7642387821745465
0.0159319449267799,-0.0105665486163017,0.0749495068150621,0.4453400083592644,0.5614095437799859,0.18669530136127,0.6720390357389541,-0.0274777714429627,0.0137199056914289,0.0694795910449351,0.2442557349386949,-0.4335819903807569,-0.4102253982719566,0.7642387821745465
0.0159318138948204,-0.0105663776302973,0.0749495079067504,0.4453397364319641,0.5614094114450001,0.1866951996779385,0.6720393547351985,-0.0274777945774818,0.0137197720114186,0.0694795492634449,0.2442561470323027,-0.4335818708810268,-0.410225484070194,0.764238672208897
0.0159318138948204,-0.0105663776302973,0.0749495079067504,0.4453397364319641,0.5614094114450001,0.1866951996779385,0.6720393547351985,-0.0274777945774818,0.0137197720114186,0.0694795492634449,0.2442784606147181,-0.4335938481624062,-0.4102128244863058,0.7642315402693004
0.0159318138948204,-0.0105663776302973,0.0749495079067504,0.4453397364319641,0.5614094114450001,0.1866951996779385,0.6720393547351985,-0.0274778177119662,0.0137196383314395,0.0694795074818354,0.2442788727050656,-0.4335937286650931,-0.4102129102879488,0.764231430291463
0.015931772270915,-0.0105663103697201,0.0749494046150732,0.4453397364319641,0.5614094114450001,0.1866951996779385,0.6720393547351985,-0.0274787062005385,0.0137189809246668,0.0694790536503661,0.2443059856353286,-0.4336020023611305,-0.410133849613606,0.7642605016172777
0.0159317306470096,-0.0105662431091428,0.074949301323396,0.4453397364319641,0.5614094114450001,0.1866951996779385,0.6720393547351985,-0.0274787293347657,0.0137188472449348,0.069479011867889,0.2443063977306158,-0.4336018828979703,-0.4101339354130499,0.7642603916191323
0.0159316890231043,-0.0105661758485656,0.0749491980317188,0.4453593584566034,0.5614148623347418,0.186678807558517,0.672026351412886,-0.0274787628984487,0.0137184814086435,0.0694787665111793,0.2443076340161785,-0.4336015245079598,-0.4101341928108799,0.7642600616237629
0.0159309989415333,-0.0105651622834015,0.0749499722583057,0.4452910278369605,0.561399191823182,0.1867954406828674,0.6720523129104422,-0.0274788323005547,0.0137180803702457,0.069478641162072,0.2443088703012937,-0.433601166117155,-0.4101344502079587,0.7642597316269938
0.0159309573176279,-0.0105650950228242,0.0749498689666285,0.4452910278369605,0.561399191823182,0.1867954406828674,0.6720523129104422,-0.0274788785684518,0.0137178130114701,0.069478557595404,0.2443096944911219,-0.4336009271895105,-0.4101346218055938,0.7642595116283697
0.0159309156937225,-0.010565027762247,0.0749497656749513,0.4452910278369605,0.561399191823182,0.1867954406828674,0.6720523129104422,-0.0274789248362101,0.0137175456528197,0.069478474028259,0.2443105186807512,-0.433600688261513,-0.4101347934028949,0.7642592916291233
0.0159308740698172,-0.0105649605016697,0.0749496623832741,0.4452910278369605,0.561399191823182,0.1867954406828674,0.6720523129104422,-0.0274789583986148,0.0137171798188927,0.0694782286684604,0.2443117549648222,-0.4336003298688547,-0.4101350507982206,0.7642589616290867
0.0159308324459118,-0.0105648932410925,0.0749495590915969,0.4452910278369605,0.561399191823182,0.1867954406828674,0.6720523129104422,-0.0274790046659895,0.0137169124607743,0.069478145100198,0.2443125791539541,-0.4336000909399745,-0.4101352223946869,0.7642587416282849
0.0159307491981011,-0.010564758719938,0.0749493525082425,0.4452714050543261,0.5613937375279914,0.1868118323446914,0.6720653142376253,-0.0274790509332254,0.0137166451027811,0.0694780615314584,0.2443134033428871,-0.4335998520107414,-0.4101353939908194,0.7642585216268605
0.0159306659502903,-0.0105646241987835,0.0749491459248881,0.4452714050543261,0.5613937375279914,0.1868118323446914,0.6720653142376253,-0.0274799855782893,0.0137157201810187,0.0694775240985313,0.2443413386418373,-0.43360788410554,-0.410056501626114,0.7642873664704817
0.0159305827024796,-0.010564489677629,0.0749489393415337,0.4452714050543261,0.5613937375279914,0.1868118323446914,0.6720653142376253,-0.027480019138852,0.0137153543500096,0.0694772787337561,0.2443425749395237,-0.4336075258132244,-0.4100567590128371,0.7642870364057898
0.0159304578307635,-0.0105642878958972,0.0749486294665021,0.4452714050543261,0.5613937375279914,0.1868118323446914,0.6720653142376253,-0.0274800422720035,0.0137152206715417,0.0694772369479002,0.2443429870386532,-0.433607406382276,-0.4100568448082445,0.7642869263839148
0.0159302913351421,-0.0105640188535882,0.0749482162997933,0.4452714050543261,0.5613937375279914,0.1868118323446914,0.6720653142376253,-0.0274800885382023,0.0137149533147001,0.0694771533758308,0.2443438112367628,-0.4336071675201147,-0.4100570163988093,0.7642867063396976
0.0159301664634259,-0.0105638170718565,0.0749479064247617,0.4452714050543261,0.5613937375279914,0.1868118323446914,0.6720653142376253,-0.0274800989650164,0.0137147211634429,0.069476949795662,0.2443446354346732,-0.4336069286576,-0.4100571879890398,0.7642864862948585
0.0159306900493755,-0.0105645615947115,0.0749467190314659,0.445300491243714,0.5613985082296765,0.1867279834392813,0.6720653596610231,-0.0274801220979761,0.0137145874852412,0.0694769080092475,0.2443450475335539,-0.4336068092262102,-0.4100572737840298,0.7642863762722056
0.0159304819298487,-0.0105642252918253,0.07494620257308,0.445300491243714,0.5613985082296765,0.1867279834392813,0.6720653596610231,-0.027480145230901,0.0137144538070707,0.0694768662227136,0.244345459632385,-0.4336066897947324,-0.4100573595789366,0.764286266249397
0.0159303154342273,-0.0105639562495163,0.0749457894063712,0.445300491243714,0.5613985082296765,0.1867279834392813,0.6720653596610231,-0.0274801325244908,0.0137143553347202,0.0694767044285511,0.2443458717311661,-0.4336065703631662,-0.4100574453737596,0.7642861562264329
0.0159301489386058,-0.0105636872072073,0.0749453762396624,0.445300491243714,0.5613985082296765,0.1867279834392813,0.6720653596610231,-0.0274801198180093,0.0137142568626203,0.0694765426343446,0.2443462838298975,-0.4336064509315115,-0.4100575311684993,0.7642860462033133
0.0159304685675038,-0.0105642874376011,0.0749438786290542,0.4453295963235371,0.561403056226288,0.1866445336495729,0.6720654560062078,-0.0274801071114568,0.0137141583907711,0.0694763808400941,0.2443466959285792,-0.4336063314997688,-0.4100576169631555,0.764285936180038
0.0159303020720934,-0.0105640183951305,0.0749434654623656,0.4453295963235371,0.561403056226288,0.1866445336495729,0.6720654560062078,-0.0274800712721198,0.0137141935967792,0.06947626083266,0.2443466959285792,-0.4336063314997688,-0.4100576169631555,0.764285936180038
0.0159301355766831,-0.0105637493526598,0.074943052295677,0.4453295963235371,0.561403056226288,0.1866445336495729,0.6720654560062078,-0.0274800227261225,0.0137141303314081,0.0694759790310066,0.2443471080272111,-0.4336062120679379,-0.4100577027577282,0.7642858261566072
0.0159299690812727,-0.0105634803101892,0.0749426391289884,0.4453295963235371,0.561403056226288,0.1866445336495729,0.6720654560062078,-0.0274799868867673,0.0137141655375258,0.06947585902361,0.2443471080272111,-0.4336062120679379,-0.4100577027577282,0.7642858261566072
0.0159297609620098,-0.0105631440071008,0.0749421226706276,0.4453295963235371,0.561403056226288,0.1866445336495729,0.6720654560062078,-0.0274799152080569,0.0137142359497613,0.069475619008817,0.2443471080272111,-0.4336062120679379,-0.4100577027577282,0.7642858261566072
0.015929636090452,-0.0105629422252478,0.0749418127956111,0.4453295963235371,0.561403056226288,0.1866445336495729,0.6720654560062078,-0.0274798666618974,0.0137141726851893,0.0694753372073076,0.2443475201257935,-0.4336060926360185,-0.4100577885522173,0.7642857161330209
0.0159295112188943,-0.0105627404433949,0.0749415029205947,0.4453295963235371,0.561403056226288,0.1866445336495729,0.6720654560062078,-0.0274797949831505,0.0137142430976441,0.0694750971925898,0.2443475201257935,-0.4336060926360185,-0.4100577885522173,0.7642857161330209
0.0159293863473365,-0.0105625386615419,0.0749411930455783,0.4453492191102861,0.5614085056366851,0.1866281417157326,0.6720524529799552,-0.0274796874650302,0.0137143487163264,0.0694747371705131,0.2443475201257935,-0.4336060926360185,-0.4100577885522173,0.7642857161330209
0.0159291782280736,-0.0105622023584535,0.0749406765872175,0.4453492191102861,0.5614085056366851,0.1866281417157326,0.6720524529799552,-0.0274787378378165,0.0137148445411639,0.0694747474508925,0.2443212331278293,-0.4335975821654173,-0.4101370241374213,0.7642564315822938
0.0159291782280736,-0.0105622023584535,0.0749406765872175,0.4453492191102861,0.5614085056366851,0.1866281417157326,0.6720524529799552,-0.0274787019984248,0.013714879747501,0.0694746274435713,0.2443212331278293,-0.4335975821654173,-0.4101370241374213,0.7642564315822938
0.0159290533565159,-0.0105620005766006,0.074940366712201,0.4453492191102861,0.5614085056366851,0.1866281417157326,0.6720524529799552,-0.0274786303196415,0.0137149501601752,0.0694743874289287,0.2443212331278293,-0.4335975821654173,-0.4101370241374213,0.7642564315822938
0.0159289701088107,-0.0105618660553652,0.0749401601288567,0.4453492191102861,0.5614085056366851,0.1866281417157326,0.6720524529799552,-0.0274785228014665,0.0137150557791866,0.0694740274069649,0.2443212331278293,-0.4335975821654173,-0.4101370241374213,0.7642564315822938
0.0159288868611055,-0.0105617315341299,0.0749399535455125,0.4453492191102861,0.5614085056366851,0.1866281417157326,0.6720524529799552,-0.0274784511226831,0.0137151261918608,0.0694737873923223,0.2443212331278293,-0.4335975821654173,-0.4101370241374213,0.7642564315822938
0.0159288036134003,-0.0105615970128946,0.0749397469621681,0.4453492191102861,0.5614085056366851,0.1866281417157326,0.6720524529799552,-0.0274783436045081,0.0137152318108722,0.0694734273703585,0.2443212331278293,-0.4335975821654173,-0.4101370241374213,0.7642564315822938
0.0159287203656951,-0.0105614624916592,0.0749395403788238,0.445368841517364,0.5614139545684678,0.1866117496227874,0.672039449380762,-0.0274782002469415,0.0137153726362207,0.0694729473410734,0.2443212331278293,-0.4335975821654173,-0.4101370241374213,0.7642564315822938
0.0159287203656951,-0.0105614624916592,0.0749395403788238,0.445368841517364,0.5614139545684678,0.1866117496227874,0.672039449380762,-0.0274782002469415,0.0137153726362207,0.0694729473410734,0.2443212331278293,-0.4335975821654173,-0.4101370241374213,0.7642564315822938


==> trajectoryplots/script_and_data/kinematics_psm1_psm2_14_clipping_third_clip_right_tube_recovery-Jeff.csv <==
psm1_pose.position.x,psm1_pose.position.y,psm1_pose.position.z,psm1_pose.orientation.x,psm1_pose.orientation.y,psm1_pose.orientation.z,psm1_pose.orientation.w,psm2_pose.position.x,psm2_pose.position.y,psm2_pose.position.z,psm2_pose.orientation.x,psm2_pose.orientation.y,psm2_pose.orientation.z,psm2_pose.orientation.w
0.0066777294552943,-0.0003532748060804,0.0611515710779282,0.2126195950719536,0.5931643705751133,0.1028182685122622,0.769660536166308,-0.0279651649943071,0.0160925525574677,0.0708018594736847,0.214646297108271,-0.5166806588716139,-0.3971527755506534,0.7274872760111445
0.0066777294552943,-0.0003532748060804,0.0611515710779282,0.2126195950719536,0.5931643705751133,0.1028182685122622,0.769660536166308,-0.0279651649943071,0.0160925525574677,0.0708018594736847,0.214646297108271,-0.5166806588716139,-0.3971527755506534,0.7274872760111445
0.0066777294552943,-0.0003532748060804,0.0611515710779282,0.2126420675404122,0.5931673724115104,0.1028009492468536,0.7696543277683231,-0.0279651649943071,0.0160925525574677,0.0708018594736847,0.214646297108271,-0.5166806588716139,-0.3971527755506534,0.7274872760111445
0.0066777294552943,-0.0003532748060804,0.0611515710779282,0.2126420675404122,0.5931673724115104,0.1028009492468536,0.7696543277683231,-0.0279651649943071,0.0160925525574677,0.0708018594736847,0.214646297108271,-0.5166806588716139,-0.3971527755506534,0.7274872760111445
0.0066777294552943,-0.0003532748060804,0.0611515710779282,0.2126420675404122,0.5931673724115104,0.1028009492468536,0.7696543277683231,-0.0279651649943071,0.0160925525574677,0.0708018594736847,0.214646297108271,-0.5166806588716139,-0.3971527755506534,0.7274872760111445
0.0066777294552943,-0.0003532748060804,0.0611515710779282,0.2126420675404122,0.5931673724115104,0.1028009492468536,0.7696543277683231,-0.0279647982955399,0.016090606416567,0.0708032738214143,0.2146753837044774,-0.516576408845236,-0.3972112021347254,0.7275208274369753
0.0066777294552943,-0.0003532748060804,0.0611515710779282,0.2126420675404122,0.5931673724115104,0.1028009492468536,0.7696543277683231,-0.0279647982955399,0.016090606416567,0.0708032738214143,0.2146753837044774,-0.516576408845236,-0.3972112021347254,0.7275208274369753
0.0066777294552943,-0.0003532748060804,0.0611515710779282,0.2126420675404122,0.5931673724115104,0.1028009492468536,0.7696543277683231,-0.0279647982955399,0.016090606416567,0.0708032738214143,0.2146753837044774,-0.516576408845236,-0.3972112021347254,0.7275208274369753
0.0066777294552943,-0.0003532748060804,0.0611515710779282,0.2126420675404122,0.5931673724115104,0.1028009492468536,0.7696543277683231,-0.0279647982955399,0.016090606416567,0.0708032738214143,0.2146753837044774,-0.516576408845236,-0.3972112021347254,0.7275208274369753
0.0066777294552943,-0.0003532748060804,0.0611515710779282,0.2126420675404122,0.5931673724115104,0.1028009492468536,0.7696543277683231,-0.0279636848653784,0.0160911743331825,0.0708037667397643,0.2146201796826598,-0.5165557149830968,-0.3973037240027209,0.7275012870674898
0.0066777294552943,-0.0003532748060804,0.0611515710779282,0.2126645398275883,0.5931703737422186,0.102783629893805,0.7696481187141889,-0.0279636848653784,0.0160911743331825,0.0708037667397643,0.2146201796826598,-0.5165557149830968,-0.3973037240027209,0.7275012870674898
0.0066777294552943,-0.0003532748060804,0.0611515710779282,0.2126645398275883,0.5931703737422186,0.102783629893805,0.7696481187141889,-0.0279636848653784,0.0160911743331825,0.0708037667397643,0.2146201796826598,-0.5165557149830968,-0.3973037240027209,0.7275012870674898
0.0066776914069611,-0.0003532110909286,0.0611514642209719,0.2126645398275883,0.5931703737422186,0.102783629893805,0.7696481187141889,-0.0279636848653784,0.0160911743331825,0.0708037667397643,0.2146201796826598,-0.5165557149830968,-0.3973037240027209,0.7275012870674898
0.0066776914069611,-0.0003532110909286,0.0611514642209719,0.2126645398275883,0.5931703737422186,0.102783629893805,0.7696481187141889,-0.0279636848653784,0.0160911743331825,0.0708037667397643,0.2146201796826598,-0.5165557149830968,-0.3973037240027209,0.7275012870674898
0.0066776914069611,-0.0003532110909286,0.0611514642209719,0.2126645398275883,0.5931703737422186,0.102783629893805,0.7696481187141889,-0.0279636848653784,0.0160911743331825,0.0708037667397643,0.2146201796826598,-0.5165557149830968,-0.3973037240027209,0.7275012870674898
0.0066776914069611,-0.0003532110909286,0.0611514642209719,0.2126870119334628,0.5931733745672345,0.1027663104531307,0.7696419090039116,-0.0279636848653784,0.0160911743331825,0.0708037667397643,0.2146201796826598,-0.5165557149830968,-0.3973037240027209,0.7275012870674898
0.0066776914069611,-0.0003532110909286,0.0611514642209719,0.2126870119334628,0.5931733745672345,0.1027663104531307,0.7696419090039116,-0.0279636848653784,0.0160911743331825,0.0708037667397643,0.2146201796826598,-0.5165557149830968,-0.3973037240027209,0.7275012870674898
0.0066774359812079,-0.000354595107414,0.0611507299281469,0.2127147808739977,0.593194017968896,0.1026854494368458,0.7696291168592813,-0.0279636848653784,0.0160911743331825,0.0708037667397643,0.2146201796826598,-0.5165557149830968,-0.3973037240027209,0.7275012870674898
0.0066774359812079,-0.000354595107414,0.0611507299281469,0.2127147808739977,0.593194017968896,0.1026854494368458,0.7696291168592813,-0.0279636848653784,0.0160911743331825,0.0708037667397643,0.2146201796826598,-0.5165557149830968,-0.3973037240027209,0.7275012870674898
0.0066774359812079,-0.000354595107414,0.0611507299281469,0.2127147808739977,0.593194017968896,0.1026854494368458,0.7696291168592813,-0.0279636848653784,0.0160911743331825,0.0708037667397643,0.2146201796826598,-0.5165557149830968,-0.3973037240027209,0.7275012870674898
0.0066774359812079,-0.000354595107414,0.0611507299281469,0.2127147808739977,0.593194017968896,0.1026854494368458,0.7696291168592813,-0.0279688755886885,0.0160925352296844,0.0707993226090013,0.2143250773571338,-0.5165868816328933,-0.3970875989887508,0.7276841304233662
0.0066774359812079,-0.000354595107414,0.0611507299281469,0.2127372524250342,0.5931970159272275,0.1026681293058489,0.7696229056820733,-0.0280793286407553,0.0161222473500469,0.0706124099726263,0.1981852852472942,-0.5239434546145169,-0.3726840055099125,0.7398057049760715
0.0066774359812079,-0.000354595107414,0.0611507299281469,0.2127372524250342,0.5931970159272275,0.1026681293058489,0.7696229056820733,-0.0277957377497192,0.0161491083778552,0.0706841230018877,0.1913641259661232,-0.5206659947410606,-0.3715772537173539,0.7444575459577214
0.0066774359812079,-0.000354595107414,0.0611507299281469,0.2127372524250342,0.5931970159272275,0.1026681293058489,0.7696229056820733,-0.0277543875534471,0.0164158140621741,0.0704194956567267,0.1890559756591448,-0.5182230256798254,-0.3720753032575125,0.746500303033191
0.0066774359812079,-0.000354595107414,0.0611507299281469,0.2127372524250342,0.5931970159272275,0.1026681293058489,0.7696229056820733,-0.0276714779930543,0.0166807554161913,0.0702072611800767,0.1889908579133025,-0.5179899999461498,-0.3723550614070723,0.7465390303430337
0.0066774359812079,-0.000354595107414,0.0611507299281469,0.2127372524250342,0.5931970159272275,0.1026681293058489,0.7696229056820733,-0.0277684634111901,0.0170682969769156,0.0697141112290082,0.1739576231429307,-0.5196977691037783,-0.3622829338558472,0.7539257589284358
0.0066774359812079,-0.000354595107414,0.0611507299281469,0.2127372524250342,0.5931970159272275,0.1026681293058489,0.7696229056820733,-0.0275982002337305,0.0173478028576139,0.0694195270681026,0.1527358946779468,-0.5211824144739403,-0.3483254430570179,0.7640091773265378
0.0066774359812079,-0.000354595107414,0.0611507299281469,0.2127372524250342,0.5931970159272275,0.1026681293058489,0.7696229056820733,-0.0274927702762535,0.0173823128371605,0.0692167257947688,0.1424040547344884,-0.5208005702173862,-0.3440787424951587,0.7681781500533406
0.0066774359812079,-0.000354595107414,0.0611507299281469,0.2127372524250342,0.5931970159272275,0.1026681293058489,0.7696229056820733,-0.027479023753678,0.0174552842058238,0.068986675822465,0.1317387660066025,-0.52247472607992,-0.3321319494905922,0.7741791951908479
0.0066774359812079,-0.000354595107414,0.0611507299281469,0.2127372524250342,0.5931970159272275,0.1026681293058489,0.7696229056820733,-0.02736821316333,0.0176097298934606,0.0689633006201643,0.1236731900061975,-0.5218059298794548,-0.3284378380709202,0.7775294850612602
0.0066774359812079,-0.000354595107414,0.0611507299281469,0.2127372524250342,0.5931970159272275,0.1026681293058489,0.7696229056820733,-0.027369499921561,0.0175013072561533,0.0689269458471424,0.1233226596529446,-0.5203971886040659,-0.329793745049658,0.7779552515635006
0.0066774359812079,-0.000354595107414,0.0611507299281469,0.2127372524250342,0.5931970159272275,0.1026681293058489,0.7696229056820733,-0.0272587015293655,0.0174173399457312,0.0690736729803818,0.1320141414992835,-0.5160641077093296,-0.3495095958936577,0.7707743804490603
0.0066774359812079,-0.000354595107414,0.0611507299281469,0.2127372524250342,0.5931970159272275,0.1026681293058489,0.7696229056820733,-0.0273993298504099,0.0172230264743352,0.0690675768096837,0.1392025512336328,-0.514468855415494,-0.3581730377293345,0.766587582459604
0.0066774359812079,-0.000354595107414,0.0611507299281469,0.2127372524250342,0.5931970159272275,0.1026681293058489,0.7696229056820733,-0.0273467996257099,0.0172125750010752,0.0691659375050951,0.1460911488884936,-0.513220081903641,-0.3647891446125135,0.7630146811956705
0.0066774359812079,-0.000354595107414,0.0611507299281469,0.2127372524250342,0.5931970159272275,0.1026681293058489,0.7696229056820733,-0.0273767937587363,0.0170747336821987,0.0692441714941453,0.1571766609656802,-0.5116320718171178,-0.3722185348215466,0.7582753343417576
0.0066774359812079,-0.000354595107414,0.0611507299281469,0.2127372524250342,0.5931970159272275,0.1026681293058489,0.7696229056820733,-0.0274619899446659,0.01692122655891,0.0692364696776472,0.1631981383670153,-0.5112874678597769,-0.3751149498725848,0.7558043842325649
0.0066767996073892,-0.0003545989327619,0.0611507503142814,0.2127365201017594,0.5931960529518914,0.1026692678883572,0.7696236984452592,-0.0275290798951154,0.016764735901663,0.0691901812632747,0.1663139872515316,-0.5120545053385753,-0.3747035270703001,0.7548093189727068
0.0066767996073892,-0.0003545989327619,0.0611507503142814,0.2127365201017594,0.5931960529518914,0.1026692678883572,0.7696236984452592,-0.0275554002512887,0.0167117357243697,0.0691951493273393,0.1664602102701306,-0.512419915498866,-0.3742951194595392,0.7547317352183676
0.0066770550280616,-0.0003532149158149,0.0611514846080037,0.2127087514328035,0.5931754118598179,0.1027501294771398,0.7696364912874547,-0.0275950906320874,0.0166212823239136,0.0692383402263976,0.1666203710619019,-0.5126725380373878,-0.3739860402446441,0.7546780521464956
0.0066770550280616,-0.0003532149158149,0.0611514846080037,0.2127087514328035,0.5931754118598179,0.1027501294771398,0.7696364912874547,-0.0276406470018606,0.0165056723159683,0.0692535506476393,0.1670303893836697,-0.5130856421645582,-0.3732457791114077,0.7546731485897991
0.0066770550280616,-0.0003532149158149,0.0611514846080037,0.2127087514328035,0.5931754118598179,0.1027501294771398,0.7696364912874547,-0.0276672146191961,0.0164339293706054,0.0692673686885023,0.167340739762255,-0.5132631694769625,-0.3728990410627878,0.7546550873403939
0.0066770550280616,-0.0003532149158149,0.0611514846080037,0.2127087514328035,0.5931754118598179,0.1027501294771398,0.7696364912874547,-0.0277055164973972,0.0163497510311673,0.069307312929715,0.1676698158092253,-0.5136090755901657,-0.372401151773703,0.7545925605885175
0.0066770550280616,-0.0003532149158149,0.0611514846080037,0.2127087514328035,0.5931754118598179,0.1027501294771398,0.7696364912874547,-0.0277269828535723,0.0162700583790891,0.0692830781264607,0.1683009526269756,-0.5138458999915477,-0.3718033652346607,0.7545856068113879
0.0066770550280616,-0.0003532149158149,0.0611514846080037,0.2127087514328035,0.5931754118598179,0.1027501294771398,0.7696364912874547,-0.0277432214576098,0.0162144822924832,0.069260776989233,0.1686823624501971,-0.5141259397709266,-0.3713013488421569,0.7545568812229313
0.0066770550280616,-0.0003532149158149,0.0611514846080037,0.2127087514328035,0.5931754118598179,0.1027501294771398,0.7696364912874547,-0.0277684089299926,0.0161286546714939,0.0692395633301387,0.1694361342216602,-0.5138291338372344,-0.3704791637915405,0.7549941766904021
0.0066770550280616,-0.0003532149158149,0.0611514846080037,0.2127087514328035,0.5931754118598179,0.1027501294771398,0.7696364912874547,-0.027788875207667,0.0160727948280382,0.0692347812888709,0.1702901506598763,-0.5130832886167367,-0.3696221567190545,0.7557289625208405
0.0066770550280616,-0.0003532149158149,0.0611514846080037,0.2127087514328035,0.5931754118598179,0.1027501294771398,0.7696364912874547,-0.027810785515097,0.016049855763045,0.0692201975953947,0.1704267335957019,-0.5131264274879096,-0.3694790743947042,0.7557388513725012
0.0066770550280616,-0.0003532149158149,0.0611514846080037,0.2127087514328035,0.5931754118598179,0.1027501294771398,0.7696364912874547,-0.0278217844498437,0.0160186939531941,0.0692072888996833,0.1705319236243565,-0.5131084548102789,-0.3693279497600661,0.7558011922147324
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0278074043870304,0.0159973975117964,0.0691986636485803,0.1705696919156657,-0.5130361294275405,-0.369262324290876,0.7558738293929106
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.027808243588031,0.0159649268971609,0.0691662898404492,0.1705407065015293,-0.5129332889844679,-0.3693416027596372,0.7559114293013951
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0277873044935199,0.0159541949133792,0.0690838013729523,0.170625925676788,-0.5128349407489512,-0.3693561167498685,0.7559518344798273
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0277631996187452,0.0159702169954324,0.0690054329539519,0.1706774434727423,-0.5126186005411069,-0.3694634656054159,0.756034475570871
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0277465909198776,0.015975008143746,0.0688451292576782,0.170828229586078,-0.5125922860559782,-0.3694975595514902,0.756001599031302
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0277495332977714,0.0159580985662438,0.0687006244311203,0.1710503397182164,-0.512531342384621,-0.3695567616828552,0.7559637585560453
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0277758142839598,0.0159385022061352,0.068565215379753,0.1710250023675793,-0.5125187510819091,-0.3700036569867356,0.7557594009809284
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0278563626891623,0.015880760269124,0.0684187681149694,0.1713323343024925,-0.5124912226814357,-0.370057619420244,0.7556820337985866
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0279119986629422,0.0158235135524147,0.0683504080061736,0.1717743672159278,-0.5125908054539172,-0.3696829048691423,0.755697547157052
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0279321252433068,0.0157579404156598,0.0683402851118296,0.1722914485270669,-0.5118474074937703,-0.3693937131906943,0.7562249485844423
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0279422668993783,0.0157196544385893,0.0683467265492184,0.1727360951446282,-0.5107770882657745,-0.3690686166696561,0.7570055242377494
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0279366297624891,0.0157114966631464,0.0683502582579008,0.1728966228454063,-0.5105882994016483,-0.3688704722195188,0.7571927898807116
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0279133446125559,0.0157115819661573,0.0683578740053739,0.172917121595247,-0.5105463410777454,-0.3687465824700359,0.7572767397642755
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0278797946990229,0.0157058359462946,0.0683675404805682,0.1727453585548735,-0.5103723982996765,-0.368714972588459,0.7574485627028918
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0278556167819554,0.0156781882760416,0.0683784176375733,0.1729257196321116,-0.5097452633136329,-0.3682155824969444,0.758072388908518
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.027843901813387,0.0156678181914733,0.0683849771328399,0.1728945274504033,-0.5095017103901645,-0.3681230319175721,0.7582881529201237
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0278108407452987,0.015656297708713,0.0684182227466759,0.1731657347764695,-0.5082836220915776,-0.3701628388240645,0.7580506978866925
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0278144572377571,0.0156475111430034,0.0684221847853761,0.1732639786766599,-0.5083233744977074,-0.3702359446716674,0.7579658870328371
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0278242827334912,0.015637044306847,0.068428421555504,0.1734532328704284,-0.5083572451254132,-0.3702188119069429,0.7579082521291803
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0278307284778686,0.0156265374058644,0.0684293556400622,0.1735183262592153,-0.5083817195568889,-0.3703196271838437,0.7578276792219986
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0278324052236776,0.0155928477325619,0.0684390199856707,0.1738005177529902,-0.5074344762023953,-0.3707598014705608,0.7581825650880556
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0278378831267721,0.0155878839925287,0.0684428378244665,0.1739087647258597,-0.5073189413398301,-0.3707856906710256,0.7582223980488642
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0278413009293325,0.0155841268786508,0.0684533657651304,0.1740526810802661,-0.5073323771271333,-0.3707211011525595,0.7582119680455706
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0278486234134788,0.0155806537263224,0.0684818429730879,0.1742384273326991,-0.5074333000311153,-0.3705833879439988,0.7581690900057241
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0278493085476366,0.0155829880362936,0.0684904080513522,0.1743656240076802,-0.5074482740267524,-0.3705150632975682,0.7581632187209305
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0278488701199598,0.0155891904540165,0.0684958647130821,0.1744318132626855,-0.5074963532851987,-0.370449150679988,0.7581480202998568
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0278469338556819,0.0156016560251662,0.0685020849310558,0.1744350832097627,-0.5075267422449118,-0.3704073638024703,0.7581473422051775
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0278440079610816,0.0156072706166108,0.0685059600593455,0.1744572189761668,-0.5075465501724624,-0.3703751434277258,0.7581447297752756
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0278452986387854,0.0156112292713592,0.0685079161807789,0.1745477297811371,-0.5075973108252216,-0.3701827498672602,0.7581838772830559
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0278455408246779,0.0156111510823246,0.068513645966656,0.1745508432897552,-0.5075441850662764,-0.3702067369370999,0.7582070134459518
0.0066773101827372,-0.000351830899771,0.0611522189958998,0.2126809810835748,0.5931547660820105,0.1028309902542575,0.7696492780499781,-0.0278460938719238,0.0156104954848342,0.0685154097289147,0.1745512552631786,-0.5075440893845201,-0.3702068637530014,0.75820692073276
0.0066775650714079,-0.000350446884674,0.0611529534779465,0.2126532090542921,0.5931341156186319,0.1029118502190711,0.7696620587327287,-0.0278463245648048,0.0156097548454802,0.0685168364963993,0.1745518627815322,-0.5075431743557696,-0.3702075209819125,0.7582070724892988
0.0066831686453724,-0.0003568402686108,0.0611461940740735,0.2125155722947495,0.5931258030313682,0.1030457670533737,0.7696885624738176,-0.0278467013142463,0.0156078814913338,0.068519480899329,0.1745542055195049,-0.5075406954177987,-0.3702094176898478,0.7582072664410541
0.0067086229709884,-0.0003885461712672,0.0611218880934617,0.2124922689487751,0.5931826248547827,0.1031228557816636,0.7696408810756,-0.0278492364994763,0.0155902443860307,0.068527846754457,0.1748879521197595,-0.5068649167495065,-0.3700933525185207,0.758638959448745
0.006748749738003,-0.0004421207542933,0.0612248163457331,0.2123473774052819,0.5932023213165326,0.1031250531657017,0.7696653952876843,-0.0278515826444288,0.0155842202976548,0.0685265178463266,0.1749732649044916,-0.5068335926806093,-0.3699648709097807,0.7587028800471488
0.0068459977802222,-0.0005717325975761,0.061690986140055,0.2116753361815073,0.5930996547619491,0.1031470721561113,0.7699266413622305,-0.0278494529122424,0.0155626488483414,0.068521905059924,0.1751949315967681,-0.5068659156190782,-0.3695880464229315,0.7588137818119267
0.0068736431268842,-0.0006388539607774,0.0623745103251264,0.2104103345164221,0.5926570546036208,0.1033873771359101,0.7705817004096356,-0.0278306749135666,0.0154526517107706,0.068505246340878,0.1756770829031905,-0.5060834034835869,-0.3694319040420208,0.7593004804008632
0.0068758415080352,-0.0006609085608428,0.063111742616437,0.2090844600397209,0.5922524671743646,0.1031756284578036,0.771281721155191,-0.0277923350560357,0.0153852068255225,0.0684224533812653,0.1759129747765304,-0.5057109017814243,-0.3696085653682484,0.7594080704937995
0.0069174660731049,-0.000791526774189,0.0640534668689335,0.2070178926732863,0.5919113830254064,0.1031981160301911,0.7720975687086973,-0.0277592955639327,0.0153413576587013,0.0682548053787074,0.1761085392938812,-0.5053207404214132,-0.369827366467877,0.7595159318270848
0.0070236323276213,-0.0010391727518774,0.0647097617537305,0.2058808987259634,0.5919891269250633,0.1027805906894957,0.772397617370619,-0.0276822873901131,0.0153534097243106,0.0678912179730461,0.1765731957521019,-0.5051966153754611,-0.3698045155018404,0.7595017489575105
0.0071151117736945,-0.0012649058380585,0.0652723185912016,0.2047778895575593,0.5920184241228246,0.1022002475986825,0.7727453078720359,-0.0276848106927019,0.0153633391803478,0.0676601097768829,0.1768993962608968,-0.5051837197472872,-0.3698029506345352,0.7594351786734772
0.0072273859842177,-0.001542376740459,0.0658975361854325,0.2032272871487726,0.5921448220293061,0.1014291096033499,0.7731593077930986,-0.0276991472843911,0.0153171325704968,0.0674780316601899,0.1772597554448785,-0.5052426338755082,-0.3698141266255025,0.7593065071250068
0.0073147400146118,-0.0017318821516218,0.0662376369519547,0.2023996960869914,0.592125654151147,0.1008941846297417,0.7734610114465172,-0.02774730622288,0.0151989360839123,0.0672812492030047,0.1779821948321563,-0.5053450674467502,-0.3694878657402015,0.7592281726863925
0.007411854774218,-0.0018582148438894,0.0664560189733793,0.2017435396625949,0.5921095218891466,0.1005388448242853,0.773691022937459,-0.0277749700360514,0.0151122487777081,0.0671777478767699,0.1784153338842453,-0.5054801977983063,-0.3693300145767719,0.759113350298544
0.0075086996547033,-0.0018907903643645,0.0665758721540169,0.2012165775861484,0.5921345205002231,0.1004105738239252,0.7738257654025475,-0.02777854331479,0.0150724994219127,0.067106888701903,0.1786548872133348,-0.5055383508218426,-0.3691256975284398,0.7591176631769709
0.007599118831716,-0.0018701827163463,0.0665878819134063,0.2010774787208822,0.592123150372847,0.1000511304311902,0.773917174924571,-0.0277933838653947,0.0150444783833555,0.0670692258321765,0.17879919141472,-0.5055554893129849,-0.3690096650133377,0.7591286870496301
0.007653733248348,-0.0018806317452589,0.0665554295025389,0.2021183695869259,0.5918806352932803,0.1010502261823899,0.7737017061043834,-0.0278017238691697,0.0150313540258363,0.0670666931675818,0.1791689555325671,-0.5052458235559969,-0.3684972367489644,0.7594964974645828
0.0077058965778882,-0.001949980543044,0.066431093867894,0.2028856477351702,0.5919818005541466,0.1011969572412622,0.7734042523809015,-0.0278031297092234,0.0150258273523617,0.0670632162394965,0.1793445728566582,-0.5050288580109851,-0.3683059328797897,0.759692119590911
0.0077092483007302,-0.0019654173314664,0.0662081053425874,0.2048015999949222,0.5917365523008944,0.1028609126111055,0.7728672524873734,-0.0277779261617608,0.0150380724395173,0.0670742228772498,0.1793454537254189,-0.5049548258796557,-0.3683065836905726,0.7597408061036669
0.0076806158980558,-0.0019652841366694,0.0660037531509301,0.2055387504287147,0.5915206647468273,0.1037175723673571,0.7727223242743128,-0.0277566127771277,0.0150757727626122,0.0670925399422373,0.179441269086327,-0.5049451651468877,-0.368191523372576,0.7597803717259696
0.007685476611808,-0.0019674761099083,0.0658306099552194,0.2058986694373346,0.5915499783851951,0.1040115027023191,0.7725645398942512,-0.027731186056765,0.0151283377435842,0.0671151562337249,0.1795085711355641,-0.5050046106111745,-0.367962653141108,0.7598358388781623
0.0076673506852879,-0.0019478676048843,0.0656295400635367,0.2063664219872378,0.5916213430506492,0.1040272973079561,0.7723829411230763,-0.0276916503292107,0.0151695468747481,0.0671407771420572,0.1795787892175476,-0.5050108723832367,-0.3678312633930772,0.7598787001282077
0.0076226227204785,-0.0019365697735534,0.0655701700404707,0.206509462752364,0.5915251238501502,0.1041355287610173,0.7724038200950702,-0.0276549005379156,0.0151729638372678,0.0671771274959955,0.1813331339443105,-0.5044806720893257,-0.3688174808594331,0.7593360335416321
0.0076001341917695,-0.0019359089366485,0.0655523332246891,0.2066093180817539,0.5914612274199369,0.1042023611416512,0.7724170337798095,-0.0276516690251136,0.0151707597184641,0.0671820705517155,0.1816406240014143,-0.5044019472177549,-0.3688552129886462,0.7592965107297772
0.0075623629308186,-0.0019283121836851,0.0655664083559569,0.206702167910465,0.5913340201204489,0.1042883784001279,0.7724779767475409,-0.0276500421933786,0.0151720095361633,0.0671836188791743,0.1816882292654374,-0.5044316381475495,-0.3689390478749723,0.7592246628866046
0.0074948051972324,-0.0019206307734052,0.0655955933452264,0.2066979114631026,0.5912686695337367,0.1043917615792647,0.7725151739215058,-0.027649106662835,0.0151725501669793,0.0671876395843535,0.1816498314159439,-0.5043669434446494,-0.3691690013128443,0.7591650502865225
0.0074157756210948,-0.0018936862086488,0.0656410897450032,0.206709030999021,0.5911923226599943,0.1043970052992592,0.7725699187878554,-0.0276576361846041,0.0151739017645594,0.0671884227983392,0.1816216617085617,-0.5043806877667114,-0.3692971397280481,0.7591003335494476
0.007334123199879,-0.0018500995057496,0.0656988133176487,0.2067725599988127,0.5910913717515562,0.104261717448763,0.7726484277774953,-0.0276613834572482,0.0151726320065287,0.067190457917292,0.1815796658560186,-0.5043155888425472,-0.3694736727456892,0.7590677288265012
0.0072492292227751,-0.001809563409523,0.0657533821803669,0.2067015377170301,0.5910432596049726,0.1042816666371494,0.7727015423721649,-0.0276574580799651,0.0151418682516392,0.0671950536842078,0.181832727960732,-0.503676091672877,-0.3696288287675155,0.7593561632484778
0.0072120883454211,-0.0017874886851157,0.0657773308316644,0.2066361612587738,0.5910969793116729,0.1043955951783187,0.7726625509342474,-0.0276523786261296,0.0151291798482301,0.0671963885641668,0.181883996357311,-0.5034908103473535,-0.3697222120464026,0.7594212939366225
0.0071972493367268,-0.0017699039885595,0.0657945026941271,0.2066048897952178,0.5910486114785263,0.1044129581953257,0.7727055665277126,-0.0276276508049288,0.0151096131188698,0.0671991292226602,0.1819012079129442,-0.5033989998171592,-0.3697811896912374,0.7594493197662558
0.0071834658647722,-0.001752369045324,0.0658092566743508,0.2065498239866931,0.5911027374629136,0.1044111019679749,0.7726791350623808,-0.0275526131109427,0.0150745024608838,0.0672049546033657,0.1820933541470365,-0.5032503618897889,-0.369798389233921,0.7594934067872321
0.0071794467843494,-0.0017486574682478,0.0658194137113062,0.2065769493955588,0.5910969063276873,0.1043652428020497,0.7726825398591141,-0.0275345782106038,0.0150765510377345,0.0671911157228008,0.182148160340328,-0.5032433250967374,-0.3697766171123537,0.7594955278783132
0.0071813703342305,-0.0017497871608757,0.0658286206323074,0.2065184633529899,0.5911128804877507,0.1044750748181659,0.7726711108599394,-0.0275234300417346,0.0150867185940643,0.0671562759456169,0.1822361074507823,-0.5032839757103084,-0.3697192742667356,0.7594754105104992
0.0071847860655693,-0.0017544327878461,0.0658371932936565,0.2064920086971944,0.5911524614766118,0.1045063912603281,0.7726436641946169,-0.0275065368933384,0.0150991613605377,0.067111796798715,0.1822776438324807,-0.5032946180581911,-0.3696961509707873,0.7594696464967666
0.0071867687252667,-0.0017575936317825,0.0658426762873046,0.206514495624233,0.5911557808905339,0.1044887917370564,0.7726374947011709,-0.0275040631818634,0.0151001402451785,0.0671046862916647,0.182297613066174,-0.5031889629624763,-0.3697452159212687,0.7595109763041332
0.0071909496743859,-0.0017559377004789,0.0658552755129185,0.2065116558006692,0.591089090155829,0.1047205611139888,0.7726578981652822,-0.0275113073841244,0.0151026157816841,0.0671018227806568,0.182303256487002,-0.5032123998141065,-0.3697317400815839,0.7595006541957725
0.0071875016387274,-0.0017402373050063,0.0658905137565395,0.2065933096817774,0.5911448754665319,0.1046979394934973,0.7725964548651537,-0.0275224914369168,0.0151058860598439,0.0670978736324078,0.1823128587365973,-0.5032476759964349,-0.3697116316714542,0.7594847645281028
0.0071610228193615,-0.0017078583241922,0.0659447726524737,0.2064404790832944,0.5911194193033485,0.1047989453131632,0.7726430882235216,-0.0275369506549662,0.0151119422653808,0.0670866694862054,0.1823273867665759,-0.5032980455399964,-0.3696830471246986,0.7594618134304641
0.0071391591299413,-0.0016846153895895,0.0659905972586515,0.2064795384347452,0.5911208931068793,0.1046497112913137,0.7726517507046398,-0.0275394726302665,0.0151167380363241,0.0670788251648437,0.1823356593900189,-0.50326243903162,-0.3696967422981735,0.7594767563980283
0.0071400001594681,-0.0016893961596272,0.0660183032288963,0.2064548468648303,0.5911482802662854,0.1046520561739012,0.7726370778592025,-0.0275313530157393,0.0151215372556047,0.0670690506388536,0.182324373969902,-0.503251146801333,-0.3697018781469523,0.759484448289919
0.0071165246068421,-0.0017256067594639,0.066022251715651,0.2065156864574301,0.5912623905227716,0.1043600499289276,0.7725729977025768,-0.0275186517912275,0.0151273357811236,0.0670516701544767,0.1823222187462271,-0.5031804540571377,-0.3697354313486318,0.7595154705545811
0.0070622095725607,-0.0017807638448407,0.0660115514045605,0.2066414942482417,0.5911774378479043,0.1042281872104182,0.7726221682201923,-0.0274984807262896,0.0151282809026821,0.0670405005507422,0.1823358784908025,-0.5031433274693411,-0.3696840253857555,0.7595618084215733
0.0070298809805692,-0.0018209945311753,0.0659817819734169,0.2067097206163386,0.5911345506265835,0.1043457148315442,0.7726208683788682,-0.027485429646823,0.0151297312783923,0.067035847157098,0.1823214783368778,-0.5031126477636866,-0.369700552481645,0.7595775429092375
0.0070506510532638,-0.0018512262623896,0.0658755543024597,0.2069281331380493,0.5912519300089214,0.1043162403842892,0.7724765530220412,-0.0274786438533233,0.0151340327514698,0.067036893666316,0.1823453423247854,-0.5031216047067774,-0.3696756665949998,0.7595779937157716
0.0070724537857517,-0.0018672512927601,0.0657854003161749,0.2070560272003598,0.5913347353701625,0.1043992388834717,0.7723676788067039,-0.0274757271674956,0.0151400547958797,0.0670393594811488,0.1823678982796994,-0.5031424667381206,-0.3696432706267939,0.7595745258511841
0.0070764663249598,-0.0018649456647998,0.0657302980880493,0.2071118020667972,0.5913708409521538,0.104435435095311,0.7723201860709322,-0.0274721145797473,0.015145977330247,0.06704097963271,0.1823820439343613,-0.5032132757070741,-0.3695883509166796,0.7595509463289282
0.0070620249089393,-0.0018372337938021,0.0656837645955595,0.2071567953327906,0.5913822248274,0.1043958653920478,0.7723047517623393,-0.0274685446307144,0.0151547105801194,0.067043496272282,0.182441125287453,-0.5032575326108476,-0.3695241992263612,0.7595386480360339
0.0070561238677374,-0.0018149656068049,0.0656529394041345,0.2071738472311775,0.5914031344718466,0.1043551639918055,0.7722896667109764,-0.027466537550399,0.0151586733360441,0.0670388236415392,0.1824780625857109,-0.5032808360284584,-0.3694925737478678,0.7595297194360717
0.0070545809974398,-0.001799717584593,0.0656410197205434,0.2072061060965674,0.5914248547187971,0.1042900925306539,0.7722731689092245,-0.0274625320193245,0.0151674869116531,0.0670267478750483,0.1826473893897193,-0.5033724298571173,-0.3693056873860561,0.7595192145516626
0.0070465104537921,-0.0017883461585435,0.0656425715047756,0.2071576114046481,0.5914504697198394,0.1043068299025978,0.7722643013508865,-0.0274478989475371,0.01519914367267,0.0669927593886031,0.1828655965381778,-0.5035803078811718,-0.3690712796221108,0.7594428468786433
0.0070369065030062,-0.0017786823084572,0.0656486455170873,0.2071326403729122,0.5914302091310077,0.1042944236881996,0.7722881911611394,-0.0274297019440737,0.0152191735137868,0.0669670488379531,0.1829476770122887,-0.5036337087007073,-0.3690466619297908,0.7593996288217799
0.0070285823576767,-0.0017693827411621,0.0656509866350233,0.2071317414546305,0.591458806189268,0.1042826213664792,0.7722681251638408,-0.0274156839636832,0.015220450451886,0.066963787890457,0.1829753348084177,-0.5036212664264457,-0.3690354829169122,0.7594066494329977
0.0070185097971376,-0.001756004803174,0.0656443679671949,0.2072267487400634,0.5914612793397547,0.1041859326449781,0.7722537931841446,-0.0273948228089627,0.0152177977116484,0.0669665443856519,0.1829980664312654,-0.503583304307913,-0.3690392029464401,0.7594245387090138
0.0070130146513861,-0.0017523509874654,0.0656351685147672,0.2072289995862324,0.591452972271089,0.1041964500944212,0.7722581324336472,-0.0273549299492817,0.015231439497297,0.0669407187871744,0.183173315314771,-0.5034605656915128,-0.369192639568931,0.7593890901496432
0.0070086378192029,-0.001751498648846,0.0656302566869737,0.2072316134191788,0.5914433252015786,0.1042086638800652,0.7722631713648629,-0.0273438893868405,0.0152561902724296,0.0669255814727888,0.1832488597181316,-0.5034834428624273,-0.3691763867343076,0.7593635977930484
0.0070050450881126,-0.0017517905850427,0.0656273885696704,0.2072341545911244,0.5914339459505913,0.1042205383664649,0.7722680701225575,-0.0273390833191059,0.015269585756189,0.0669230605822792,0.1832274736636512,-0.5035006285558299,-0.3692156488718086,0.7593382741353748
0.0069978918767659,-0.0017535238194042,0.0656252899520175,0.2072598232973375,0.5914156992376626,0.104226913851515,0.77227429503446,-0.0273364352456999,0.0152722917093088,0.0669214330740832,0.1832440541326183,-0.5034575604832617,-0.3692885889858234,0.7593273598798772
0.006965652037015,-0.0017677905302261,0.0656204048451047,0.2072502750517267,0.5913904215574282,0.1043979971640655,0.7722731064650917,-0.027335744576396,0.0152743504652374,0.0669211908152432,0.1832381814393845,-0.5034585407020444,-0.3692870514806742,0.7593288749057717
0.0069458283263045,-0.0017679061913684,0.0656028112846311,0.2072862454415607,0.5913438844853245,0.1044434949655562,0.7722929360624298,-0.0273363740346593,0.0152772470650568,0.0669226183240179,0.183210514727414,-0.5034016172859113,-0.369384664298157,0.7593258120125925
0.0069361638094813,-0.0017517577182488,0.0655755011288132,0.207286036493015,0.5913434340133018,0.1044436513521662,0.7722933159212241,-0.0273425219162774,0.0152952392104913,0.0669260347674996,0.1831766632709884,-0.5033886041870596,-0.3693778665969377,0.75934591252986
0.0069323339451885,-0.0017470842808252,0.0655644554319117,0.2073142863967491,0.5913641998425391,0.1043629543126145,0.7722807414195588,-0.027346019677269,0.0153061946126383,0.0669276422078081,0.1831509115088793,-0.5034116056586838,-0.3693596341389154,0.7593457444210636
0.006922791409761,-0.001752233767357,0.0655547722037645,0.2074027909343439,0.5914444498217816,0.1041673630572456,0.7722219276615726,-0.0273447854599434,0.0153101779424197,0.0669290418034356,0.1832202520283916,-0.5034566946073855,-0.3693614069986936,0.7592982595275746
0.0068876636232243,-0.0017699078133495,0.0655522355207892,0.2074659238015849,0.5914351815071142,0.1042324372625186,0.7722032864208214,-0.0273442509885766,0.0153131993265427,0.0669299726251578,0.1832107800916392,-0.5034588999713541,-0.3693585449889067,0.7593004750041482
0.0068782515391557,-0.0017698735064011,0.0655530900864618,0.2075300183041777,0.5914171194798541,0.1042014026066567,0.7722040857076744,-0.0273433511178826,0.0153167254407329,0.0669310082229243,0.1832437849642639,-0.5034823333209941,-0.3693261954787005,0.7592927081428128
0.0068746062025746,-0.0017643403713196,0.0655530032860275,0.2075166128822421,0.5914532617291953,0.1042095767683093,0.7721789032844317,-0.0273358233398541,0.0153351669086537,0.066939121115299,0.1832252033158107,-0.5034541580767656,-0.3693728237890012,0.7592931927992206
0.0068711159108902,-0.0017600936560233,0.0655550640218696,0.2075064894711699,0.5914466884993321,0.1042029893357262,0.7721875474934983,-0.0273255902547179,0.0153610348209432,0.0669490629183379,0.1832458656942978,-0.5035112915485331,-0.3692829963382215,0.759294014598127
0.0068688429292391,-0.0017576293434294,0.0655574813283122,0.207499250676489,0.5914416731601218,0.1041985710834678,0.7721939303066393,-0.0273103854914742,0.0153815933919917,0.0669607546692266,0.1832749993024481,-0.5034966756010313,-0.3692941087711893,0.7592912705387114
0.0068659697917347,-0.0017560158104337,0.0655596359543809,0.2075188107397689,0.5914567540336806,0.1041122091482811,0.772188771741314,-0.0272997776899474,0.0153859013104337,0.0669666833800056,0.1832665412347272,-0.5034828963826442,-0.3692896339297015,0.7593046254212276
0.0068642692359378,-0.0017539254581309,0.0655615922971652,0.2075128332977505,0.5914531867626989,0.10410802709398,0.7721936742680474,-0.0272928417081838,0.0153863426523412,0.0669711538391409,0.1832741420181164,-0.5034742678456772,-0.3692845486636493,0.7593109854355247
0.0068636522043048,-0.0017565172024705,0.0655598100256762,0.2075693845232316,0.591494654339474,0.1039466458737473,0.7721684526760149,-0.0272932863190264,0.0153873959480409,0.0669827098293386,0.183312264226643,-0.5034423893716068,-0.3692776492499891,0.759326275149432
0.0068632698440977,-0.0017559149116883,0.0655590433465765,0.2075691033955309,0.591494471659082,0.1039464628900106,0.7721686928158732,-0.0272973720621713,0.0153832999039011,0.0669966483162101,0.183312264226643,-0.5034423893716068,-0.3692776492499891,0.759326275149432
0.0068625505748206,-0.0017581061058638,0.0655564183530346,0.2076258564795594,0.5915363709935064,0.1037849219527737,0.7721430667228832,-0.027278310485995,0.0153846487088784,0.0670197871305155,0.1837893206701524,-0.5030364336106332,-0.3703809102262064,0.7589425626540561
0.0068479751036774,-0.0017638388101079,0.0655471728189769,0.2076404612900805,0.5915533094887859,0.1037917793900574,0.7721252407473499,-0.0272650003428285,0.0153659533428115,0.0670486920596993,0.1847185406462177,-0.5018341198773563,-0.371264219887251,0.7590813236405978
0.0068358546520857,-0.0017603579504299,0.0655305165663358,0.2077100959128203,0.5916197800761288,0.1038058986208687,0.7720536816116312,-0.0272689700455651,0.015362725364533,0.0670524061692961,0.1848518934992974,-0.501676074380263,-0.3712989615929035,0.759136334912356
0.006828896046882,-0.0017485424330425,0.0655104206375906,0.2077551804270142,0.5916258409195432,0.1037713501986774,0.7720415508506817,-0.0272775263550139,0.0153618269964169,0.0670547154858819,0.1849020963041173,-0.5016041679555706,-0.3713207220742594,0.7591609808401598
0.0068250834533672,-0.001741975378579,0.0654987358581642,0.2077557423215422,0.5916262064346615,0.1037717162661552,0.7720410703423316,-0.0272922965883021,0.0153624445081043,0.0670562531335283,0.1849390332672025,-0.501654098574263,-0.371284318958028,0.7591367952179038
0.006824481176907,-0.001740812668293,0.0654959851138783,0.2077565851630171,0.5916267547064359,0.1037722653672133,0.7720403495786275,-0.0273030331122924,0.0153615724298205,0.067056480443553,0.1849541601219679,-0.5016811077743265,-0.3712700474926785,0.7591222408747397
0.0068238097007111,-0.0017404017362572,0.0654949014906716,0.2077568758637063,0.5916256838724644,0.1037736232470848,0.772040909429004,-0.0273087575253063,0.0153564549499556,0.06706050376524,0.1849920075749832,-0.5016987044988958,-0.3712536745554347,0.759109396705504
0.0068219015275253,-0.0017417192920698,0.0654947378851927,0.2077586927270648,0.5916189911147258,0.1037821099883148,0.7720444084345851,-0.0273217177617198,0.0153309262290469,0.0670907759744836,0.1850397739386278,-0.5016874642800927,-0.3712679992630213,0.7590981774238333
0.0068196980391434,-0.001743984755699,0.0654931628152207,0.2077634837865564,0.591611083215925,0.1037954557278185,0.7720473848095127,-0.0273254888384464,0.0153204796224713,0.0670956447906348,0.1850436603943732,-0.5016708801391089,-0.3712902205003637,0.7590973217770531
0.006815986721122,-0.001748504418355,0.0654889282569045,0.2077743877065871,0.5915977022674053,0.1038215482415258,0.7720511955860258,-0.0273285713474752,0.0152958760283748,0.0670962425562476,0.1850421816146904,-0.5014487790632564,-0.3715088620180989,0.759137456881995
0.0068159080558022,-0.0017527975757339,0.0654842941678677,0.2077863369173078,0.5915950813601395,0.1038389744713609,0.772047644437643,-0.0273351586256787,0.0152649041641709,0.0670960433632859,0.1852988216755424,-0.5009266192902974,-0.3713623794642978,0.7594911796003058
0.0068184544683569,-0.0017573539795649,0.0654801863140325,0.2078467171442475,0.5916250407217156,0.1037472374987211,0.7720207666084972,-0.0273351815411872,0.0152598635252739,0.0670959527782342,0.1852764343038827,-0.5008467348249843,-0.3714212945434113,0.7595205152374012
0.0068230668844834,-0.0017626159222543,0.0654749622668883,0.2078621656833826,0.5916350939829704,0.1037573048424718,0.7720075500518128,-0.0273116332088179,0.0152185160632692,0.0671110531033979,0.1858855827586853,-0.4999445612567005,-0.3729290916227766,0.7592271586381245
0.006828233688598,-0.0017684921300876,0.065468979157185,0.2078795802467621,0.5916464263134021,0.1037686534079144,0.7719926508179455,-0.0272929235755046,0.0151169482657025,0.0670917097394795,0.186329356668135,-0.49901375866116,-0.3733375668936672,0.7595299208434234
0.0068316720760907,-0.0017725502593112,0.0654649617109501,0.2078689093213877,0.5916508047962765,0.1037939556882683,0.7719887670711517,-0.0272652050455562,0.0150505149511679,0.0669992066180763,0.1866821881051232,-0.4985468155483485,-0.3735228953405098,0.7596587918317849
0.0068341137827719,-0.0017752057265537,0.065462358692557,0.2078541609785735,0.5916531588894128,0.1038160165781935,0.771987967549954,-0.0272455047455381,0.0150309824360825,0.0668884149818707,0.1868768895553713,-0.4985328827451127,-0.3735383262247763,0.7596124747614074
0.006834516987342,-0.0017753857341274,0.065462084060812,0.2078548583636269,0.5916542425310134,0.1038158867204409,0.7719869667385182,-0.0272145957838338,0.0150151704376068,0.0667310403645896,0.1870564693243814,-0.4984901684954342,-0.3735915215965282,0.7595701443503958
0.0068356390670491,-0.0017745575947841,0.0654621178762798,0.2078537687265229,0.5916582578060273,0.1038107941620685,0.7719848676052908,-0.0271901885271971,0.0149484486727357,0.0665651406849225,0.187394040715043,-0.4983481782952708,-0.3737196781141925,0.7595170629317674
0.0068381312307596,-0.0017729568694003,0.0654643206206403,0.2079013393256601,0.591590133265424,0.1037312175211382,0.7720349615407175,-0.0271344665190735,0.014880260661857,0.0664528873832265,0.1876524256759218,-0.4984942688041971,-0.3735635570726185,0.7594341972380253
0.0068413265273802,-0.0017714148757196,0.0654640874101468,0.2079252030969977,0.5916234132307111,0.1036333399017068,0.7720161770941933,-0.0270433126618248,0.0148285311844478,0.0663389935404099,0.1878034036797879,-0.4983924526062726,-0.3736021623323678,0.7594447109908462
0.0068457200794013,-0.0017638278628043,0.0654673101663171,0.2079105121795237,0.5916421987748854,0.1035974759369728,0.7720105507916037,-0.026883803512876,0.0147879450131113,0.0662085947743699,0.1878481009709591,-0.4982327592754463,-0.373615245559841,0.7595319985567687
0.0068476268597038,-0.0017514598745736,0.0654757157382909,0.2078312302855509,0.5916114930743195,0.1037203844270772,0.7720389257250363,-0.026763518374588,0.0148061076886206,0.0660725655396481,0.188077211289173,-0.4982340134564709,-0.3735234414739621,0.7595196304890299
0.0068455859282273,-0.0017426385889004,0.0654950354993144,0.2077703921380719,0.5915840888236913,0.1037664317629782,0.7720701118684844,-0.0266641540018984,0.0148263224423566,0.0659708450423242,0.1886383412067925,-0.4983403509876623,-0.3732297960786438,0.759455061292857
0.0068366946837032,-0.001733533436424,0.0655324609354303,0.2076880033879477,0.5915300795653202,0.1038101383691797,0.7721277830708759,-0.0265493802990774,0.0148451105672902,0.065870218197706,0.1890982646103804,-0.4984736240833257,-0.3729572075457777,0.7593871303585764
0.0068320335111008,-0.0017273405993695,0.0655699225331195,0.2075862265923362,0.5914627263175234,0.1039388761749253,0.7721894274889363,-0.0263803749209372,0.0148785038294532,0.0657025536730691,0.1898705699668501,-0.4986179193730658,-0.3725475185193945,0.7593007859771909
0.0068235318388524,-0.0017151274526474,0.0656077511609807,0.2074984053632829,0.5914127745765596,0.103972055759711,0.7722468215929735,-0.026241226365986,0.0149016664161101,0.0655788765826903,0.1904254258176731,-0.4987535785126459,-0.372231644600197,0.7592276522106005
0.0068095543412775,-0.0016963640130586,0.0656485409663343,0.2073951762118296,0.5913525102148445,0.1039955101786849,0.7723175405293741,-0.0260964117986422,0.014926230761106,0.0654440737506682,0.1919972924201287,-0.4992643153352119,-0.3713138073509258,0.7589454786786475
0.0068088533400731,-0.0016975099265099,0.0656645306972025,0.207379919104856,0.5913429120807188,0.1039852892380903,0.7723303626726256,-0.0259277526960021,0.0149583448189067,0.0652715757586954,0.1931032187283144,-0.4995046279489709,-0.3706624423338492,0.758825162614835
0.0068112236932916,-0.0017024205697128,0.0656778017382447,0.2073745764167903,0.5913394406089583,0.1039818123547279,0.7723349232914872,-0.025816099194192,0.0149849733936497,0.0651542468879364,0.1932755084741662,-0.4994186026649307,-0.3708039717230788,0.7587687735342373
0.0068147911328152,-0.0017089905296813,0.0656918343335994,0.2073489324632592,0.5913343945339556,0.1039970652530075,0.7723436181300838,-0.0257197233564797,0.015000942685512,0.0650510808753833,0.1932067766846245,-0.4993244588471205,-0.3709371873477762,0.7587831240102068
0.0068149166731505,-0.0017073699241261,0.065726167574762,0.2073692806880469,0.5912731842101365,0.1041139554907886,0.772369268765265,-0.0255946501791011,0.0149727717955323,0.064939882012505,0.1931658438000597,-0.4991279560141381,-0.3712364950654942,0.758776452616742
0.0068079736400503,-0.0016971086173666,0.0657496098773454,0.2073639389623025,0.5913422402500803,0.1040747996329036,0.7723231110069321,-0.0254887853956489,0.0149524311367763,0.0648309818184083,0.1933094261933635,-0.499077466704871,-0.3713179517116473,0.7587332381732776
0.0067997350709259,-0.001687678512221,0.0657676437778003,0.2073496302163738,0.591323856296948,0.10403121378069,0.7723469002867533,-0.0253970339936306,0.0149538385945262,0.0647052223198017,0.192914852527504,-0.4989665136838216,-0.37175066732172,0.7586947470770836
0.0067994191909098,-0.0016888771964192,0.0657815109983592,0.2073368296950675,0.5913161710403123,0.1040223007049364,0.7723574210650628,-0.0252823897054527,0.0149448922836441,0.0645479194623787,0.1929398892206024,-0.4988590110795085,-0.37191673755168,0.7586776829070639
0.00680288966979,-0.0016926375699099,0.0657926064594136,0.2073294295885105,0.5912984074172223,0.1040837916251575,0.7723647229989796,-0.0251726619975273,0.0149204965338823,0.0644516816475716,0.1930742080285546,-0.4987866730530027,-0.3720105228126481,0.7586450921844309
0.0068064706436978,-0.0016925737752084,0.065807299903684,0.2072634351759253,0.5913182521720479,0.1041808940554967,0.7723541508926245,-0.0250294808133345,0.0149060914775044,0.0643344071226079,0.1932749981928705,-0.4986991339304896,-0.372068124956242,0.7586232657136688
0.0068070910274884,-0.0016839427034114,0.065831068194732,0.2071954883607162,0.5913375283973326,0.1042334041463734,0.7723505386623079,-0.0248249250426782,0.0149517161292894,0.0641096513904083,0.192925029812482,-0.4985907332585708,-0.3725431830645072,0.7585504533863906
0.0068071339358229,-0.0016862344999668,0.0658550512474415,0.2071738814968889,0.5913257094532929,0.1042173033793371,0.7723675561812603,-0.0246568384734024,0.0150026807933312,0.0639104913260606,0.1927556593230896,-0.4983850607697426,-0.3729908167970172,0.7585086931509454
0.0068099282793342,-0.001692756075564,0.0658771368145918,0.2071845454269518,0.5913213503952811,0.1041920121399957,0.7723714451668625,-0.0244710922286958,0.0150591240543433,0.0637412915730896,0.1924968480337037,-0.4980161397669772,-0.3736482546897117,0.7584931573824646
0.0068141296337889,-0.0017011966154952,0.0658987796010682,0.2071766687660675,0.5913162371050529,0.1041868878429743,0.7723781638915691,-0.0242717257959015,0.0151182927447813,0.0636223233550513,0.1920997360588102,-0.4978403039207535,-0.3740918296561721,0.7584906236617066
0.006816281996934,-0.001703924630222,0.0659097286454663,0.2071181972390348,0.5913912448059789,0.1042464436387547,0.7723283802424711,-0.0239497714579187,0.0151861504248064,0.063478170415187,0.1915776817708955,-0.4974262081903626,-0.3747157084667791,0.7585863807641733
0.006815546641569,-0.0017049637144599,0.0659241817065662,0.2071044132103418,0.5913822981380462,0.1042374740761742,0.7723401378123386,-0.0237233410069532,0.0152389801513269,0.0633680309384213,0.1909770079353414,-0.4971391806351377,-0.375347788981937,0.7586135082002295
0.0068121320976122,-0.0017034617642202,0.0659454306488898,0.207078532719778,0.591365499531766,0.1042206331271819,0.7723622122299474,-0.0235209510305902,0.015278087167102,0.0632831422144541,0.1909746932545191,-0.4968675195053043,-0.3755100872434649,0.758711743006126
0.006815157101192,-0.0017069762863677,0.065960226566502,0.207069493689018,0.591364675326825,0.1042100802371558,0.7723666905919353,-0.023259478505693,0.0153231920341734,0.0631710910598219,0.1901802044722501,-0.4967127063069423,-0.3759557183583348,0.7587919840468762
0.0068364954352501,-0.0017137314163581,0.0659907548126777,0.2069188943938686,0.5913881854233684,0.104255858927018,0.772382872132639,-0.0230727503450727,0.0153161542652442,0.063126707888625,0.1899207254173659,-0.4965082530625131,-0.37617382025065,0.7588826850414921
0.0068568655520657,-0.0017279091442657,0.0660342607450794,0.2069018093109911,0.5914146092495084,0.1042100065125171,0.7723734043924292,-0.0229213123229837,0.0153248640116851,0.0630543279867048,0.1893635247813948,-0.4963304265573888,-0.3766238557244871,0.7589150377051092
0.006878998954981,-0.001729766367295,0.0660821556070612,0.2068603624240844,0.5914564332967611,0.1041194122781494,0.7723646975079216,-0.0227484523127495,0.015345581547801,0.0629237173684539,0.1893633998875799,-0.4962745335512006,-0.3766151978014757,0.758955916319591
0.0068932499858458,-0.0017204941991225,0.0661157006838595,0.2067882735303817,0.5914701107723593,0.104113571806315,0.7723743147975523,-0.022648092564967,0.0153687922222443,0.0628220558776476,0.1890321369961163,-0.4962897507486974,-0.3768931661752386,0.7588905558609103
0.0069081180215567,-0.0017129796440883,0.0661438552811919,0.2066381361403951,0.5914327656526196,0.1041696373074183,0.7724355319818981,-0.0225623525406338,0.0153836168835116,0.0626936878435517,0.1890226934427352,-0.496067409987757,-0.3771510431208122,0.7589101638432414
0.0069345034975165,-0.0017064678551447,0.0661788646052986,0.2065504403217663,0.5914140731555639,0.1042128985211419,0.7724674630418112,-0.0224771724107588,0.0154070074661573,0.0624368412822705,0.1892611172688538,-0.4960816827951113,-0.3773733534367274,0.7587308782442129
0.0069626500190683,-0.0017012568162309,0.0662090869708817,0.2064766412896027,0.5913794023329123,0.1041756386193184,0.7725187605595022,-0.0224334281540694,0.0154186763431816,0.0622458555523119,0.1895044732622496,-0.4958937868379474,-0.3777629568243782,0.7585990741099152
0.0069962485730833,-0.0016877779714388,0.0662359624966303,0.2063853307820423,0.5913718834470302,0.1042583712144411,0.7725377548948732,-0.0224304717904507,0.0154593562918353,0.0620264494610228,0.1898623233365992,-0.4959238803207345,-0.3780442638873889,0.7583497462561036
0.007035620345722,-0.0016915500304811,0.0662813551776373,0.2063101136495965,0.5913948415001994,0.1042240991320233,0.7725448955322679,-0.0225222183834018,0.0154639624532885,0.0615425010742618,0.1904316196708587,-0.4959323049253121,-0.3786457547397714,0.7579012729759395
0.0070368674182655,-0.0016949522595104,0.0662886917932124,0.20633426454484,0.5913540470744189,0.1041910441776528,0.7725741314570509,-0.0225402628046718,0.0154570189405721,0.0614612102488544,0.1905288966995161,-0.4958758508464976,-0.3788308125127655,0.757821282071601
0.0070479128066958,-0.0016909087177146,0.0663108744602348,0.2062319272929494,0.5912524992798123,0.1044439243180047,0.7726450290615129,-0.022594140001856,0.0154422391686441,0.0612386194388318,0.1907215555494729,-0.4956730170916399,-0.3793582702611241,0.7576416376893155
0.0070917019339616,-0.0016677347310321,0.0663490955394813,0.2060649896981439,0.5912338229440317,0.1046363980352424,0.7726778182618547,-0.0226720917510924,0.0154361400303795,0.0610463684206602,0.1909406359097096,-0.4955602133467581,-0.3797453524895129,0.7574663132897244
0.0071144687826373,-0.0016569421868856,0.0663770382784719,0.2060247261657956,0.5912372882409349,0.1045789740890955,0.7726936775852944,-0.0227393546684026,0.015440070866473,0.0608083547367464,0.1913292889448857,-0.4944914713204207,-0.380342193439395,0.7577671831591283
0.0071271786857647,-0.0016518555864485,0.0664004293770113,0.2059958709463837,0.5912083938117336,0.1045657210440917,0.7727252721518303,-0.0227606528703584,0.015462253237054,0.060641839903429,0.1914642288931423,-0.494282339833673,-0.3804799145977922,0.757800403912904
0.0071522104404437,-0.0016424608417507,0.0664450469887653,0.2058650442517675,0.5911426433017345,0.1047500261028635,0.7727854753144016,-0.0227693828044163,0.0154714372659195,0.0605298028115873,0.1914799264187202,-0.4941348939034881,-0.3806112492446832,0.7578266433387465
0.0071826851875647,-0.0016278523478703,0.0664826539909081,0.2057851792692234,0.5911452614272646,0.1047409715760458,0.772805970964595,-0.0227781573277063,0.0154689758915949,0.0604816051378067,0.1915078898438541,-0.4940350623047231,-0.3806914241292051,0.7578443936162622
0.0072075916452245,-0.0016207762209892,0.0665089233929175,0.2057308662902851,0.591148654557981,0.1047087104262265,0.7728222077752518,-0.0227792189656308,0.0154718136868711,0.0604681717728845,0.191479641552509,-0.4938581510927208,-0.3808007228651486,0.7579119229406425
0.0072202507443407,-0.0016318217119573,0.066535165205766,0.2057994320721562,0.5910899963270413,0.1046040658500239,0.772862988768721,-0.0227763961952854,0.015474561980992,0.060458689970242,0.1914355686483438,-0.4938350914326164,-0.3808301025767839,0.7579233196685408
0.0072429412580202,-0.0016573420147784,0.0665853721961735,0.2056593026652696,0.5910903741849441,0.1046844269786852,0.7728891198103919,-0.0227555844443659,0.0154809346047455,0.0604295391489566,0.1914348414514088,-0.4937442261886491,-0.3808767397747418,0.7579592665060635
0.0072543388235583,-0.0016693128036209,0.0666090880576472,0.2056154227540802,0.5910540361600206,0.1046901211443407,0.7729278121528512,-0.0227333273843178,0.0154834126390032,0.0604126483236417,0.1914185252868668,-0.4936914217159457,-0.3809070197143324,0.7579825661804066
0.0072677952173377,-0.0016673120016613,0.0666129240663703,0.2055735323434617,0.591004349812066,0.1046522928698131,0.7729820689383033,-0.0227301366357736,0.0154834433554057,0.0604093468557518,0.1914275174797857,-0.4936320151910432,-0.3809356081170195,0.7580046184545794
0.0073086221246394,-0.0016546427588719,0.0666131748672332,0.2055739519282584,0.5910092926277166,0.104473222054326,0.7730024011540143,-0.0227279609432784,0.0154829527684584,0.0604079787630373,0.1914369550132098,-0.4935740524896309,-0.3809633629097839,0.7580260306115496
0.0073671901337006,-0.0016496214931642,0.0666078914687976,0.2056529687752608,0.5909421510638273,0.1041984753277113,0.773069795212152,-0.0227282818503872,0.0154824327347026,0.0604077973594131,0.1914484027384888,-0.4935225977997292,-0.3809873806849694,0.7580445701333756
0.007445112823527,-0.0016567246602666,0.0665914827390841,0.2055201644931342,0.5911191223917067,0.104263299205125,0.7729610660107249,-0.0227483050291606,0.0154864311494837,0.0604034448334044,0.19141278690111,-0.493500345539934,-0.3810187431511255,0.7580522879922287
0.0075511712388759,-0.001696432894189,0.0666106051974675,0.20539460440711,0.5911034363010454,0.1044863613398259,0.7729763155281707,-0.0227566397621093,0.0154874400236434,0.0604020406636722,0.1914323525939365,-0.493473746180069,-0.3810285663565206,0.7580597257681312
0.00764396821359,-0.001715773960048,0.0666591495418075,0.206032608561273,0.5905746753634955,0.1067465049071896,0.772901870044858,-0.0227583104941961,0.015487972314755,0.060401666271742,0.1913450862989672,-0.4934347680547294,-0.3810829593578564,0.7580797884860633
0.0077306043158612,-0.0017948172292204,0.0666792083672269,0.2062204665618446,0.5905366397021615,0.1068016419828735,0.7728732144472706,-0.0227611336307546,0.0154886519396884,0.0604009761668186,0.1913478813062906,-0.493443811832996,-0.3810777759589193,0.7580758019838915
0.0078646498814334,-0.0018707685300557,0.06675935783703,0.207328921415192,0.5900589666288336,0.1090018436705713,0.7726342810943239,-0.0227631287935574,0.0154900909364043,0.0604007388316571,0.1913179050368247,-0.4934414685770086,-0.3811504598978455,0.7580483515057245
0.0079710590429594,-0.0019404552698749,0.066840889472419,0.2087826313839618,0.5896059916302694,0.1108332717692952,0.772328021850165,-0.0227659287677466,0.0154908950457558,0.0604000882462061,0.1913202919939121,-0.4934506112436345,-0.381145150113373,0.758044467481758
0.0080579620150511,-0.0019914722853012,0.0669175557031424,0.2105156258217414,0.5889860572975478,0.1130913924738832,0.7720031946451313,-0.02276759948765,0.0154914273081796,0.0603997137179904,0.1913215605955382,-0.4934561363994968,-0.3811419135330848,0.7580421780147247
0.0081628850220396,-0.0020868811313383,0.0669684795924207,0.2141357155560542,0.5875477773680503,0.1183277004972867,0.7713183907623266,-0.0227678253367634,0.0154914816747251,0.0603996584941171,0.1913217842612841,-0.4934568598900271,-0.38114149888436,0.7580418590834785
0.0082427775197005,-0.0022121637569106,0.0669731643753846,0.215305058966258,0.5870397083172219,0.1205266234890195,0.7710391984021976,-0.0227678253367634,0.0154914816747251,0.0603996584941171,0.1913217842612841,-0.4934568598900271,-0.38114149888436,0.7580418590834785
0.008311409776952,-0.0022857603561172,0.0670594435894962,0.2175769265241579,0.5862115911444451,0.1236325242976565,0.7705395839202477,-0.0227677589890463,0.0154915557773356,0.0603994180578368,0.1913217842612841,-0.4934568598900271,-0.38114149888436,0.7580418590834785
0.0083119702237688,-0.0023272774217982,0.0671304083282097,0.2193670522416852,0.5854786679727998,0.1262102597042113,0.7701712771098292,-0.0227662754951211,0.0154918997908446,0.0604005769725825,0.1912978203540641,-0.4933911455172959,-0.3812447198253169,0.7580387754318577
0.00829958501046,-0.0023039393068604,0.0672731372135998,0.223381739409099,0.5838758817975115,0.1320067215685398,0.7692618400872813,-0.0227656528265733,0.0154939763898337,0.0604000499030698,0.1912920957252934,-0.4933925316085009,-0.3812429460583669,0.7580402099801282
0.0082904901120613,-0.002275013700748,0.0673570166603164,0.2265941049755374,0.5824735283023567,0.1372522565363179,0.7684669924551266,-0.0227640912834007,0.0154970028473701,0.0603959968079783,0.1912867799917443,-0.4933938186755652,-0.3812412989754365,0.758041542033585
0.008287471485303,-0.0022902715321546,0.0673993228610342,0.2287573550092438,0.581626577140547,0.1403231203195925,0.7679127679604756,-0.0227614991790229,0.0154996488670327,0.0603895519522829,0.191293355644488,-0.4933408102534029,-0.3812654769459919,0.7580622224553422
0.0082870401818349,-0.002221486936451,0.0675277725661259,0.2312736564737508,0.5805621011460942,0.1444807021038279,0.7671932411418122,-0.022755266319048,0.0155111160387303,0.060380785647754,0.1912231400346792,-0.4932697972491059,-0.3813756199484547,0.758070744948013
0.0082565002299395,-0.0020834853645036,0.0676973861130414,0.236314585500716,0.5787251077263007,0.1519032471839436,0.7656096066937642,-0.0227495810377342,0.0155271304109488,0.0603722843583134,0.1912494667146597,-0.4933129064328546,-0.3813199991409998,0.7580640316511765
0.0082355503408468,-0.0021015233921643,0.0677906874275898,0.2409889831759937,0.5769128264479554,0.1586541025153404,0.7641497081218339,-0.022733238749874,0.0155562161935436,0.060344988546788,0.1912855622646252,-0.4932094871466151,-0.3814465691101963,0.758058540201045
0.0082789175415497,-0.0021782248618697,0.0679007521893729,0.2427558460626188,0.5754158275753578,0.1636494559868993,0.7636655551570859,-0.0227283538679537,0.0155767168573706,0.0603329251327297,0.1913273753529297,-0.4932735183033263,-0.3813694155371679,0.7580451440871158
0.0082930739557023,-0.0021653456787651,0.0680815853267797,0.245719436372987,0.5740697594325672,0.1683602667492341,0.762706162603727,-0.0227314631763021,0.0155816975665508,0.0603316392667115,0.1913735215126834,-0.4932602535971381,-0.3813531847674554,0.758050292495716
0.008315430295896,-0.0022237867304986,0.0682255688328017,0.2497084911594963,0.5722478425573978,0.1745289000165115,0.7613919747346158,-0.0227364837786896,0.0155867287441446,0.0603309875705384,0.1914270889847024,-0.4933161390908429,-0.3813589619111015,0.7579974925324187
0.0084279217066632,-0.0024052698971391,0.0683432658088349,0.2552559346422972,0.5698796612483856,0.1823213231796687,0.7595001742194186,-0.022741942630343,0.0156038173827625,0.0603346548289124,0.1914161772863351,-0.4933138167092645,-0.3813378546324451,0.758012378488075
0.0084953040283152,-0.0024856011362104,0.0684274415712735,0.2590113508103694,0.5681753931884731,0.1879987343525063,0.758120253395441,-0.0227535383448052,0.0156306644936528,0.0603398655177317,0.1914324522706254,-0.4933136652218284,-0.3813529424840406,0.7580007765047636
0.0085821842172423,-0.0025587954854667,0.0685186015163817,0.2619874560508647,0.5669684953884052,0.1918416122794585,0.7570377096994721,-0.0227556249413069,0.0156498917256997,0.0603442271908522,0.1914232003212298,-0.4933675670837582,-0.3812959586611653,0.7579966979065902
0.0086658490940787,-0.0026716297535042,0.0686556107049897,0.263631256215702,0.5670804022700301,0.1910131342742014,0.7565925988549833,-0.0227555987557117,0.0156503157323346,0.0603446256624514,0.1914436959469366,-0.4933790960410566,-0.3812810472986527,0.7579915183184633
0.008708131400275,-0.002638270432941,0.0688037596496879,0.2671807349297326,0.5659279364541276,0.1940257650603839,0.7554429350493084,-0.0227556651445241,0.0156502418670516,0.0603448661604074,0.1914658271519938,-0.4933902281982734,-0.3812666418110865,0.757985928361177
0.0088246200055932,-0.0027028251213466,0.0688625827632722,0.2702940515040249,0.5653620607244736,0.1959872108719972,0.7542518672098409,-0.0227547443045246,0.015650797396333,0.0603458540001717,0.1914328644970484,-0.4933781845430746,-0.3813449265278511,0.7579627117602175
0.0089905432942146,-0.0028792910322247,0.0688825705683797,0.2729569689210855,0.5659563708251535,0.194423264461237,0.7532512686189589,-0.0227548438877432,0.0156506865984085,0.0603462147471058,0.1914328644970484,-0.4933781845430746,-0.3813449265278511,0.7579627117602175
0.0091464109253262,-0.0030402287902452,0.0688897165885093,0.278067675389149,0.5660336861275863,0.1934320998849161,0.7515771795408666,-0.0227550825625188,0.0156501789595867,0.0603461493833564,0.1914567424775318,-0.493389283817636,-0.3813308199352843,0.7579565529377629
0.0092747416670006,-0.0031484992500917,0.068880305131274,0.2780065339217737,0.5662035269223322,0.1932827856792232,0.7515102780119465,-0.0227554699233478,0.0156486620599233,0.0603461959442276,0.1914612406394142,-0.4933881935206335,-0.3813322120763832,0.7579554260378341
0.0094069074483534,-0.0032422669762655,0.0688943452097181,0.278405702603463,0.5664973606299337,0.1923050827759892,0.7513918819735219,-0.0227560162460145,0.0156465734039138,0.0603463249986879,0.1914673744889268,-0.4933867067324092,-0.3813341104354723,0.7579538893260274
0.0094795874055688,-0.0033132692130386,0.068919831705358,0.2810420942412642,0.5672659061870384,0.1897708714391536,0.7504743495253564,-0.0227564627528398,0.0156442455610246,0.0603462824170289,0.1914963443117216,-0.4933957937358893,-0.3813220636123801,0.7579467162283734
0.0095077491940227,-0.0033516702564083,0.0689291928428225,0.2830721187990648,0.5677152303404793,0.1879471708770617,0.7498302833024106,-0.0227569786830592,0.0156415442990347,0.0603461212932961,0.1915265406120919,-0.4934045830814437,-0.3813103962466767,0.7579392346023485
0.0095404596598645,-0.0033754742580454,0.0689196958951632,0.2831645262245146,0.5678542156479647,0.1875303153267499,0.7497945196467701,-0.0227553751918727,0.0156372027782174,0.0603464649881696,0.1915355280565218,-0.493393850298458,-0.3813185027398598,0.7579398719212519
0.0095963094006943,-0.003411651573269,0.0689001834780288,0.2834141406204956,0.5680480065331566,0.1868897834754881,0.7497133425533643,-0.0227482527609869,0.0156339649530855,0.0603486521481553,0.1915471651923424,-0.4933810514246125,-0.3813823621842391,0.7579131318407745
0.0096600882132102,-0.0034199013157984,0.0688767292562086,0.2841949138242799,0.568704132159481,0.186061441375459,0.7491261583034118,-0.0227472719381838,0.0156319838987402,0.0603494184773391,0.1915502077635309,-0.4933752587530628,-0.3813864507553454,0.7579140763545278
0.0097382176895508,-0.0034250429026607,0.0688595354723799,0.2859937434531795,0.5693898392063621,0.1845720352336827,0.7482886832793119,-0.0227463693668149,0.0156282185127255,0.0603603926464076,0.191688201312203,-0.4933789093652195,-0.3813303508097228,0.7579050394492787
0.0098505209777376,-0.0034197695756131,0.0688270435665998,0.289668681394136,0.5713149502549212,0.1813778726224924,0.7461858682376252,-0.0227483382934479,0.0156317069914079,0.0603740011526261,0.1917539299350302,-0.4934293530215387,-0.3812654306031593,0.7578882340808601
0.0099225512401927,-0.0033985418585879,0.0688343574395788,0.2935691576918185,0.5719947379371679,0.1802404927265687,0.7444142221948681,-0.0227484036748061,0.0156405678601275,0.060388662927045,0.1917225125996612,-0.493385578177093,-0.3812778932223259,0.7579184108789501
0.0100309980648203,-0.0034209602384265,0.0687918265794831,0.2954396606343922,0.5737993120596266,0.1790886207473806,0.7425611236275,-0.022746952440636,0.0156636332640296,0.0604151332976385,0.1917094113224511,-0.4934512316819131,-0.3812560426522386,0.7578899745366452
0.0101185894040562,-0.0034606830501856,0.0688037462325319,0.297772593879149,0.5746111527859684,0.1794162029809606,0.7409205973222492,-0.0227518508512121,0.0156741411988755,0.0604522098056675,0.1916662309282894,-0.4934785786992915,-0.3812211697668106,0.757900632014709
0.010208522635775,-0.0035293853577757,0.0688296989010358,0.3010803344129752,0.5758866033047446,0.1792522307563752,0.7386297381860265,-0.0227537410912432,0.0156816729014399,0.060474362231571,0.1916540832093276,-0.4934466316663048,-0.3812183547582822,0.7579259199168206
0.0102772816671425,-0.0035712875934034,0.0688267182461125,0.3041198134389217,0.5767260248665104,0.1795862542390469,0.7366457823159902,-0.0227535039100762,0.015686481680281,0.0604791844564566,0.1916795329531802,-0.4934734488612323,-0.3811837154343456,0.7579194462497444
0.0103481857590279,-0.0036374131336166,0.0688086326023967,0.3074539578128127,0.57633012609595,0.1807170306658559,0.7352938218200801,-0.0227540874794032,0.0156856801553063,0.0604817378561607,0.1916794210852996,-0.4934730871934831,-0.3811839229064302,0.7579196056745083
0.0104824910356835,-0.0037089411779559,0.0687892958836891,0.3112289072322101,0.5753270939947175,0.183475621632658,0.7338065129754218,-0.022754717732214,0.0156849795805293,0.0604840230598716,0.1916794210852996,-0.4934730871934831,-0.3811839229064302,0.7579196056745083
0.0106195816900644,-0.0037238060306989,0.0687928214116512,0.3130048472805627,0.5754132735276465,0.1859751638355429,0.7323528989929735,-0.0227556796970305,0.0156839102821854,0.0604875110023775,0.1916794210852996,-0.4934730871934831,-0.3811839229064302,0.7579196056745083
0.01077239537994,-0.0037932541553062,0.0687911648274447,0.3129708027489086,0.5759565667858734,0.1863714322833222,0.7318394626088407,-0.0227563762922425,0.0156831359626951,0.0604900367538474,0.1916794210852996,-0.4934730871934831,-0.3811839229064302,0.7579196056745083
0.0109492789252799,-0.0038551699867622,0.0689060322059145,0.3136425443394534,0.5758682990634494,0.1880182636895938,0.7311998283870108,-0.0227567411754487,0.0156827303667715,0.0604913597665221,0.1916794210852996,-0.4934730871934831,-0.3811839229064302,0.7579196056745083
0.0110943679878857,-0.0039017055508116,0.0690067095115019,0.3131414683133011,0.5759684258978202,0.1881900667712762,0.7312915232381679,-0.0227570828712425,0.0156824493644627,0.0604927222466381,0.1916790122002667,-0.493473186255454,-0.3811837962940113,0.7579197082618354
0.0112273787945427,-0.0039918762330281,0.069157966804374,0.3125954138417132,0.5760202186460545,0.1880676731825849,0.7315157997335178,-0.0227573247327254,0.0156819288387725,0.0604939131685197,0.1916793092173783,-0.4934727255256296,-0.381184130378434,0.7579197650991115
0.0113528505571825,-0.0041330534046224,0.0693198997953318,0.3121118360183417,0.5759885996867672,0.1877934113592995,0.7318175793858561,-0.0227575237593371,0.0156817076044849,0.0604946348119148,0.1916793092173783,-0.4934727255256296,-0.381184130378434,0.7579197650991115
0.0114439212325185,-0.0042338051313176,0.0694289912565357,0.3118319056001333,0.5759689455723754,0.187486966570202,0.7320309240410132,-0.0227576699690646,0.0156816979407844,0.0604947274351486,0.1916794210852996,-0.4934730871934831,-0.3811839229064302,0.7579196056745083
0.0115393429428066,-0.0042993506536751,0.0695104372418728,0.3115270538112113,0.5759636768907488,0.1874147450251498,0.7321833452034769,-0.0227577859073333,0.0156810749638888,0.0604945300929629,0.19168146550988,-0.4934725918821224,-0.3811845559673621,0.757919092735557
0.0116415711837698,-0.0043541006746717,0.0696341054587477,0.3125170023289336,0.5752643455835528,0.18851699733127,0.7320282765528024,-0.022758287333441,0.0156802844228897,0.0604941708569623,0.191684663308325,-0.493472983442682,-0.3811848198272554,0.757917896343539
0.0117199416659906,-0.0043654206035197,0.0697417976661205,0.3138752369430751,0.5741372337634003,0.1915497390704794,0.7315445782059153,-0.0227620900188093,0.0156801583158634,0.0604929702176986,0.1916915141712661,-0.4934837641982536,-0.381179193457541,0.7579119740065519
0.0118458774711702,-0.0043832249352974,0.0697976891792779,0.3150462156812877,0.5732900740455086,0.1938218319906689,0.7311070170840762,-0.022765397025374,0.015679522358164,0.0604917893427838,0.1916990323486563,-0.493492439305244,-0.3811749841290513,0.7579065409530163
0.01202585608881,-0.0044183372421333,0.0698539201661014,0.3161357439269357,0.5726536442521308,0.1955248276520618,0.7306818985770406,-0.0227672577127093,0.0156784081042972,0.0604909284782113,0.1917055051433192,-0.4934963136805192,-0.3811735985450761,0.7579030778758459
0.012114678240373,-0.0044492426545384,0.0699230417390267,0.3187376760367405,0.5716962384928913,0.1973503923960647,0.7298099255209514,-0.0227707065814911,0.0156763743602065,0.0604893409203513,0.1917174092396297,-0.4935035371075683,-0.381170988937067,0.7578966757081744
0.0122395761846875,-0.0045048125745005,0.0699498672246665,0.3214018218056598,0.5709516302705381,0.1989430262724369,0.7287913124681044,-0.0227752624945903,0.0156747372332886,0.0604875160884653,0.191730023145066,-0.4935144759078028,-0.3811661775086956,0.7578887816940219
0.0123993574186746,-0.0045727822960023,0.0699564288902612,0.32217639293368,0.5708176481153614,0.199547447699581,0.7283889074889002,-0.022783180307461,0.0156753410886902,0.0604852399124616,0.1917859745286889,-0.4935603333257277,-0.3811245126926462,0.7578657157876127
0.0125158194144054,-0.0046588018951937,0.0700315253136288,0.323271922613613,0.5702939032448358,0.2000627790781684,0.72817237821754,-0.0227921236509281,0.0156742390730585,0.0604822050145037,0.191738091728416,-0.4935512322302189,-0.3811555522897505,0.7578681483629415
0.0125736182510455,-0.0047329514861615,0.0701115560190522,0.3255463686101837,0.5691330445529406,0.2025304937654907,0.7273847252848589,-0.0228005386944222,0.0156696254278248,0.0604784198319709,0.1917439779531905,-0.4935581938729902,-0.3811631363902615,0.7578583110560029
0.0126623575516633,-0.0048348329856814,0.0701078325266154,0.3257347343911081,0.5692883407864864,0.2022138298806315,0.7272669625802692,-0.0228038913995175,0.0156687400145631,0.0604771590049643,0.1917301869895268,-0.493555540475054,-0.3811735892934479,0.7578582708452078
0.0127568317730677,-0.0048761730266317,0.0702274954419332,0.3265051839334662,0.5687502900928052,0.2031441455746755,0.7270831647773578,-0.0228067224860622,0.0156681195796191,0.0604761273084313,0.191692594425391,-0.4935406078020926,-0.3811989027881806,0.7578647730340096
0.0127995433538064,-0.0049021135420786,0.0703072069402284,0.3266588348801983,0.5686585462914094,0.2033984779067456,0.7270148021255629,-0.0228093413676176,0.0156641938970719,0.0604743021928363,0.1917086966758271,-0.4935429246428864,-0.3812000111658066,0.7578586336784656
0.0128070978619508,-0.0049236182328204,0.0704299513249819,0.3287113364722406,0.5672891607494158,0.2061790209221629,0.7263759885227726,-0.0228115943446461,0.0156604834195735,0.0604735370079258,0.1916876750663482,-0.493470255328526,-0.3812540978567988,0.7578840644854964
0.0128932734415914,-0.0050012329651675,0.070452709978912,0.3306894026419633,0.5661289888658739,0.2090785969834498,0.7255540139985698,-0.0228266049724458,0.0156635744863299,0.0604697227342596,0.1916155702065092,-0.4934730704104114,-0.3812848515109809,0.75788499394196
0.0130043900377421,-0.0050511506935193,0.0704445340893086,0.3319229525787716,0.5660963312228801,0.2089519940898345,0.7250525232652236,-0.0228547031965765,0.0156688151423028,0.0604633278686568,0.191612034407064,-0.4934867440306489,-0.381287932792821,0.7578754343841686
0.0131038042939959,-0.0050882259761459,0.070475527971619,0.3323964824042683,0.5659515210405824,0.2091692416942968,0.724885979065779,-0.0228749546474061,0.0156735562175938,0.0604583226751886,0.1916103492453252,-0.4935402498540713,-0.381265336138248,0.757852386217431
0.013248470061649,-0.0051917103574429,0.0705506903551929,0.3339071326834781,0.5653118318028146,0.2103612382889247,0.7243457109643119,-0.0228756584262306,0.0156729445057012,0.0604579469866506,0.191546980478888,-0.4935080651955411,-0.3813082857048114,0.7578677556864601
0.0134086217595299,-0.0053016674709856,0.0706089182912973,0.3337424903237418,0.5654585216717428,0.2101706866297246,0.7243624043963798,-0.0228760154493422,0.0156711632007499,0.0604575143696157,0.1915527064408953,-0.4935066759137538,-0.3813100543725242,0.7578663232511048
0.0135623783126062,-0.0053892891199529,0.070696190522642,0.3336072483781004,0.5656465618261445,0.2097078453373773,0.7244120309104543,-0.0228765241854861,0.01566842196968,0.0604566455440044,0.1915395767185213,-0.4934933592109368,-0.3813272425005244,0.7578696649768621
0.0137306042185467,-0.0054401550029459,0.0708101560252076,0.3333413588931851,0.5657298204267226,0.2092414364980633,0.7246042574974424,-0.0228772485547425,0.0156652972469417,0.0604557506670846,0.1914835299412028,-0.4934578365276347,-0.3813734176043172,0.7578837230575187
0.0138744931941338,-0.0054602641972511,0.0708884106786642,0.3331430724528765,0.5658517755504383,0.2088876132789871,0.7247023019155399,-0.0228785099312772,0.0156580064018147,0.0604536076919612,0.191396498441257,-0.4933960362201286,-0.3814529844407264,0.7579058994940957
0.0140113152131987,-0.0054832124227477,0.0709452356133933,0.3328686116560194,0.5659676023081371,0.2087657937748951,0.7247730705961076,-0.0228797302876346,0.0156435875106179,0.0604499041186804,0.1913744663058039,-0.4933467985661533,-0.3815130396282224,0.7579132869823106
0.0140759065658458,-0.0055356295459198,0.0710256340162999,0.3340194391406428,0.5652791100681356,0.2094713214796192,0.7245773302238548,-0.0228744886297548,0.0156381975243707,0.0604508179688233,0.1913806887589735,-0.4933242859703474,-0.3815280236724168,0.7579188267846417
0.0141566080458684,-0.0056146029639284,0.0710777852555289,0.3342791104546938,0.5652241327073273,0.2093833619206783,0.7245258890265154,-0.0228721613894089,0.0156363270262805,0.0604518889830765,0.191359143422919,-0.4933036699444192,-0.381548413039092,0.757927421297821
0.0142896632662861,-0.0056303792609118,0.0711072506394336,0.3341394479875171,0.5652587116181959,0.2094062000322462,0.7245567345807985,-0.0228706094919942,0.015635509194958,0.0604531349206252,0.1913135009521117,-0.4932755013494968,-0.3815806615665186,0.7579410417969902
0.0144397721174569,-0.0056447045838351,0.0711350588228091,0.334004631323649,0.5653302483196965,0.2094481279835393,0.724550963199508,-0.0228700274369539,0.0156337843918689,0.0604549669017337,0.1912487416211703,-0.4932374013385517,-0.3816270307926384,0.7579588340520256
0.0146207494427246,-0.0057188978947568,0.0711859278882119,0.3336640810238051,0.565344364492504,0.2095861899090832,0.7246569254278193,-0.0228709516381351,0.0156323632271354,0.0604578146878162,0.1912282473527809,-0.4932258613612894,-0.3816419369209613,0.7579640090941091
0.0147733201004657,-0.0057655852390076,0.0712408489614678,0.3333064176029868,0.5653283358876139,0.2096863476976938,0.7248050360037563,-0.0228716601993308,0.0156313255759198,0.0604606885438647,0.1912285443476565,-0.493225400255127,-0.3816422704451167,0.7579640662850334
0.0149393558876011,-0.0058125032986913,0.0713185551109633,0.3329289508290235,0.5653885574802273,0.209719799307685,0.7249218568567634,-0.0228761148860041,0.0156309598677515,0.0604637038819537,0.1912319055720581,-0.493236253654023,-0.3816360529522542,0.7579592861490966
0.0151138125568539,-0.0058917117281227,0.071425260641259,0.3330032604167577,0.5653489461728911,0.2095289666383119,0.7249737993558746,-0.0228866958496764,0.0156290746352518,0.0604603740467385,0.1910779952891089,-0.4931749360754492,-0.3817376008487084,0.7579868641616053
0.0151877396656072,-0.0059303629236254,0.0714542171118633,0.3333040994597927,0.5654206495809843,0.2090896266604023,0.724906472818203,-0.0228893927362655,0.0156164465130825,0.0604562582246724,0.19112005603023,-0.4931658857807318,-0.381749854491514,0.7579759771132697
0.0152459711404037,-0.0059495776965677,0.0714758761000254,0.3333332416151904,0.5655002904868097,0.2088642269909225,0.7248959278249033,-0.022893547850746,0.0156010457081026,0.0604509699719733,0.19117283049799,-0.4931573435241199,-0.3817634786416975,0.7579613643075814
0.0152894573369683,-0.0059632790496852,0.0714993939968026,0.3333862125046416,0.5655605041174709,0.2086288452968084,0.7248923743593407,-0.0228962877672427,0.0156002729655887,0.0604499243659376,0.1911576657373706,-0.4931530632354799,-0.3817747070542276,0.7579623183938375
0.015295854356048,-0.0059668812192152,0.0715079989173765,0.3333643570754288,0.5655638744431736,0.2086321684039422,0.7248988396070044,-0.0229014433664457,0.0155999935069605,0.0604491541941274,0.1911756601974815,-0.4931155597707313,-0.3817910214407014,0.7579739623544607
0.0153279335456896,-0.005956778775642,0.0715205554788761,0.3334944483067917,0.5654906755471693,0.2084650003950407,0.7249441995271434,-0.0229060988591354,0.0156009830022668,0.0604479765762837,0.1911806651673367,-0.4931302944321523,-0.3817826518191196,0.7579673296055672
0.0154846585714953,-0.0058851403471082,0.0715594712767626,0.3334211373139872,0.5656671987553108,0.2081686406339012,0.724925363400399,-0.0229079841770003,0.0156022601073467,0.0604469761036813,0.1911715534498154,-0.4931893702055097,-0.3817543284937821,0.7579454564440232
0.0155908301260317,-0.0058573595240807,0.0715962219990963,0.3334855374346402,0.565698117011691,0.208054219724889,0.7249044615575381,-0.0229100640898729,0.0156024999971741,0.0604463972654753,0.1911301291616753,-0.4931733906312599,-0.381779650221026,0.7579535468463875
0.0156823723233804,-0.0058476527087664,0.0716248853762007,0.3333506955437655,0.565646703593342,0.2083251358715286,0.7249287953023956,-0.0229198165820719,0.0156044997787225,0.0604437703282951,0.1911188668480179,-0.4931930603618261,-0.3817766094161949,0.7579451196810624
0.0157768859331888,-0.0058335160288981,0.0716283549323408,0.3331067502079777,0.5656779587125621,0.2086632113118998,0.7249193087769662,-0.0229417346314803,0.0156097701288299,0.0604383804723372,0.1910742255849908,-0.4932298085398687,-0.3817796163856251,0.7579309472486695
0.0158801208671411,-0.0058050573323346,0.0716531061920556,0.3329271747894459,0.5656553240174568,0.2090052827425689,0.7249209215377376,-0.0229599468674018,0.0156140186392559,0.0604338648926284,0.1910484253314367,-0.4932656642977017,-0.3817751902596039,0.7579163461131899
0.0159410160078179,-0.0057896902725506,0.0716878883273782,0.3328321573258051,0.565672795694966,0.2090556628380825,0.7249363924482077,-0.0229625962463244,0.0156130937159543,0.060432806246287,0.1910114307898676,-0.4932497740991666,-0.3818011564557062,0.7579229318260625
0.015975985790102,-0.0057978448135289,0.0717263670802213,0.3328651649090461,0.5656444264719795,0.2090213997358384,0.7249532531437665,-0.0229639474287338,0.015605654309127,0.0604303127183087,0.1909917196784342,-0.4932215093209367,-0.381837523343596,0.7579279725173629
0.0160250630269201,-0.0058170040011703,0.071801388838795,0.33268749404198,0.5656448488767647,0.2093336444152977,0.7249443851517572,-0.022965345570687,0.015601132428297,0.060427811939992,0.1909991548968449,-0.4932715065023253,-0.3818174588220474,0.7579036692352741
0.0160594307647987,-0.0058062968929513,0.0718775180048654,0.3325512000641092,0.5656244894144052,0.2094801216768734,0.7249804927947072,-0.0229656479174481,0.0155988624261471,0.0604271276016764,0.1910064069274155,-0.4932693540822827,-0.3818199356564293,0.7579019947006648
0.0161047202144828,-0.0057565167049496,0.0719876300331933,0.3322250438922729,0.5655493904701329,0.2098870644186498,0.7250709119385222,-0.0229655270731167,0.0155980974381629,0.060426825627956,0.1909643797292775,-0.4932457364983936,-0.3818499100323601,0.7579128546931027
0.0161735373099871,-0.0056753628891769,0.0721715357385138,0.3318928875162737,0.5655178971574296,0.2100932432416698,0.7251878710754515,-0.0229655063978778,0.0155975718734577,0.0604266951755912,0.1909659040897499,-0.4932449767394384,-0.3818506215120186,0.7579126066027537
0.0162025861034886,-0.0056167346508161,0.0723478422431742,0.3316836083714812,0.5655363332423458,0.2099713945227405,0.7253045244603482,-0.0229655063978778,0.0155975718734577,0.0604266951755912,0.1909659040897499,-0.4932449767394384,-0.3818506215120186,0.7579126066027537
0.0162121596412083,-0.0055986547398681,0.0725348178624474,0.3315229229084506,0.5655392367803749,0.2097218385733114,0.7254479124468818,-0.0229655063978778,0.0155975718734577,0.0604266951755912,0.1909216457988766,-0.4932226779034244,-0.3818794236792271,0.7579237566784963
0.016223212431105,-0.0056365516780486,0.0728281675484524,0.3323098221344385,0.5645373837131124,0.2114427891041209,0.725368645199944,-0.0229660483143984,0.0155983104861753,0.0604258280701825,0.1908677525812507,-0.4932549169023156,-0.381882664276579,0.7579147173008937
0.0162801375547783,-0.005723196002541,0.0729893916160496,0.3322313685385077,0.564553261219652,0.2115826323592574,0.7253514477060159,-0.0229746233026505,0.0156002866908993,0.0604235543438437,0.1908102985565506,-0.4932488650825464,-0.3819102572368857,0.7579192189651849
0.0163448948585873,-0.0058119681505307,0.0731357360500299,0.3319449094204993,0.5644993135293317,0.2116549178019342,0.7255034789061913,-0.023012287364408,0.0156084285482069,0.0604140356416212,0.1908061439014907,-0.4933459917932227,-0.3818711985055967,0.7578767284874923
0.0164696454324903,-0.0058896790456763,0.0733149791040632,0.331579851175208,0.5645781929489447,0.2115627107889874,0.7256359181743599,-0.0230337215957353,0.0155955795395144,0.0604037816129439,0.1907262977157684,-0.4933127107556627,-0.3819559960576878,0.7578757588431733
0.0166109583521824,-0.0058915343324436,0.0734257906339219,0.3312573000080947,0.564764825124857,0.2112922351522009,0.7257168076167342,-0.0230426965208923,0.015568830191758,0.0603916534547669,0.1908017297904213,-0.4932925978955462,-0.3819912482786727,0.7578520957343508
0.0167689652541107,-0.0058659803096318,0.0735313356076997,0.330978083221581,0.564852055814888,0.2112932032838388,0.7257760299945963,-0.0230448008293415,0.0155600554677019,0.0603849307660409,0.1907847865568364,-0.4932669892465974,-0.3820913023663337,0.7578225908443601
0.0168994933223007,-0.0057909508218315,0.0736706253339876,0.3316523043829954,0.5638310494766469,0.2135380881096217,0.7256051140737636,-0.0230463410168182,0.0155598992360548,0.0603811898139797,0.1907917174652653,-0.493272305870586,-0.3820890865430266,0.7578185025139496
0.0170745320177122,-0.0057791870179871,0.0737596790845145,0.3315643634540647,0.5637624090757184,0.2137607413303256,0.7256330783986855,-0.0230527576751099,0.0155616571063282,0.0603767702247741,0.1907439467348542,-0.4932089540956097,-0.3821439070534587,0.7578441189887558
0.0172239178202218,-0.0058198298973244,0.0737934594036018,0.3319031394449603,0.5633610210006305,0.2147276857270873,0.7255044362552138,-0.0230608316747364,0.0155646370504881,0.0603714035494099,0.1907532254172226,-0.4932374387931353,-0.3821276776331822,0.7578314284538384
0.0174006827091844,-0.0058910814266396,0.0738269339008301,0.3333304556611008,0.562840938975936,0.2155652422565507,0.7250051800313734,-0.0230747537237419,0.0155681039797593,0.060366556936362,0.1907583324641116,-0.4931691762553402,-0.3822269980008254,0.7578244811210691
0.0176078736828301,-0.0059993611879215,0.0738659179603602,0.3335484527105674,0.5629499299317158,0.2155075546083011,0.7248374300427737,-0.0230853586068794,0.0155713168047314,0.0603628480240194,0.1907684077423171,-0.4932044730479252,-0.3822066646075565,0.7578092292276111
0.0177286605506803,-0.0060583930932362,0.0739068488168716,0.3336396535837031,0.5630892770728704,0.215106734896576,0.7248062777075217,-0.0230854215976424,0.0155715281776203,0.0603616731647336,0.1907787566427831,-0.4931536377987254,-0.3822299798279607,0.7578279475319144
0.017843766760901,-0.0060998612834473,0.0739928123715124,0.3345332757381541,0.5623142111994551,0.2163093955027497,0.7246381584792991,-0.0230837631456279,0.015573915130051,0.0603545393105683,0.190778684322501,-0.493154823070221,-0.3822292329826637,0.7578275711164376
0.0180370078463757,-0.006204229103421,0.0740443540343058,0.3349443192233022,0.5622112036170439,0.2165587923066562,0.7244536941876935,-0.0230826234034334,0.0155758219754503,0.0603506237844059,0.1907767504049823,-0.4931556837702108,-0.3822283972143135,0.7578279194071883
0.0181461225204309,-0.0062764791898919,0.0740848894053679,0.3349835844557595,0.5623116022867426,0.2165183685134019,0.7243696957874356,-0.0230820420246225,0.0155770127691175,0.0603485912914586,0.1907088454478791,-0.493122962783087,-0.3822708821993882,0.7578448736162755
0.0182026779505668,-0.0062999275132277,0.0741394034202684,0.3363958216913064,0.5614265793959935,0.2180548033620058,0.723940708778766,-0.0230818412616524,0.0155772345598196,0.0603478703001229,0.1906645911126815,-0.4931006394063475,-0.3822996772409303,0.75785600868131
0.0182509730812399,-0.0063049581004586,0.0741682815461017,0.3384168880242548,0.5606772644751006,0.2192587764724434,0.7232154616298689,-0.0230818078011574,0.0155772715249366,0.0603477501349004,0.190620336127332,-0.4930783143481727,-0.3823284709788599,0.7578671411621134
0.0182499901395512,-0.0062988579511843,0.0742017177838239,0.3418928402898399,0.559907354983321,0.2230669319630881,0.7210091424237993,-0.0230818872340411,0.0155773356085801,0.0603476020628846,0.1906204484673576,-0.4930786762232644,-0.3823282640213136,0.7578669818711365
0.01828132213353,-0.0063507182347517,0.0741893227626685,0.344628857744218,0.5587657330507231,0.2267776523296659,0.71943290332181,-0.0230818872340411,0.0155773356085801,0.0603476020628846,0.1906204484673576,-0.4930786762232644,-0.3823282640213136,0.7578669818711365
0.0183761962801793,-0.0064123027855199,0.0741238754297441,0.3465419205866909,0.5584695862911744,0.2292351856659418,0.7179635423310529,-0.0230820189510972,0.0155785381211933,0.060347874699315,0.1906171020879462,-0.4930806600336559,-0.3823265116070427,0.7578674169106082
0.0184768405392528,-0.0064175433405174,0.0740630283365217,0.3463689411349306,0.5588832740468742,0.2285907907449002,0.7179305627944355,-0.0230830998131009,0.0155797084376878,0.0603478448728667,0.190593345231511,-0.4930741762333216,-0.3823377515869728,0.7578719398399123
0.0184679044754579,-0.0063991957984983,0.0740601125078235,0.3469046228326469,0.558554788088988,0.2294484721466526,0.717653906830982,-0.0230842015928801,0.0155814041686475,0.0603479454876157,0.1905680635058372,-0.4930684532953951,-0.3823482817141486,0.757876708315251
0.0184594189816313,-0.0064016954694428,0.0740480223405848,0.3480833416770007,0.5577457229231634,0.2312132679484105,0.71714581539078,-0.023085529170049,0.0155831541392429,0.0603479902480327,0.1905651343215414,-0.4930746175480852,-0.3823440017352486,0.7578755936483894
0.0185076257406948,-0.0064464524733394,0.0739322007764312,0.3491418013959472,0.5582569221951903,0.23206438128103,0.715957634416869,-0.0230863801035127,0.0155855702097716,0.0603483562461264,0.1905594124104275,-0.4930802949570776,-0.3823395882758286,0.7578755651846177
0.0184903981676703,-0.0064263040631589,0.0739016072679922,0.3499748340123864,0.5578432914116681,0.2336833061328668,0.7153464826360805,-0.023086871441218,0.015587379516182,0.0603486755014818,0.1905548782037908,-0.4930841255959326,-0.3823365054325505,0.7578757682441486
0.0184466785832035,-0.0063823373332317,0.0738821484555258,0.351407231638245,0.5569166321749166,0.2359981992341607,0.7146059559768074,-0.0230870909999322,0.0155893837452703,0.0603491297315376,0.1905271727264265,-0.493076268747561,-0.3823479816697431,0.7578820558397799
0.0184295473425687,-0.0063687774310195,0.07387289555387,0.3552204527899009,0.5545522964355081,0.2412804588698073,0.7127930419170894,-0.0230870554565658,0.0155900706986595,0.0603491795773705,0.1905252386618307,-0.4930771296646953,-0.3823471461779638,0.7578824034400353
0.0184929458540809,-0.0063918246931416,0.073785456490873,0.3562446193446456,0.5550682987596139,0.2417674378612478,0.7117144517923633,-0.0230870763732806,0.0155905961220121,0.0603493100026764,0.1905237138781801,-0.4930778907753891,-0.3823464364008791,0.7578826496563352
0.0184961833382583,-0.0063610261012918,0.0737896002382,0.35671159642106,0.5548838956180189,0.2427452486406767,0.7112913915020247,-0.0230893657038858,0.015591751527513,0.0603490418597847,0.1904576419075421,-0.4930524976363318,-0.3823846514073678,0.7578964966152433
0.0184760000090295,-0.0062873151181019,0.0737715728644298,0.3574646500813237,0.5546151923507807,0.2441885687339419,0.7106285634954539,-0.0230913288671304,0.0155926133725922,0.0603486580884388,0.1904584364757637,-0.4930593114212848,-0.3823805503459253,0.7578939332869233
0.0184647438443071,-0.0062705662397795,0.073744913912051,0.3574646500813237,0.5546151923507807,0.2441885687339419,0.7106285634954539,-0.023092332421845,0.0155930696302043,0.0603486061476801,0.1904586291051363,-0.4930627682120069,-0.3823784369616858,0.7578927022667806
0.01842479638516,-0.0062327624079355,0.0737322165861243,0.3585917941205404,0.5539886976225844,0.2451786489171053,0.7102083343717022,-0.0230913015175812,0.0155939472188012,0.0603494345843246,0.1904250099612097,-0.4930507264483165,-0.3824564824569123,0.7578696033993882
0.018399900248169,-0.006139279228971,0.0736474127361348,0.3589153596635198,0.5537118690987228,0.2458831693160893,0.710017181245553,-0.0230915482945457,0.0155938265323853,0.0603498873330087,0.190402994550775,-0.4930399214654178,-0.3824706711727141,0.7578750036781565
0.0183810277518772,-0.0060320630470919,0.0736096465228179,0.3604740335164612,0.552682240812073,0.248000500933777,0.7092930024946776,-0.023091937442263,0.0155932451501723,0.0603517177573499,0.1903364977544292,-0.493006056337808,-0.3825140627987016,0.7578918377961669
0.0183971477035824,-0.0059472106067674,0.073533395840008,0.3611219087788628,0.5533168274883206,0.2485098308114375,0.7082897143176947,-0.0230960035985722,0.0155892675608679,0.0603614756737149,0.190148518667531,-0.4929068871672818,-0.3825796178609016,0.7579704330836464
0.0183928402642208,-0.0058741943004665,0.0734823269299093,0.3624634386436993,0.5534548617171233,0.2508037029077339,0.7066862629880635,-0.0231017012383156,0.0155830915946934,0.0603766028583016,0.1901392042510679,-0.4928966826581307,-0.3825305276020936,0.7580041811783392
0.0183925731792822,-0.0058097854348592,0.0733676456464238,0.3641079480215918,0.5530825261869287,0.2529281142676508,0.7053740074791539,-0.0230890142384861,0.0155734454242196,0.0604162049031729,0.1905573659515592,-0.4921504853869175,-0.3841551628652603,0.757562275234842
0.018376727361071,-0.0057396317010874,0.0732607331743813,0.3660019373228146,0.5528418191822043,0.2561897331655197,0.7034026766083828,-0.0231204965501633,0.0155461660952339,0.0604683955295102,0.1906396481468068,-0.4922711213915597,-0.3843299171324441,0.7573745324443691
0.0184090222632636,-0.0057162967999045,0.0731152332934924,0.3668664024862653,0.553498728401198,0.2571025842669694,0.7021014610070886,-0.023133538770288,0.0155210399768448,0.0604987828018765,0.1907278191520622,-0.4922341154690818,-0.384464654333659,0.7573079982001835
0.0184281072656873,-0.0056524511382433,0.0730517515778483,0.3681560060144707,0.5531837213353732,0.259636551635056,0.700740884164809,-0.0231411543544529,0.0155052290112051,0.0605186520935409,0.1908090530954159,-0.4922618315049304,-0.3845572359210946,0.7572225081183007
0.0184663433549313,-0.0055413044763319,0.0729895348416257,0.3686088929493755,0.5540461756785943,0.2600090924604538,0.699682493058424,-0.0231443106374868,0.0154990495781637,0.0605296591784607,0.1908981896903357,-0.4923040630350122,-0.3845663704733871,0.7571679453021614
0.0184891488687817,-0.0054707092527785,0.072951523229049,0.3685978761386953,0.5548230227458593,0.2601984147577312,0.6990020057873616,-0.0231456376998351,0.0154938087593601,0.0605353591976505,0.1909761305000761,-0.4922813793522345,-0.384615011791533,0.7571383320284862
0.0185622101915833,-0.0054375533839207,0.0729298616511816,0.3685832347310558,0.5550204622962521,0.2600774538343801,0.6988979922096443,-0.023146529334815,0.0154917839767106,0.0605366572843383,0.1910474722241536,-0.4923142172550198,-0.3845731870538078,0.7571202273381787
0.0186244962750093,-0.0054121154196276,0.0729156575814806,0.3682823951771869,0.555078797267721,0.2601640246907953,0.6989780300431924,-0.0231458729990321,0.0154910460195431,0.0605373689883936,0.1910850815240124,-0.4923346396424138,-0.3846095539112173,0.7570789821857099
0.0186909502860775,-0.0053884714467982,0.0728985519224481,0.3680923702234883,0.5551837878889472,0.260164113306447,0.698994708703868,-0.0231463480833279,0.0154899779212327,0.0605377841497398,0.1911543720838687,-0.4923679815778016,-0.3845670980955029,0.757061373874422
0.0187234771041066,-0.005365624868564,0.072921790942788,0.3684756522726449,0.5543526721116766,0.2621371900258094,0.69871517960487,-0.0231465826270676,0.0154897189494051,0.0605386251505649,0.1912427872959383,-0.4924128914648042,-0.3845095922598885,0.7570390439645012
0.0187548547853279,-0.0053806795801604,0.0729210548996096,0.3683763767696703,0.5544000178659446,0.2624889085540148,0.6985979087532487,-0.0231456868525597,0.015488906933129,0.060541263070386,0.1912875248349674,-0.4923801881419664,-0.3845701908864588,0.7570182305924649
0.0187815976051798,-0.0053876436301883,0.0729283898978224,0.368440039733009,0.5543004658341794,0.2627192381677978,0.6985567497305301,-0.0231462669640957,0.0154883657629855,0.0605434653246377,0.1913534235911997,-0.4924139724058301,-0.3845269356170687,0.7570015738718011
0.018775392244509,-0.0053626279473781,0.0730177513191809,0.3706195767305859,0.5525738146985162,0.2658684345569724,0.6975795898388917,-0.0231467800624501,0.0154878985885307,0.0605454272941516,0.1913530144733517,-0.4924140733538507,-0.3845268103018072,0.7570016752782969
0.0187916274565899,-0.0053730672492636,0.0730294150522856,0.3715473968528023,0.5519307842194013,0.267195358977055,0.6970879295067344,-0.0231474922398991,0.0154878604192565,0.0605482805931832,0.1914390814063245,-0.492459945822418,-0.3844683399560379,0.7569797721487228
0.0188335353168981,-0.0053911587397353,0.0730165657027386,0.3717724841999533,0.5518489172577687,0.2673611496742306,0.696969158685015,-0.0231469736470472,0.015490467092669,0.0605495419448278,0.1914741710340929,-0.4924842544964304,-0.3844370321535009,0.7569709830693051
0.0188780899348119,-0.0053922011115035,0.0730098596207828,0.3718906000323539,0.5518746808954484,0.2672956647629259,0.6969108592876626,-0.0231458707138576,0.0154921114660143,0.0605504528635933,0.1914672412722491,-0.4924832365769693,-0.3844366023662307,0.7569736164301739
0.0189213511565402,-0.00537570392712,0.0730131971548072,0.3719471816238464,0.5519041884625249,0.2672638822426562,0.6968694842566884,-0.0231232971100362,0.0154890336097641,0.0605566415550897,0.1915260749407742,-0.4924590607974441,-0.3844174398534365,0.7569841926967894
0.0189862221587827,-0.005355938083794,0.073023741346769,0.3719817762562673,0.5519756680047532,0.2672411006736319,0.6968031387520327,-0.0231118513212543,0.0154947526704095,0.0605616770966746,0.1916442271149213,-0.4925123496199082,-0.3843268703230724,0.7569656084876474
0.0190497946868189,-0.0053524837857329,0.0730308717796016,0.3720079875967361,0.5519634226032661,0.2671335615533154,0.6968400803370569,-0.0231062485506343,0.0154988788825363,0.0605644875559882,0.1916445040885012,-0.4925129788576755,-0.384315719947078,0.756970790130617
0.0191375059979419,-0.0053458353024698,0.0730535712259072,0.3718500575573342,0.5519294545246441,0.2674565215659565,0.6968273968455713,-0.0230961078932689,0.0154994390172903,0.0605677717441701,0.1916696714542772,-0.4925069995645327,-0.384301692280119,0.7569754300736501
0.0192024345535537,-0.0053253331688662,0.0730757038258098,0.3717688988869111,0.5519596937071418,0.26750644176933,0.6968275869646982,-0.0230824803328733,0.0155003337522982,0.0605722209319442,0.1916657722264759,-0.4924802183122349,-0.3843069263820383,0.756991184005965
0.0192528440780588,-0.0053143168060095,0.0731109926524882,0.371619485835896,0.5519160582762873,0.2677841714745966,0.696835174106111,-0.023076344762793,0.0155009440259019,0.0605742777047065,0.1916755536487846,-0.4924746075172709,-0.384301110284643,0.7569953102352304
0.0193362650316796,-0.0052785606343841,0.0731799601091569,0.3712938763446024,0.5524389435460286,0.2686594172293374,0.6962572718304204,-0.023070395221872,0.0155032478686096,0.060576858434461,0.1917688792315899,-0.4925166312594141,-0.3842353157771351,0.7569777321697009
0.019406680604056,-0.0052566190157536,0.0732167934520331,0.3712405489392624,0.552604264997696,0.2685979610217421,0.6961782217683875,-0.0230608422839887,0.0155039874789975,0.0605808945731181,0.1918030449220618,-0.4924605766866773,-0.3842439675862854,0.757001153064908
0.0194486221488863,-0.0052524484449845,0.0732633075702651,0.3712295463347078,0.5527008676297298,0.2684954703115869,0.6961469365526439,-0.023051993786388,0.0155069875578842,0.0605842716685313,0.1918233727582604,-0.4924616291868758,-0.3842248283024309,0.7570050321881757
0.0195185103148599,-0.0052127682771648,0.073326352743445,0.3710021223840518,0.5528278567947206,0.2686568466230773,0.6961050816513475,-0.0230448722063191,0.0155244311011961,0.0605910191447792,0.1918479242901542,-0.4925093742993987,-0.3841556988307759,0.7570028330386963
0.0196105494079602,-0.0051615373343534,0.0733725755418021,0.3708239115147002,0.5530382449595028,0.2686484458595808,0.6960361619903686,-0.0230385761382437,0.0155450711595665,0.0605983411462308,0.1918644290045177,-0.4925637625375407,-0.3840811833052435,0.7570010735451276
0.0196694001981324,-0.0051189309308485,0.0734002986743517,0.370680187354867,0.5536518021301297,0.2689415286453194,0.6955115634340951,-0.0230325044691178,0.0155593803808079,0.0606039422504116,0.1918779676663736,-0.4925990988173385,-0.38402885367065,0.7570011974343069
0.0196864081085756,-0.0050385718707653,0.0734543560637112,0.3716959156372985,0.5538274167461273,0.2713312300967612,0.6938996341928999,-0.0230299191582462,0.0155605834270508,0.0606050538964803,0.1918920814112842,-0.4926044885021474,-0.3840168600156604,0.7570001969767879
0.0197532319236596,-0.0049784937917252,0.0734444335077356,0.3717353484508824,0.5548758247974158,0.2716447081338946,0.6929176013858644,-0.023027970869373,0.0155608970185337,0.0606057372302908,0.1919099196048466,-0.4926105189266083,-0.3840050416615179,0.7569977459534836
0.019844812825724,-0.0049394653919335,0.0733865734016997,0.3718491062350582,0.5569260995362316,0.2723442709558465,0.6909342659942957,-0.023025842484653,0.0155609066648427,0.0606063970353429,0.191928349483741,-0.4926156245346343,-0.383993889277652,0.7569954082596682
0.0199565344688013,-0.0049281518179835,0.0732941702443379,0.3721025506573405,0.5584296316951014,0.2730739782249434,0.6892943062695193,-0.0230248914029343,0.0155609386769648,0.0606066990719186,0.1919266264623316,-0.4926129330736895,-0.3839952971949134,0.7569968823948455
0.0200380780700626,-0.0048487482514331,0.0731605043743959,0.3724579684724777,0.5604570687366178,0.2738280217593742,0.6871543860908265,-0.0230244389380377,0.0155608299062671,0.0606068104836397,0.191926173918763,-0.4926114866848063,-0.3839961267790748,0.7569975175453078
0.0200238753602633,-0.0047115398535461,0.0730265956440553,0.3725124534167912,0.5617376856743379,0.2744786562995537,0.6858182789767515,-0.0230243027445667,0.0155609274895404,0.0606068779403235,0.1919256518153675,-0.492611225742271,-0.3839962085452709,0.756997778246938
0.0199989726950794,-0.0046076114266693,0.0729192359153094,0.3725811929064568,0.5618691618728179,0.2748958290102315,0.6855060778880933,-0.0230229339803768,0.0155638565472186,0.060608062972025,0.1919588401060621,-0.4926336332338248,-0.3839657530543733,0.7569902295230532
0.0199455786178014,-0.0045002444245961,0.072777090687246,0.372793503502202,0.561838655722523,0.2750794716227971,0.6853419679066683,-0.0230204872547523,0.0155706969249294,0.0606105985828602,0.1919565001694632,-0.4926469642906512,-0.3839462817704898,0.7569920232951681
0.0199032688470465,-0.0043703447891008,0.0726298359647251,0.3728031039493407,0.561840448390978,0.2755978433994679,0.685126984544562,-0.0230183139119481,0.0155739988931821,0.0606119886597221,0.1919431697792588,-0.4926451819977115,-0.3839453342616172,0.7569970439362806
0.0199094948669215,-0.0042573907508819,0.0725291933860009,0.3732372103194072,0.5618744601390986,0.2755361314414269,0.6848875207993468,-0.0230173604721863,0.0155746819793093,0.0606124607523103,0.1919395152358869,-0.4926433552795143,-0.3839459065389506,0.756998869115363
0.0198971029238434,-0.0041195957390669,0.0724295525821807,0.3735048059147154,0.5618465381792801,0.2758561138628621,0.6846356928608449,-0.0230164762745726,0.015574990727239,0.0606128140636606,0.1919370875765549,-0.4926412266588911,-0.3839468557582538,0.7570003884820693
0.019843403468981,-0.0039842248799547,0.0723107932236404,0.3739151932416834,0.5624951526083317,0.2761043385320789,0.68377849176391,-0.0229905243472747,0.0155799451525614,0.0606311420987676,0.1925028860884397,-0.4924278827195931,-0.3850985490612728,0.7564102899080779
0.0198125940605827,-0.0038828227088477,0.0722110524066292,0.3740148209618765,0.5626293413575928,0.2763239776590375,0.6835248329907734,-0.0229731663150928,0.0155821341143916,0.0606450565134739,0.1928594665615867,-0.4921468629883201,-0.3860106591207345,0.756037341970297
0.0197912713390546,-0.0037827275670142,0.0721326265956336,0.3745525391656685,0.5632362991047773,0.2766443239594665,0.6826003111604286,-0.0229757145440154,0.0155826785973231,0.0606452997674966,0.1929301663906902,-0.4921380894070638,-0.386049967169766,0.7560049435681278
0.0197776048548613,-0.0037103439266889,0.0720571797903438,0.3747493417667107,0.563400169200746,0.2767007056264256,0.6823341554515837,-0.0229787328997175,0.0155840995821059,0.0606457659239841,0.1929698633276881,-0.4921218918562362,-0.3861648725055732,0.7559466691810255
0.019763896425703,-0.0036281530365903,0.071973464272889,0.374875547770823,0.5635512377768982,0.2768489713456055,0.6820798876587196,-0.0229926938349176,0.0155845694254746,0.0606434499745747,0.1930441619087575,-0.4921328308122437,-0.3861381840814713,0.7559342108834186
0.0197542358889075,-0.0035526052881917,0.0719226691818787,0.3750959051863375,0.5642384747390605,0.2771546595489553,0.6812659541081467,-0.0229978668852267,0.0155818157460809,0.0606452474292937,0.1931102102583951,-0.4921134729606565,-0.3861291097640734,0.7559345785300232
0.0197388816575943,-0.0035192365836075,0.0718892613472931,0.3751703638896172,0.5642911953808379,0.2774028425433182,0.6810802506485445,-0.0230016276010246,0.0155786068905207,0.0606499775669579,0.1931623094281663,-0.4921402735155257,-0.3860989276779066,0.7559192360605804
0.0197159968706975,-0.0034875427649977,0.0718430000015896,0.3752479586205169,0.5643234299542063,0.277451948193168,0.6809907873089552,-0.0230055877658439,0.0155720764253595,0.0606584520473517,0.1931997278467497,-0.4921000411248335,-0.3861741878572324,0.7558974211608914
0.0196965950122299,-0.0034589364309076,0.0717975034122611,0.3752366455822576,0.5643752381723919,0.2774291006850926,0.6809633943488386,-0.0230152024189492,0.0155562425026574,0.0606859726781956,0.1932219123200056,-0.492094902514168,-0.386180746005873,0.7558917455120931
0.0196883787717264,-0.0034464326603139,0.0717756823685909,0.375366710940276,0.5644837975009129,0.2772924037541287,0.6808573987973435,-0.0230247486181137,0.0155413696907521,0.0607155854707836,0.1932389638402704,-0.4920902633352295,-0.3861862160592744,0.7558876120895373
0.0196879993597002,-0.0034387716122088,0.0717671397995431,0.3753819969912333,0.5645019544628128,0.2774412372873455,0.6807732806118384,-0.0230270765016147,0.0155361144804682,0.060720645177787,0.1932499988981358,-0.4920875131655745,-0.3861895988605675,0.7558848530327255
0.0197324407058152,-0.003416349188178,0.0717536301839191,0.3752412416265032,0.5645703432449316,0.2774535517829488,0.6807891484989513,-0.0230226401850585,0.0155341752714663,0.060721789519317,0.1932477694386902,-0.492072089531022,-0.3861988709681049,0.755890726477383
0.0198282022130728,-0.0034023894310085,0.071715416830144,0.3751838553903647,0.5647558064050512,0.277350533273944,0.6807089212569944,-0.0230116376888031,0.015531007911845,0.0607243592713577,0.1932382135647137,-0.4920362759848235,-0.3862197374375659,0.7559058210828664
0.019900764929616,-0.0033958561025741,0.0716841650153244,0.374944034341273,0.5648097762514236,0.2776459686444854,0.6806758434513248,-0.0230100971682797,0.0155317827704188,0.0607219537616093,0.1933403020068827,-0.4920916656427013,-0.3862122503474081,0.7558474832308898
0.0199834439125253,-0.0033713800745383,0.071663517390459,0.3747935155406305,0.5647897334017369,0.2778522427078589,0.6806911994251897,-0.0230176656402318,0.0155404053740422,0.0606980433018074,0.193510893149605,-0.4920467884397794,-0.3862376346100465,0.7558200723911593
0.0201388107938193,-0.00331785799798,0.0716482441571068,0.3745166805342875,0.5649159667587429,0.2779447190028296,0.680701064844952,-0.023019291570662,0.0155607468206367,0.0606428190097135,0.1936188204906006,-0.4920431310858664,-0.3863239712971921,0.7557506855466369
0.0202264485474649,-0.0033211329351666,0.0716502789755669,0.3743352367267662,0.5649034513164541,0.2781498204541699,0.6807274774950602,-0.0230202674220177,0.0155783879530993,0.0605829806499784,0.1936474711746497,-0.4920405553616533,-0.386385108827982,0.7557137662257104
0.0203063606052939,-0.003338877062252,0.0716512978392852,0.3742655308895765,0.5648405039936777,0.2783060042866513,0.680754203376013,-0.0230265114730935,0.0155853128774665,0.0605343226836204,0.1937081403401249,-0.4919818527891008,-0.3864762609123938,0.7556898256846849
0.0204323368242289,-0.0033561171507876,0.0716768693009065,0.3740912314232935,0.5648331023157104,0.2785301291802243,0.6807644851484702,-0.023040990137065,0.0155966316064314,0.060509437354775,0.1937302510392395,-0.4919961092888679,-0.3865258975465056,0.7556494880582915
0.0205164196665544,-0.0033363391690793,0.071699034964385,0.3740174577296433,0.564737834797918,0.2788658690073204,0.6807466095134121,-0.0230473830997887,0.0156058285133455,0.0604847700494919,0.1937439416007669,-0.4920351706037335,-0.3865036007788669,0.7556319491438434
0.0206050600296622,-0.003294463024263,0.0717155513141969,0.3737841858767222,0.5647333565620267,0.2791882395184958,0.6807463149288623,-0.0230461226750375,0.0156002038575902,0.0604629560274702,0.1937831444249988,-0.4920308275237853,-0.3865121872585184,0.7556203324445784
0.0207201680477459,-0.0032693259031697,0.0717430743963006,0.373668844184214,0.564693072069136,0.2792841253733424,0.6808037210221477,-0.0230470134043802,0.0155810477366055,0.0604438189561791,0.1938579385635546,-0.4920121283664341,-0.3865350573407838,0.755601624298663
0.0207953641255259,-0.0032647981413995,0.07176201259398,0.373590772186382,0.5646593979389684,0.2794673634662747,0.6807993037699097,-0.0230469639126064,0.0155612090298274,0.0604161012151498,0.193965581547473,-0.49200396256933,-0.3865456431438359,0.7555739009240235
0.0208673861253378,-0.0032452710570182,0.0717724337897591,0.3735847449021339,0.5646188830824287,0.2796421744128531,0.6807644302787932,-0.0230487311022591,0.0155311797104671,0.0603644126300155,0.1940872321300712,-0.4919715385597584,-0.3865947019924302,0.7555386740350333
0.0209623997000494,-0.0031801252468195,0.0717820074586066,0.3735355307424493,0.5646324066665664,0.2799581927138409,0.6806503235489408,-0.0230579622144313,0.0154971093371654,0.0602795312524889,0.1940293350528456,-0.4919554501185452,-0.3867325673541679,0.7554934636284183
0.0210075530118093,-0.0031445578298395,0.0717840163596501,0.3735243243015329,0.5646173153930535,0.2801177855731067,0.6806033297883897,-0.0230792307285992,0.0154499096756633,0.0601980128189311,0.1939844497177362,-0.4918784238528018,-0.3869217043800526,0.7554583006992681
0.0210393564594765,-0.0031166360925498,0.0717880941630875,0.3734612340427397,0.5645410863305612,0.2804357016976885,0.6805702650904673,-0.0231156681113481,0.0154095108976896,0.0601246499420416,0.1937658865238057,-0.4917084086885024,-0.3872177027819176,0.7554734096557991
0.0210499918964861,-0.0031035917405086,0.0717937081992159,0.373519315882429,0.5644462682328463,0.2805754842124979,0.6805594232685773,-0.0231558741815045,0.015406562485602,0.0601053519317259,0.1935867727306126,-0.491686563620353,-0.3873317834653814,0.7554750651718967
0.0210473420270053,-0.0030662999346562,0.0718093866074783,0.3735759756611232,0.5644242804202084,0.280729669171668,0.6804829718132084,-0.0231760721682321,0.015404559520938,0.0600902233317391,0.1934514480131779,-0.4917060700979074,-0.3873941536956654,0.7554650538396173
0.0210447505249278,-0.0029997468138698,0.0718214784213961,0.3737710653582347,0.5644559915586822,0.2806930971779733,0.6803646151080405,-0.02318201949789,0.015382544139066,0.0600499565388489,0.1932973319245088,-0.4916844477435423,-0.3875857976550172,0.7554202769148562
0.021036453510709,-0.0029435619648506,0.0718376553450921,0.3738898592510025,0.5644274726712681,0.280766212445434,0.6802928304724635,-0.0231826090873762,0.0153633698535595,0.0600128889156741,0.1932172041231748,-0.4915802154504451,-0.3877234029342514,0.7554379965461108
0.0210340501962377,-0.0029131746846991,0.0718409781601712,0.3739412785108998,0.5643889003630641,0.2807290623289352,0.6803119012162891,-0.0231853855154942,0.0153586842968109,0.0599894214218902,0.1931416272556525,-0.491584119770986,-0.387772572666365,0.7554295446285723
0.0210360466527494,-0.0028878231156486,0.0718470633269762,0.3739324170293414,0.5643810580895486,0.2808365695904283,0.6802789059973834,-0.0231961342161421,0.0153615250430957,0.0599819103322355,0.1930984276112453,-0.4915855224323311,-0.3877322544284302,0.7554603697513482
0.0210873925907287,-0.0028250874013404,0.0718610828440407,0.3738390652670817,0.5643952733510866,0.280932354627618,0.6802788698927589,-0.0232108476248016,0.0153644628574105,0.0599743106704825,0.1929874310575656,-0.4915652909771039,-0.387791874755951,0.7554712953075461
0.0211825272192624,-0.0027262054802284,0.0718774360832359,0.3737836283641296,0.5644676655300831,0.2809395897798321,0.6802462793961496,-0.023221455505857,0.0153565099759511,0.0599370616822379,0.1930085397309522,-0.4915606783441867,-0.3877648102644833,0.7554827959770347
0.0212277046610865,-0.0026859445576719,0.071881663595285,0.3736807250677123,0.564478496811828,0.2810657356691617,0.6802417177611799,-0.02322388800577,0.0153601880958153,0.059861075479345,0.1930717157211977,-0.4915868350649148,-0.3877684472850718,0.75544776620853
0.0212449493562175,-0.0026767592778061,0.0718837187724528,0.373741052068335,0.5644994353877465,0.2809105561121863,0.6802552998033251,-0.0232304857299396,0.015370045325065,0.059773294709675,0.1931066412764986,-0.4916779344938429,-0.387748027946949,0.7553900321357373
0.0212939203301632,-0.0026519351174587,0.0719032013735402,0.3735875625204428,0.564417861181046,0.281197949514439,0.6802885595824194,-0.0232432713259619,0.015370113342385,0.0596852499191536,0.1931200392272808,-0.4916865681407231,-0.3877974598059724,0.7553556111705843
0.0213568482054636,-0.0026202773484807,0.0719156673456584,0.3736675385449953,0.5644706953225928,0.2810655662916401,0.6802555050897513,-0.0232625575932197,0.0153652008258988,0.0595624917699673,0.1932393238686396,-0.4916256957913729,-0.3878751416368616,0.7553248396872859
0.0213901589747307,-0.002615755361938,0.0719382779712401,0.3734223841755315,0.5643936459417983,0.2812973429499276,0.6803582440644758,-0.0232865652592227,0.0153635961999439,0.0594060060868884,0.1934292762769408,-0.4915538820290207,-0.3879492656723862,0.7552848889031443
0.0214324114992223,-0.0026203010806113,0.0719831913465144,0.3733574536143314,0.5642877179488491,0.2815437643480485,0.6803798144855807,-0.0233024138387307,0.0153786037605726,0.0593046893963527,0.1934518469236977,-0.4915074037190905,-0.388132975088879,0.7552149685088246
0.0214887317198222,-0.0025978225500643,0.0720183855076744,0.3733222293286899,0.5643231293810789,0.2816751196536476,0.6803154016356727,-0.0233305043379417,0.0153915845835459,0.059260342312445,0.1934719931620166,-0.4913300289454558,-0.3884217496855808,0.7551767573817181
0.0215193876684421,-0.0025665123274602,0.0720998586158486,0.3745145237963084,0.5634765158429609,0.2831738907275576,0.6797393876842206,-0.0233428941262058,0.0154150924853584,0.0592038938021749,0.1934355000541753,-0.4911168288876804,-0.3887348975229705,0.7551636558719611
0.0215584722473747,-0.0025284658235456,0.0721527260885749,0.3746137981929389,0.5632937465367698,0.2838380882322498,0.6795591195655395,-0.0233363968383041,0.0154256337807958,0.0591851690668459,0.1934464674801548,-0.4910809593276687,-0.3888029712556781,0.7551491277542618
0.0216014300545805,-0.0024692808269099,0.0722286743245347,0.3745262591872267,0.563246494781895,0.284150250453077,0.6795160796203313,-0.0233220760383464,0.0154327677950898,0.0591821439826205,0.1934269448427003,-0.4910647055785067,-0.3888644755916646,0.755133029052983
0.0216182260000767,-0.0024165914367031,0.0722936725277846,0.3746693188318216,0.5632828341056124,0.283980503641627,0.6794780525370161,-0.0232957063606936,0.0154546239166027,0.0591976874331502,0.1933706721622441,-0.4909377098783522,-0.3889589958528932,0.7551813343244321
0.0216190638362915,-0.0023923342443252,0.0723801719508878,0.374514795691361,0.5632264802019198,0.2840511880017777,0.6795804017203508,-0.0232891855531455,0.0154635183606753,0.0592020808279749,0.1933988333067338,-0.490965003481209,-0.388914721431059,0.7551791814440415
0.0216512897657938,-0.0023707189904815,0.0724715660542779,0.3736791511627209,0.5638151860355756,0.2828847487371249,0.680038636339077,-0.0232796939822814,0.015465633928981,0.0592056183659224,0.1933979733977059,-0.490951702838837,-0.3889123904490748,0.7551892490763443
0.021666686912503,-0.0023354446288559,0.0725283350115617,0.3735814598796411,0.5638787932339836,0.2827247103028371,0.680106122277516,-0.0232675072657725,0.0154650836829106,0.0592091575274556,0.1934225952529513,-0.4909383423630067,-0.3889033073687561,0.7551963063741235
0.0216910521015302,-0.0022991010218042,0.0725796457676333,0.373357559239248,0.5639084125048595,0.2826529012167506,0.6802343513076318,-0.0232560222168651,0.0154624364250462,0.0592130895030481,0.1934189729629255,-0.490849273577978,-0.3889481032253696,0.7552320600473246
0.0217591430414388,-0.0022624580463614,0.0726469103462993,0.373160382041211,0.5640939016415669,0.2824108345421185,0.6802892913598418,-0.0232490044311556,0.0154632915156591,0.0592156566385875,0.1934701362670315,-0.4908640963271702,-0.3889148934514276,0.7552264236382303
0.0218126264542711,-0.00224377252741,0.072677575979678,0.3730677152940213,0.5642000240497873,0.2822599584638182,0.6803147275456576,-0.023241272776876,0.0154720633402685,0.0592206747994169,0.1934741680355103,-0.4908762594303303,-0.3888869914765089,0.7552318532020507
0.0218605054280777,-0.0022255321104239,0.0726898868108659,0.3729405357209173,0.564331332251784,0.2821454399310372,0.6803230519255125,-0.0232340741451709,0.0154864476836414,0.0592284075904223,0.1934827020283303,-0.4909085135764021,-0.3888367893184943,0.7552345507102469
0.0219089421799959,-0.0022064691926188,0.0726984423625148,0.3729161026683564,0.5644518744298188,0.2819168241604051,0.6803312179215498,-0.0232283905121493,0.0154992761763374,0.0592367977020162,0.1934746094522823,-0.4909311593809533,-0.3888006121604062,0.7552405287256857
0.0219480591451334,-0.0021989536658879,0.0726765094812908,0.3716516785601249,0.5650521271672292,0.2811724354091101,0.6808327143824253,-0.0232221005075185,0.0154997662756538,0.0592454962971273,0.1934761899325104,-0.4909227024309261,-0.3887956197842656,0.7552481911290383
0.0219671372192904,-0.0022131569438287,0.0726831593926448,0.3712769326308093,0.5651836152113967,0.2807383156835297,0.6811071270365686,-0.0232185122929656,0.0154952026543882,0.0592587115091742,0.1934576211794658,-0.4909533373404084,-0.3887838713377775,0.7552390818472704
0.0220078699663825,-0.0021953411608505,0.0726902308412312,0.3708913231171297,0.5651929851643759,0.2808624368002655,0.6812582531991987,-0.023221277008129,0.0154912460785245,0.0592733246392944,0.1934444071431341,-0.4910021389959885,-0.3887616095747114,0.7552222002611451
0.0220586692704663,-0.0021674685419477,0.0726923531141914,0.3708572188851057,0.5653293769065328,0.2806714141047766,0.681242376920066,-0.0232258837879909,0.0154851295915495,0.0592925914207594,0.193443600048481,-0.4909996099285701,-0.3887630635384564,0.755223302790949
0.0220764322844492,-0.0021692338987605,0.0727045650007814,0.3708604077068596,0.5653649812495339,0.2806204373100167,0.6812320941765377,-0.023233438946766,0.015477256063026,0.0593191314731347,0.193454929867408,-0.4910634226968717,-0.3887245461530333,0.7551987369013193
0.0220856914856927,-0.002173982563573,0.0727130757551925,0.3707848674906486,0.5653453409522055,0.2806695453254074,0.6812692814375282,-0.0232351266627736,0.0154745027907543,0.0593264409635166,0.1934556958959454,-0.4910616669455723,-0.3887257478829472,0.7551990637672261
0.0221435876927624,-0.0021474104322886,0.0727131707543726,0.3708595580037329,0.5654830845508126,0.2803502339026361,0.6812457821336669,-0.0232372733467981,0.0154709365611694,0.0593348926047641,0.1934701279502169,-0.491122737378143,-0.3886893747678018,0.7551743748060719
0.0221870727582272,-0.002118787186268,0.0727163409808395,0.3707243337838817,0.5655105471406663,0.2806439575689197,0.6811756443775834,-0.0232402705210442,0.0154627163089415,0.0593486344249735,0.1934794431129045,-0.4911145230520009,-0.3886958292333617,0.7551740082105021
0.0222050006788435,-0.0021213023046905,0.0727133294449628,0.3707582376106587,0.5655002705829865,0.28061972031813,0.6811757084504569,-0.0232432354601515,0.0154515875390296,0.059362839063289,0.1934861103151122,-0.4911535985599384,-0.388682477462921,0.7551537588134202
0.0222222529868586,-0.0021446731591285,0.0726925053581985,0.3707278642441821,0.5654767098359642,0.2807218697372312,0.6811697095124484,-0.0232451588496149,0.0154343878252038,0.0593785771235188,0.1935056668088285,-0.4911804304626369,-0.3886786033151677,0.7551332895379331
0.0222366037101346,-0.0021639112229239,0.0726759541788482,0.3706368162294698,0.5653757147734016,0.2808896542668424,0.6812339199758048,-0.0232446832778848,0.0154186430028283,0.0593869294817176,0.1935147819886373,-0.4911420631285549,-0.3887142565877705,0.7551375568087803
0.0222509024785869,-0.0021681345652498,0.0726674127223815,0.3707241793679733,0.565431021801504,0.2808126058786639,0.6811722416511732,-0.023245689665179,0.0154094997117163,0.0593994612395789,0.1934934505368191,-0.4911677801281895,-0.3887156333811693,0.7551255873882029
0.0222715076494821,-0.0021589904975538,0.0726648408059191,0.3709431359981088,0.5654683044332866,0.2805544265317232,0.6811284756128528,-0.0232472653983901,0.0154034024452461,0.0594185586761236,0.1934886490157794,-0.4911568921189779,-0.3887217022037878,0.7551307756023887
0.0222839029263508,-0.0021459270949917,0.0726671439811698,0.370896688876899,0.5654427461673001,0.2807829729208103,0.6810808095260699,-0.0232473179963505,0.0154007821161915,0.0594283803468501,0.1934837734837496,-0.4911499270647321,-0.3887253223423707,0.7551346915038518
0.0222868870488594,-0.0021438007349438,0.0726667196103543,0.3709169194602369,0.5654606945825027,0.2807521469136657,0.6810675985126361,-0.0232469542092119,0.0154021547487687,0.0594343313989388,0.1934723950030489,-0.4911489026247047,-0.3887243063434267,0.7551387961693893
0.0222888983068106,-0.0021422902529206,0.0726681775819611,0.3710703666385752,0.5654214211680777,0.2807325969036678,0.6810246754139733,-0.0232461134032153,0.0154068799745983,0.0594401926337609,0.1934515460003044,-0.4911514462480691,-0.3887196972651285,0.7551448557440017
0.0223036273251176,-0.0021318852465809,0.0726661822399608,0.3710919441949791,0.565477587137911,0.2806456277148561,0.6810021285156247,-0.0232446649792757,0.0154159821854934,0.0594502052086249,0.1933911235980741,-0.4911459036464066,-0.388724853907181,0.7551612825083593
0.0223062925681882,-0.0021280003888077,0.0726656194753431,0.371062655306664,0.5654776483277314,0.280710050486571,0.6809914849939999,-0.0232438942579182,0.0154301778831575,0.0594708921373903,0.1933271588529476,-0.4911574040986866,-0.388708411845185,0.7551786441694978
0.0223050828318222,-0.0021255766196292,0.0726620634555117,0.3710825840990075,0.5654871268392321,0.2806916555819355,0.6809803371935093,-0.0232432603094635,0.0154369917334638,0.0594845362603366,0.1932915951819996,-0.4911609357275747,-0.3887010466909916,0.7551892416795533
0.0223030660009788,-0.0021225560545932,0.0726572927343719,0.3710627188111827,0.5654794440110952,0.2807074129936021,0.6809910464901836,-0.0232406931922653,0.0154397048303048,0.0594898441258648,0.1932456219415576,-0.4911456617597872,-0.3887790736338217,0.7551707756788452
0.0223008334699153,-0.0021193577439238,0.0726545260467576,0.3710525763565714,0.5654760826769664,0.2807721738704983,0.6809726660296271,-0.0232395510977722,0.0154393762945346,0.0594917994424404,0.1932713772190759,-0.4911516038109149,-0.3887039027635101,0.7551990153583513
0.0222994168334799,-0.0021169792605377,0.0726508836260654,0.3710327204505917,0.5654686540906254,0.280787554218346,0.6809833118308035,-0.0232383056724168,0.0154395607769267,0.0594926588493912,0.1932969538917807,-0.4911583672802111,-0.3886281903425537,0.7552270357567106
0.0222976196372253,-0.002113948749678,0.0726459883213407,0.3710846165415111,0.5654362292136137,0.2807733722545605,0.6809878056850441,-0.0232362959043496,0.0154411031368498,0.0594938342194649,0.1932886805513113,-0.4911546029329112,-0.388629324751919,0.755231017590919
0.0222962707311163,-0.0021015678018236,0.0726375665032579,0.3711584853723865,0.565375168970932,0.2809189606698026,0.6809382017359314,-0.0232344877426119,0.0154428231833768,0.0594949932365484,0.1932802286908963,-0.4911516645394376,-0.3886299199429306,0.7552347853101617
0.0223073903336123,-0.0020882729556159,0.0726298810232419,0.3711402025470235,0.5654118622652771,0.2808695315568458,0.6809380899216196,-0.0232347103268303,0.0154434956206653,0.0594951006397313,0.1933074190942819,-0.4911634803018925,-0.3885512978832584,0.7552605949300385
0.0223106700840095,-0.0020777546878247,0.072624822399407,0.3710611045714881,0.5654036351455215,0.2810146736047557,0.6809281454435776,-0.0232343947053303,0.0154445840902073,0.0594954859693064,0.1933256740447147,-0.491175394028519,-0.3885360506208821,0.7552560184626225
0.0223097707571134,-0.0020765521817672,0.0726228588898096,0.3710213404398161,0.5653872240407545,0.2810476904520779,0.6809498127771861,-0.0232341459893341,0.0154459472990073,0.0594959226854208,0.193321174665368,-0.4911765314024325,-0.3885346888790976,0.755257131024329
0.0223084754800615,-0.0020748272834429,0.07261976010909,0.3710216678111093,0.5653872975556846,0.2810477954702504,0.6809495300230812,-0.0232339424917011,0.0154470626543723,0.0594962799885915,0.1933174933514517,-0.4911774619720904,-0.3885335747196103,0.7552580412882528
0.0223070833831268,-0.0020728260984415,0.0726157257494261,0.3710226591135199,0.5653877747036351,0.2810477337834106,0.680948619188859,-0.0232348403701584,0.0154462538516461,0.059496066860983,0.1933499371922469,-0.491189113279381,-0.3884558118429397,0.755282158553353
0.0223067429766165,-0.0020724131746641,0.0726133578777417,0.3710445054786638,0.5653964216010507,0.2810318555568358,0.6809360891868652,-0.0232345992670114,0.0154468512963914,0.0594961146045324,0.1933381770284384,-0.4912410489956491,-0.3884317760165209,0.7552637529139246
0.0223083324377934,-0.0020738466114186,0.0726115825412956,0.3709702593245563,0.5653660546834332,0.2810976842230698,0.680974583103355,-0.0232361062941531,0.015441584257277,0.059511661661215,0.1933354129357814,-0.4912323782308516,-0.3884367607070336,0.755267536449197
0.0223322027757913,-0.0020581670240507,0.0726085519778642,0.3709345221256728,0.5654258973574291,0.281019611319118,0.6809765876643609,-0.0232390289547382,0.0154350875829432,0.0595284071221532,0.1933652125971104,-0.4912357160780524,-0.3883637733308811,0.7552952703219831
0.0223697411537518,-0.0020357255455748,0.0726051651038063,0.3710525004599193,0.5654785957223633,0.2807588158330649,0.6809761280796274,-0.0232382102402689,0.0154324788506695,0.0595358367592182,0.1933620402896445,-0.4912271485561951,-0.388368634515907,0.7552991550509147
0.0223805195149693,-0.0020295429225653,0.0726053083813814,0.3710735465557867,0.5655196271950039,0.2806940757193775,0.680957274841659,-0.0232373544806659,0.0154323001212456,0.0595374162929461,0.1933496561609309,-0.491275727530976,-0.3883465885544587,0.7552820646351097
0.022381442273549,-0.0020319194650444,0.0726083602599145,0.3710855722830392,0.5654679852221646,0.280717052957856,0.6809841348451604,-0.0232368282878654,0.0154317790265861,0.0595378647784389,0.1933497834041511,-0.4912733532592445,-0.3883480825234848,0.7552828082482205
0.0223837166593375,-0.0020349558175487,0.0726133205580741,0.3710458048817667,0.5654515914971513,0.2807500735634745,0.681005803607491,-0.0232364368800274,0.0154311608570914,0.0595382455396246,0.193350434800727,-0.4912712369588498,-0.3883494926500349,0.7552832929820121
0.0223824649719048,-0.002033823356711,0.0726158979921,0.3710255499029897,0.5654433405562601,0.2808818820028924,0.6809693372702434,-0.0232385457543215,0.0154276005058527,0.0595416117096077,0.1933679678139015,-0.4913845725486277,-0.3882262403181907,0.7552684404985599
0.0223833477721297,-0.0020350093086327,0.0726175529129145,0.3710457602396974,0.5654516148740986,0.2808654769307533,0.6809582211214427,-0.0232400007984247,0.0154171262133705,0.0595542594037762,0.193382511408487,-0.4913691917428053,-0.3882379245661493,0.7552687174879797
0.0223809953770612,-0.0020205158963355,0.0726282454980186,0.3713176270740294,0.5661904526319202,0.2809031535253238,0.6801801301950107,-0.0232422143779812,0.0154060147864779,0.0595753446223092,0.1933963321903362,-0.4913510755588917,-0.3881864550522667,0.7553034193993827
0.0223840505332172,-0.0020206858355573,0.072631258679446,0.3713209759354597,0.5663624124649457,0.2807996827621593,0.6800778549091975,-0.0232440846976834,0.0154016960884479,0.0595883603663916,0.1933946061750265,-0.4913456566104169,-0.3881895711241643,0.755305785032077
0.0223863270203581,-0.0020199880504507,0.0726416422080157,0.3711290368196713,0.566346181801119,0.2811470707144757,0.6800526193003499,-0.0232446831353442,0.015400886144343,0.0595909075112804,0.1933944911070115,-0.4913452953463527,-0.3881897788616332,0.7553059427396437
0.0224237625397949,-0.002007312083664,0.0726573733311888,0.3710322169381433,0.5664057642103874,0.2811965846165985,0.6800353557449597,-0.0232450553760092,0.0154004759795116,0.05959222706122,0.1933944911070115,-0.4913452953463527,-0.3881897788616332,0.7553059427396437
0.0224518684580385,-0.0019940805355484,0.0726659824014105,0.370994599009503,0.5664710819532157,0.2812244850776311,0.6799899336088385,-0.0232452584163719,0.01540025225324,0.0595929468157326,0.1933724381494089,-0.4913339610532725,-0.3882041246397821,0.7553115890098039
0.0224663877374658,-0.0019917857100417,0.0726853622830761,0.3708795353568059,0.566460223152594,0.2814337871763311,0.6799751534247561,-0.0232454952967951,0.0153999912392564,0.0595937865293304,0.1933724381494089,-0.4913339610532725,-0.3882041246397821,0.7553115890098039
0.0225121079329808,-0.0019710047372707,0.0727317757699788,0.3708153801962517,0.5665697177562476,0.2814275777306287,0.6799214860733451,-0.0232458675374601,0.0153995810744249,0.0595951060792701,0.1933503850269598,-0.4913226263413395,-0.3882184700869945,0.7553172346360754
0.0225397421716145,-0.0019464254142499,0.0727798890135488,0.3707759773498756,0.5666606210420615,0.2813645125308969,0.6798933197706244,-0.0232468068531678,0.0153997800717983,0.0595967847691279,0.1933172715547425,-0.4913653896498717,-0.388207527612958,0.7553035163942335
0.0225383412394293,-0.0019364807088886,0.0728246101442771,0.3707293643753184,0.5666643020507862,0.2813114597278526,0.6799376219896592,-0.0232478558950419,0.0153986241527279,0.0596005035007759,0.1933172715547425,-0.4913653896498717,-0.388207527612958,0.7553035163942335
0.0225258464794805,-0.0019181229673544,0.0728667690212963,0.3706381489619548,0.5666423420587549,0.2813513393543627,0.6799891488573412,-0.0232485665363114,0.0153978411107771,0.0596030226415698,0.1933172715547425,-0.4913653896498717,-0.388207527612958,0.7553035163942335
0.0225169269989065,-0.0019051094092095,0.0728916906770747,0.3706167951879366,0.5666437466654225,0.2813674165412972,0.6799929649624852,-0.0232491756573996,0.015397169931962,0.0596051819051074,0.1932952186680155,-0.4913540548385677,-0.3882218739777982,0.7553091604097945
0.0225117202997697,-0.0018973440958976,0.0729081752158893,0.3706028904927268,0.5666444939758496,0.2813400465485268,0.6800112449168485,-0.0232501119764479,0.0153960391399216,0.0596083810507578,0.1932956276824944,-0.491353951610256,-0.3882219979144237,0.7553090591877937
0.0225079601744884,-0.001891835138251,0.072922323346677,0.370615714809663,0.5666547191210882,0.2812987150143481,0.6800128338238917,-0.0232505750360253,0.0153953783403886,0.0596104483628132,0.1932955126000933,-0.4913535903325656,-0.3882222056101232,0.7553092169086618
0.0225070776939858,-0.0018905129377352,0.0729308544524821,0.3706231057149538,0.5666599197108343,0.2812785527045434,0.6800128121527935,-0.0232511164757244,0.0153947817348633,0.0596123677078742,0.1932955126000933,-0.4913535903325656,-0.3882222056101232,0.7553092169086618
0.0225067321933107,-0.0018901746607801,0.0729379041172005,0.3705668891496836,0.5666380848962986,0.2813754772016296,0.6800215454237728,-0.0232527343815248,0.0153937290649962,0.0596135495305773,0.1933499660122477,-0.4913777597664645,-0.3881293453731116,0.7553272794691008
0.0225069589907218,-0.0018918802064209,0.0729416881077494,0.3705966141699388,0.5665937032463954,0.2813821160549058,0.6800395795626729,-0.0232532419824316,0.015393169749317,0.0596153489168586,0.1933058586863231,-0.4913550942903822,-0.388158038494321,0.7553385687654737
0.0225072364248701,-0.0018922087588767,0.0729436450355052,0.3705949752624672,0.5665933407358629,0.2813815906372189,0.6800409921427195,-0.0232546854285552,0.0153920746917068,0.0596210658066389,0.1933038135837552,-0.4913556102823717,-0.3881574188263897,0.7553390749246655
0.0225072656937959,-0.0018935313809229,0.0729454633108073,0.3706859151683329,0.566574221934995,0.2813387500969966,0.6800250811760036,-0.0232609109830406,0.0153864042349837,0.0596445751202076,0.1932768513731793,-0.4913455153481071,-0.3881702777307835,0.7553459331703452
0.0225086583236171,-0.001895376413973,0.0729487712101845,0.3706657318557694,0.5665659346505297,0.2813551877640684,0.6800361867133576,-0.0232675241301829,0.0153807956527971,0.0596675132320727,0.1931750111734313,-0.4913545364987446,-0.3882018424442244,0.7553498951103113
0.0225101480891506,-0.001896962272135,0.0729596785179668,0.3707158025246633,0.5665887307866615,0.2813021356469029,0.6800118472383744,-0.0232700004070549,0.0153775493687662,0.0596884822700253,0.1931684052433217,-0.4913486153067741,-0.3881398143795581,0.7553873112154253
0.0225109234177135,-0.0018985575418277,0.0729878699092164,0.3706700043549372,0.5665190142014433,0.2813983779161285,0.6800550766856368,-0.0232501271008112,0.0153886298889894,0.05970636452951,0.1930486708366545,-0.4913954505355853,-0.3881235986970857,0.7553957863369068
0.0225303056233109,-0.0018995752951005,0.072975990950047,0.3699306909068064,0.5670654530405667,0.280402164182527,0.6804136111328646,-0.0232440254250936,0.015389646942396,0.0597100828402509,0.1930331666573939,-0.4913786721206245,-0.3881317483266183,0.7554064754131469
0.0225321397302331,-0.0018873379858825,0.0730197088029543,0.3693558943849337,0.567297964222401,0.2798760940199958,0.6807485696410501,-0.0232376327540348,0.0153901272947623,0.0597159959490009,0.19301603921443,-0.4913595700801819,-0.3881411022729615,0.7554184709304658
0.0225073436873946,-0.0018726677515638,0.0730580423260366,0.3694039109322854,0.5674101198071635,0.279426924967484,0.6808135575409531,-0.0232329715342746,0.0153897143490716,0.0597219746913801,0.1930035643041971,-0.491343978660617,-0.3881489570482869,0.7554277635500022
0.0224807881561787,-0.0018818382154184,0.073064564871578,0.3695108591993704,0.5674953477872274,0.2791227737855566,0.6808092481215674,-0.0232291625324266,0.0153899208089155,0.0597261659288971,0.1929927637884695,-0.4913322586087649,-0.3881546521499281,0.7554352194530423
0.0224622169251974,-0.0018939861552411,0.0730662165534385,0.3695788750269289,0.5675196978839597,0.2789409704529142,0.6808265437321868,-0.0232282965322816,0.0153905095604742,0.0597281351317008,0.1929876383454738,-0.4913300375416822,-0.3881552795184923,0.755437651058674
0.0224526063193698,-0.0018880250412435,0.0730734285191515,0.369642207875994,0.5675930470343922,0.2788473357413139,0.6807693695112506,-0.0232281958161323,0.0153904137970671,0.0597299658236679,0.1929855421550841,-0.491329004566042,-0.3881556134812864,0.7554386868000715
0.0224401717479367,-0.0018828798686199,0.0730826984963637,0.3698353662104628,0.5676577786550423,0.2785030846927827,0.680751408407651,-0.0232283191076646,0.0153907216326517,0.0597315521078236,0.1929609161902591,-0.4913179285730445,-0.388169421885646,0.755445085892199
0.0224152955204072,-0.001848570374896,0.0731147746105067,0.3698793559009461,0.5676923233263687,0.2782909149518686,0.6807854689767275,-0.0232285329753879,0.0153905848896807,0.0597324317158152,0.1929605071748284,-0.4913180316826862,-0.3881692978093831,0.7554451870602223
0.0224190172907096,-0.0018148570266627,0.0731210960443027,0.3688878754038763,0.56855251400721,0.2766372217915481,0.6812794006246993,-0.0232298017815402,0.015389766001889,0.0597328023143422,0.1929928095384707,-0.4913305105405305,-0.3880909983385773,0.7554690476035372
0.0224157905311275,-0.0017691207919764,0.0731663760223203,0.3674210961091134,0.5695097645936947,0.2746131034621568,0.6820909100503356,-0.023229835734488,0.0153896768523984,0.0597334699545571,0.1929922855165865,-0.4913302522607795,-0.3880910818364217,0.7554693065528731
0.0223595383390376,-0.0017221767117962,0.0732703691143122,0.3671973080365546,0.5697326346735677,0.273833898104095,0.6823385217087916,-0.0232297756748763,0.0153885089691631,0.0597349108166752,0.1930474445810618,-0.4912988163168216,-0.3880876829970809,0.7554774037205675
0.0222527196984048,-0.0016967430064723,0.073367794924551,0.3674502239934481,0.5698441130355361,0.2731863426075097,0.6823688459613616,-0.023203147628498,0.0153911667727688,0.059755450142938,0.1933760537619063,-0.4907888707217993,-0.3895482376112815,0.7549729510260867
0.0222216140232169,-0.0017035404159718,0.0733737874489595,0.3669619319126143,0.5706622288212909,0.2712854261234408,0.6827062169752827,-0.0231989025329185,0.0153920142907729,0.0597596552759233,0.1934465615534324,-0.4906728177211383,-0.3898826866662818,0.7548576716246809
0.0221751757140812,-0.0017061837955302,0.0734051989229486,0.3673877508360287,0.5712266283375105,0.2695934296464857,0.6826754443403169,-0.0232014502962514,0.0153930802137578,0.059760026429407,0.1935311438461807,-0.4906774177651384,-0.3899698635459837,0.7547879659764399
0.0221163566735336,-0.001709160329228,0.0734177047223053,0.36697513692686,0.5724070337040312,0.2657796990241573,0.6834036788240848,-0.0232081188795727,0.0153949173282869,0.0597601998042267,0.1936446424163829,-0.4906554986678754,-0.3901221170139896,0.7546944202171716
0.0220854068171076,-0.0016970473552199,0.0734325509832298,0.3670802281849671,0.5728417169008868,0.2643760299853215,0.6835274597431452,-0.023216218226158,0.0153964049086099,0.0597589486491085,0.1937156222017917,-0.4906653795175419,-0.3902145147434777,0.7546220083865773
0.02207823338659,-0.0016869268768813,0.0734163506755736,0.3663947311683561,0.5738231501874657,0.2617428290818681,0.684085217429248,-0.0232235418692558,0.0153959123955098,0.0597583031826362,0.1938440410812668,-0.4906410712385803,-0.3903057129045579,0.754557670045973
0.022044015666292,-0.0016700531600645,0.0734431129154939,0.3671119376820759,0.5740615634056511,0.2606364334085183,0.6839230923222714,-0.0232253746551128,0.0153938013556123,0.0597580605146056,0.1939216222304348,-0.4906267988875703,-0.3903493562319776,0.7545244387918345
0.0220408760853862,-0.0016773939023554,0.0734199988196638,0.3669750996468592,0.5749592986157487,0.2584179655897221,0.684084231827436,-0.0232268936048957,0.0153915043169765,0.0597578667287541,0.1939923746774048,-0.4906125739434009,-0.3904567389633382,0.7544599365465127
0.0220156466913582,-0.0016964069562071,0.0734147808948627,0.3668954272053388,0.5751705488559882,0.257660159756118,0.6842352134309994,-0.0232368965735166,0.0153897513247846,0.0597553070129063,0.1941270477730774,-0.4906451513641848,-0.3904586685498528,0.7544031103594427
0.0220063489731591,-0.0017257181984751,0.073399279807426,0.3679750990262634,0.5756718778131201,0.2556100631329404,0.6840027128724725,-0.0232403155850639,0.015388387238612,0.0597538801883755,0.1941522643976052,-0.4906657622460145,-0.3905038179592596,0.7543598452648852
0.0219872670559906,-0.0017577596002763,0.073365497824788,0.3677696543501396,0.5766852250221169,0.2526287481038405,0.6843671150865269,-0.023241116999772,0.0153841942532781,0.0597534110097826,0.1942190498796059,-0.490633091642066,-0.3905030291910903,0.7543643113524087
0.0219253954095801,-0.0017581540279673,0.0733659688092023,0.3676893052484062,0.5778739553817078,0.2491424422637875,0.6846855555364666,-0.0232420575593668,0.0153788931747214,0.0597515814015046,0.1942806783815864,-0.4906514050096216,-0.3904796924809795,0.7543486107428281
0.0218756870693021,-0.0017509901655387,0.0733648329627214,0.3669700550171869,0.5788653072302768,0.2465049984697525,0.6851884562186578,-0.0232427025412876,0.0153758537303892,0.0597504393705398,0.1943350636428959,-0.4906719572915718,-0.3904539222322522,0.7543345729714501
0.0218343921590073,-0.0017376636528447,0.0733826986168231,0.3666512551625339,0.5791183932110918,0.2457734713054092,0.6854080131825357,-0.0232427819883333,0.0153752702796127,0.0597501205881683,0.1943591319815895,-0.4906828353203273,-0.3904402137438356,0.7543283916365839
0.0218021919903656,-0.0017435361792168,0.0733855807225374,0.3666515907093703,0.5790439356515937,0.2458647155469909,0.6854380156253361,-0.0232427934579365,0.0153750592678148,0.0597499210990449,0.1943819737889721,-0.4906940261268848,-0.3904261341661641,0.7543225137494942
0.0217880445762117,-0.0017271211885037,0.0733722741914653,0.3666944729185581,0.5790561718191548,0.245814767874732,0.6854226530424989,-0.0232427145719936,0.0153750469623815,0.059749521456538,0.1943823825673551,-0.4906939217394809,-0.3904262577612118,0.754322412344975
0.0217658342144319,-0.0017253739508321,0.073356536211345,0.3667333099673455,0.5790268641826746,0.2458460260096724,0.6854154225069822,-0.0232425341410449,0.0153751464982678,0.0597487619368687,0.194404815418647,-0.4907052165291705,-0.3904120542675353,0.7543166351710036
0.0217372264275556,-0.0016902157943983,0.0733106467806695,0.3669462412991477,0.5788320312405106,0.2461640786796242,0.6853518672727347,-0.023242218316613,0.0153753951567753,0.0597475225813336,0.1944052241939899,-0.4907051121451755,-0.3904121778654717,0.754316533754242
0.0217565258832399,-0.0016417322532839,0.0731785486994902,0.3660090687301812,0.5799973798532679,0.2438442658445085,0.6856969993994158,-0.0232417782886326,0.0153758798009454,0.0597459631136022,0.1944272480982507,-0.4907165109076605,-0.3903978504470559,0.754310857329968
0.0218022705051489,-0.0016368502618439,0.0730424172992019,0.3637111365949809,0.581961803679687,0.2400435247046232,0.6865957867785484,-0.0232404348280683,0.0153747899061553,0.0597443563303662,0.1944941783866624,-0.4906310105769234,-0.3904200501821465,0.7543377297005197
0.0217919419326755,-0.0016033497609055,0.0729849814556612,0.3628662116388904,0.583265478626426,0.2366838873615653,0.6871027807809718,-0.0232363373269045,0.0153792804649157,0.0597317034005967,0.1946051965015447,-0.4906368324950433,-0.3904352525652564,0.7542974410987556
0.0217588881649026,-0.0015552611294815,0.0730210571611892,0.3625497966313137,0.5833281270927573,0.2363436570736411,0.6873337012442401,-0.0232385973126558,0.0153826626397383,0.0597243091639509,0.1946082663488649,-0.4906505028956697,-0.3904271824553552,0.7542919341189381
0.0217394007740516,-0.0015502858230978,0.0730334696788483,0.3625697128601798,0.5833080769284922,0.2360308075912151,0.6874477060652031,-0.0232386358341603,0.0153856842481587,0.0597214436088346,0.1946189483789724,-0.4906686027388036,-0.3904718277899296,0.7542542932729018
0.021721434065251,-0.0015625260438267,0.0730353418127717,0.3625308353091311,0.5832385881351406,0.236149831208305,0.6874862907582089,-0.0232374151908268,0.0153883212893676,0.0597174666480255,0.1946150930556259,-0.4906703691496273,-0.3904701761479528,0.7542549939725326
0.0217064057545269,-0.0015717275973121,0.0730357065561816,0.3625117827051443,0.5831866749933132,0.2362355090079965,0.6875109408539726,-0.023235324781688,0.0153934512763968,0.0597128738087901,0.1946482168585563,-0.4906963503393695,-0.3904379789906589,0.7542462117896893
0.0217003523546025,-0.0015752862014135,0.0730356818144618,0.3624921137920647,0.5831618675867699,0.2362798435088167,0.6875271188707545,-0.0232321376578789,0.0154007350119548,0.0597086711945807,0.1946835957893599,-0.4906705342211783,-0.3904284403072997,0.7542588132576498
0.0216942799604421,-0.0015789774621455,0.0730360783855433,0.3625323562001912,0.5831574139089063,0.2362733606786218,0.6875119056021096,-0.023229129342217,0.0154110914406119,0.0597053190558125,0.1947000770834716,-0.490701154773048,-0.3903909697961211,0.7542540337245347
0.0216926989500556,-0.0015770094641612,0.0730324467048189,0.362512604268043,0.5831503593548901,0.2362908817354081,0.6875222827950868,-0.0232239310685767,0.0154254104350114,0.0597016296603983,0.1946845278193116,-0.4906696790201188,-0.3904528305942875,0.754246503338911
0.0216893350453347,-0.0015723490246771,0.073021955101021,0.3625358385178533,0.5831584386294341,0.2362746240791272,0.6875087659526276,-0.0232191949955193,0.0154378378992224,0.059695472830305,0.1946776229098393,-0.4906375673590507,-0.3905163329807837,0.7542362987216996
0.0216882460609102,-0.001570668436628,0.0730122275128806,0.362583888341135,0.5831750615765141,0.2362426821734594,0.6874803026924787,-0.0232179587265448,0.0154492520222666,0.0596898784101739,0.1947184472176008,-0.4906868159691038,-0.3904603764120091,0.754222692180142
0.0217176226727429,-0.0015828880974451,0.0729659782238204,0.3616385713897289,0.5839692361149155,0.2345752813762915,0.6878749249113475,-0.0232170757592202,0.015455912682806,0.0596852109125336,0.1947151498619848,-0.4906438670462232,-0.3904767479218657,0.7542430082384036
0.0217254170347527,-0.0015833869808743,0.0729572094205878,0.361457116077054,0.584137801737966,0.234247437209507,0.6879388926196671,-0.0232179662429746,0.015460517155739,0.0596841782708183,0.1947494296090549,-0.4906761945078,-0.3904407677053683,0.7542317539880791
0.0217270199581202,-0.0015822948692741,0.0729570425952985,0.3613967294400452,0.5841222520149898,0.2342910196460948,0.6879689795071932,-0.0232213711086558,0.0154672527837773,0.0596846040645621,0.1947356804617146,-0.4906953335144484,-0.3904268836769116,0.7542300397919673
0.0217327952482598,-0.0015792478995669,0.0729547728016214,0.361316402891073,0.58416480400975,0.2342482916572097,0.6879895904835952,-0.0232239394210197,0.0154757051811908,0.0596867658492215,0.1947681197712115,-0.490685119090785,-0.3904072319985137,0.7542384812689604
0.0217336768502659,-0.0015786472746753,0.072954680971398,0.3612761570530242,0.5841538583165561,0.2342782334605534,0.6880098236838499,-0.0232274777309236,0.0154839542397271,0.0596878271606154,0.1947649498146932,-0.4907193107750304,-0.3904399065158951,0.7542001403845126
0.0217361950641527,-0.0015768372906335,0.0729543096911337,0.3612558666171667,0.5841549727069879,0.2342831567416434,0.6880178552650713,-0.0232360731798353,0.0154967859067446,0.0596893946411096,0.1947506840620721,-0.4907096398218038,-0.3904340014723071,0.7542131734049949
0.0217393207649311,-0.0015747078664822,0.0729539839236197,0.3612556206145215,0.5841646678120898,0.2342683698819813,0.6880147878695972,-0.0232449358243436,0.0155135932468703,0.0596908961022597,0.1947163362795578,-0.4907582634069987,-0.390398819773905,0.7542086162347624
0.0217443700072147,-0.0015712681179048,0.0729534574125613,0.3612351343051291,0.5841734890155131,0.2342615400625204,0.6880203800197592,-0.0232477953672778,0.0155154645561325,0.0596913770007244,0.1947246521528315,-0.490717039026855,-0.3904157916599052,0.7542245070768017
0.0217511784812979,-0.0015679245351686,0.0729520103523314,0.3612439774561915,0.5841969289974468,0.2341663439864174,0.6880282408779582,-0.0232472438261821,0.0155167291933749,0.0596920215033018,0.1946909175871638,-0.4907070297752615,-0.3904923799087826,0.7542000787399745
0.0217511784812979,-0.0015679245351686,0.0729520103523314,0.3612439774561915,0.5841969289974468,0.2341663439864174,0.6880282408779582,-0.0232472438261821,0.0155167291933749,0.0596920215033018,0.1946909175871638,-0.4907070297752615,-0.3904923799087826,0.7542000787399745


==> trajectoryplots/script_and_data/kinematics_psm1_psm2_14_clipping_third_clip_right_tube_recovery-SRT.csv <==
psm1_pose.position.x,psm1_pose.position.y,psm1_pose.position.z,psm1_pose.orientation.x,psm1_pose.orientation.y,psm1_pose.orientation.z,psm1_pose.orientation.w,psm2_pose.position.x,psm2_pose.position.y,psm2_pose.position.z,psm2_pose.orientation.x,psm2_pose.orientation.y,psm2_pose.orientation.z,psm2_pose.orientation.w
0.0057448806596976,-0.0005676152951436,0.0602982103033147,0.2000448352297292,0.5766590053386471,0.0924594978724809,0.7867005127193711,-0.0314021619236574,0.0165779634879755,0.0705162640728225,0.2088848245798401,-0.486428120461159,-0.4221432448071978,0.7359007368854334
0.0057243962735173,-0.0005759416681066,0.0603020343676717,0.200052074569683,0.5765219953679475,0.0927392235306471,0.786766161407733,-0.0313939469324843,0.016585747165392,0.070491493082047,0.2090757379663228,-0.4865397996419818,-0.4220147758219566,0.7358463753706486
0.005714143853468,-0.0005752570546312,0.0603077374391172,0.1999970058877213,0.5764406779782144,0.0929290243809115,0.786817347823226,-0.0313893381843907,0.0165920656885804,0.0704754153621386,0.2091416956591097,-0.4865774255747089,-0.4219068002717731,0.7358646695842621
0.0057079824819705,-0.0005726014474336,0.0603331126094229,0.200271427762842,0.5760314227997038,0.0931422689649006,0.7870220282185574,-0.0313802235523232,0.0166079961060773,0.0704539079901547,0.2090630362391699,-0.4866813436905847,-0.4219275648428374,0.7358063920677639
0.0056961582891049,-0.0005756488307821,0.0603548350367947,0.2001821448391379,0.5758886320379549,0.0934876363455629,0.7871082862145304,-0.0313627682943319,0.0166361614517218,0.0704179698975815,0.2091178368398528,-0.4867549956151752,-0.4218456484514647,0.735789068579885
0.005682409647878,-0.0005756099851163,0.0603805532709592,0.2001734246333006,0.5758383505039968,0.0934780578472666,0.7871484274649322,-0.0313497774864154,0.0166476939212588,0.0704048845526032,0.2090652051082276,-0.4867325611593537,-0.4218641429873594,0.7358082622408174
0.0056767742927625,-0.0005668947709794,0.0604113493831173,0.2001498302819249,0.575587273425529,0.0938699254357308,0.7872914156825109,-0.0313329963867017,0.0166558046965029,0.0703956556361759,0.2089289328439649,-0.4869409417835521,-0.4217851134191578,0.7357544008251787
0.0056662279914783,-0.000572196028702,0.0604396047063257,0.2001727477787643,0.5755017957522135,0.0938318942647616,0.7873526082711375,-0.0312895523803563,0.0166674996839805,0.0703624705770282,0.2087351186683984,-0.4869575316863989,-0.4218279725564149,0.7357738607325786
0.0056592777453783,-0.0005771341163099,0.060459728544555,0.2001574531707335,0.5754666687840745,0.093843642841985,0.7873807705023739,-0.0312723120897386,0.0166738519876141,0.0703481003319305,0.2087002673377057,-0.4869816351148465,-0.4218193697954103,0.7357727262813182
0.0056565387178325,-0.0005820494748372,0.0604848210735253,0.2001865054713722,0.5753442277661728,0.0938408653951748,0.7874631893524873,-0.0312677137623268,0.0166776986581314,0.0703431484702263,0.2086564320267877,-0.4870172982885112,-0.4218109709047763,0.7357663687380526
0.0056579489564686,-0.0005843015728637,0.0605131275332186,0.200235380958974,0.575049161212269,0.0941131615617731,0.7876337773496818,-0.0312472428937232,0.0166988493078769,0.0703084438641677,0.2083795044540708,-0.4876990181308823,-0.4215138599584196,0.7355635361412386
0.0056571925622279,-0.0005885181827677,0.0605229989559054,0.200231565014548,0.5750380925834068,0.0941180842991812,0.787642240270108,-0.0312168131632426,0.0167057628646989,0.0702819658309642,0.2082655589311208,-0.4875950529344456,-0.4216029483679699,0.735613672551291
0.005657152289517,-0.0005932814776199,0.0605322346047758,0.2002295713757291,0.5750289009498277,0.0941235986995682,0.7876487986323395,-0.0312081013316384,0.016708061462603,0.0702772188597432,0.2082412978454621,-0.4876304981612636,-0.421587908349827,0.7356056651955947
0.0056574178277052,-0.0006023824973751,0.0605497354351113,0.2005325144851507,0.5748431772862433,0.0938262813880754,0.7877427632689527,-0.0311890854926206,0.0167246748144846,0.0702482042724791,0.2080169521942113,-0.4882154000888016,-0.4213284115159902,0.7354298337471599
0.0056591843867625,-0.0006080171573351,0.0605599450636422,0.2005313187359254,0.5748381190276215,0.0938291953108904,0.7877464117507155,-0.0311493018752553,0.0167362122573432,0.0702033964562546,0.207874995870046,-0.4882056569889731,-0.4213742193860958,0.7354501953312351
0.0056605599999478,-0.000612685094418,0.0605689690955808,0.2005066729474882,0.5748306737073786,0.0938480431305392,0.7877558730147421,-0.0311371380321412,0.0167395827925625,0.0701914967879829,0.2078943934566069,-0.4882614844182694,-0.4213332597371087,0.7354311172654308
0.0056636129363782,-0.0006226763614659,0.0605874631221345,0.2003720989541995,0.5746408641181874,0.0938825405548452,0.7879244683503358,-0.0311212277379926,0.0167559281876462,0.0701674183946991,0.2073653708362941,-0.4887949161547084,-0.4212063249923193,0.7352988268083274
0.0056678428811908,-0.0006281955408867,0.0606005957329452,0.2003451984057446,0.5746178884255716,0.0939628810382343,0.7879384879317007,-0.0310762766468167,0.0167629557283799,0.0701357414384682,0.2071453696171125,-0.4888394011955039,-0.4212461852635136,0.7353084299026827
0.0056703014761439,-0.0006307092567939,0.060608706540033,0.2002952893183154,0.5745921622818037,0.0940599977717506,0.7879583497497771,-0.0310637513898928,0.0167622584631812,0.0701322970524623,0.2071274523353299,-0.4888570627709794,-0.4211775417745148,0.7353410562268254
0.0056735208237473,-0.0006301656236954,0.0606210044912514,0.2003299148253587,0.5744756692291233,0.094266194071393,0.7880098447006293,-0.0310514916671693,0.0167780095298873,0.0701087481685416,0.2068953807872849,-0.4895062237903742,-0.4208844202140215,0.7351423420674935
0.0056771608062775,-0.0006367086807134,0.0606339181203627,0.2003506505393919,0.5744768968765922,0.0942479803036123,0.7880058565722552,-0.0309876155432931,0.0167983852168438,0.070034382073444,0.2067498071931965,-0.4898167924281214,-0.4206837435063938,0.7350912970716287
0.005679212082974,-0.0006421396855072,0.0606477349577204,0.2003696288880204,0.5744330731576948,0.094211482919758,0.7880373422420689,-0.030964540837405,0.016798563760282,0.0700285796693755,0.2067218332703528,-0.4898778131833392,-0.4206524930404147,0.7350763850777263
0.0056806865730308,-0.0006464090927444,0.060658621126283,0.2004127544544157,0.57439275730006,0.0941589371941233,0.7880620424558601,-0.0309556155727638,0.0168035761217394,0.0700188156763535,0.2066738520290719,-0.4901339578171191,-0.420458782548391,0.7350299548045077
0.005683846855741,-0.0006530457070994,0.0606755628064271,0.2004750489000744,0.5743961558023002,0.0941046392647784,0.7880502064189175,-0.0308806720316865,0.0168499494459267,0.0698939755000579,0.2061336115905354,-0.4910896827193162,-0.4200836942158444,0.7347581558262913
0.0056845209835903,-0.000655517471917,0.0606868745689923,0.2004438018002098,0.5743878797132439,0.0941161913984499,0.7880628074430696,-0.0308480849119839,0.0168508967730527,0.0698711590086103,0.2061528231502386,-0.4909765337623757,-0.4200740479255778,0.7348338935169556
0.0056851048262293,-0.000656717970725,0.0606968586333649,0.2004102504866492,0.5744222627071336,0.0941431669311215,0.7880430570257404,-0.0308389341006094,0.0168503141888837,0.0698699481712966,0.2060881171881083,-0.4909805630983994,-0.4200917101525066,0.7348392543097991
0.0056870349733949,-0.0006583391439637,0.060717390295583,0.2004600491259107,0.5743827136000662,0.0942124698757538,0.7880509358802716,-0.0307714246400216,0.0169015816051163,0.0697455615595602,0.2054420558800765,-0.4924882758208607,-0.4194373298368924,0.7343849032993947
0.0056858120479903,-0.0006585702223532,0.0607323261977058,0.2004203972373203,0.5743694523721065,0.0942181328914124,0.7880700095724095,-0.0306965315897694,0.0169082828456051,0.0696757122528308,0.2052894651697827,-0.4925088435294488,-0.4194711629361399,0.7343944566788287
0.0056862865714034,-0.000658415839299,0.0607445211774889,0.2004064912373765,0.5743656903696838,0.0942045217956651,0.7880779149737226,-0.0306778643051387,0.0168992813837775,0.0696656401324332,0.205242788039088,-0.4924803759042158,-0.4195103859244846,0.7344041894002745
0.0056862740340711,-0.0006649264946339,0.0607685324193461,0.2004892077140108,0.5741951661841656,0.0940626143327993,0.7881980799937449,-0.0306352847797119,0.0169297573614256,0.0695780737415713,0.2045502604270952,-0.4938870098317717,-0.4188797097635107,0.7340126710262406
0.0056855521050803,-0.0006663127272948,0.0607849760202949,0.2004730139279155,0.5741842970654214,0.0940523607545304,0.7882113403945958,-0.0305504982139494,0.0169335529916422,0.0694817616419962,0.2044514983749392,-0.4939644268604307,-0.4188730863044957,0.7339918714661865
0.0056823935613054,-0.0006642511235989,0.0607993740487898,0.2004525584296557,0.5741705671094898,0.0940394087772828,0.7882280896295131,-0.03053099233835,0.0169217870560467,0.0694749706964,0.2044129671246198,-0.4939252241355185,-0.41885494311985,0.7340393371325915
0.0056843553495394,-0.0006660388596893,0.060826783976323,0.20075004741899,0.5740956788055465,0.093970071136731,0.7882151963573336,-0.0304788002474593,0.0169762543899794,0.0693468068657854,0.203505082259995,-0.4961272007118205,-0.417826973034812,0.7333921889499316
0.0056833237232701,-0.0006671940233483,0.0608502510818742,0.2007009087278585,0.5741193310343929,0.0939874482175172,0.7882084106034345,-0.0303330029839075,0.0169993753827716,0.0691412948686263,0.2031486409797054,-0.4964476106334436,-0.4177710343804626,0.7333060496117034
0.0056800935569249,-0.0006647639536534,0.0608695524960938,0.2006957273077544,0.5741474080515334,0.0939697023045019,0.7881913942164814,-0.0302911935311146,0.0169864665182305,0.0691255004053324,0.2030869782449776,-0.4963578400757026,-0.4178473914951608,0.7333403925077338
0.0056799013973396,-0.0006642865465616,0.0608822595810156,0.2009749685913963,0.5743005148955607,0.0937914094738943,0.7880299182767628,-0.0302540378574103,0.0170242770038893,0.0690395272753555,0.2022165081333479,-0.4982227259221275,-0.4170571541894156,0.7327659444546439
0.005676962131205,-0.0006645281963464,0.0608995180099088,0.2010244624181988,0.5742920030703553,0.0937318459734606,0.7880305842854836,-0.0300948492446489,0.0170585145807689,0.0687962302739348,0.2015462996446862,-0.4990043760356502,-0.4168400592978168,0.7325422081773845
0.0056713403099995,-0.0006654899277245,0.0609111480393133,0.201035017180618,0.5742716348055376,0.0937199082635771,0.7880441549304396,-0.0300473161317023,0.017047403458265,0.0687672981558347,0.2014804816560678,-0.4989107587802484,-0.416982958992791,0.7325427511036964
0.0056656679419786,-0.0006681836478507,0.0609135646370895,0.2013027022317899,0.5745084359791786,0.0937138599924236,0.7878039042225279,-0.03003325424488,0.0170459551532066,0.0687515229122805,0.2012925847252257,-0.4993552450404151,-0.4167931954191489,0.7323995267868215
0.0056549112590943,-0.0006783311796844,0.0609272941180252,0.2013688731561964,0.5745496577783706,0.0937417955299348,0.7877536057939594,-0.0298914475792327,0.0170995112334275,0.0685022455040223,0.2002120323752331,-0.5010496634755693,-0.4162952986335091,0.7318214270973725
0.0056456499238013,-0.0006791015527511,0.060942824860067,0.2013970022653664,0.5745195486794517,0.0937172734082073,0.7877712918916344,-0.0298363166689383,0.0170857294185418,0.0684600113118782,0.2001174324843287,-0.5010249054507674,-0.4163523520321791,0.731831795080811
0.0056435733384181,-0.0006774183656472,0.0609513545398569,0.2013843091086007,0.574489970228715,0.0937784373631485,0.787788828834979,-0.0298200888278562,0.0170718051339031,0.0684589833759711,0.2001614442105234,-0.501039928830854,-0.4163368233152492,0.7318183077243267
0.0056417043931437,-0.0006810929477938,0.0609872458637304,0.2017886689452013,0.5743890031972585,0.0938586179261458,0.787749430931167,-0.0297318913468418,0.0171463196187895,0.0682545762780147,0.1983583453559299,-0.5036371854656334,-0.4154112675410732,0.7310520029682099
0.0056326105430504,-0.0006845939361695,0.0610079847716938,0.2017928034646259,0.5743515686655043,0.0938536599437357,0.7877762566595461,-0.0295902859778926,0.0171438476524938,0.068083423221173,0.1981446691221272,-0.5037425327241748,-0.4154386120740323,0.7310218262275882
0.0056274954596551,-0.0006842083555696,0.0610253958439247,0.2017718363825553,0.5743076344602065,0.0939172485509219,0.7878060785930492,-0.0295597145713151,0.0171276082644576,0.0680773757885835,0.1981251064958556,-0.5037466275242634,-0.415449341239768,0.7310182092789343
0.0056288874817095,-0.0006887070562062,0.0610626483182596,0.2019694654676793,0.5742119645186431,0.0940721437793599,0.7878066936673589,-0.029492284838702,0.0171878686349584,0.0679119940632892,0.1972762180237994,-0.5060994278292338,-0.4145678892527009,0.730122543244426
0.0056202523402216,-0.000690650666916,0.0610940051422224,0.2019590421287607,0.5741729327228201,0.0940509132475815,0.7878403482611216,-0.0293704725620949,0.0172029923909093,0.0677077950919236,0.1971330953263281,-0.5063776152043495,-0.4144714210966804,0.7300230781565161
0.005613044268811,-0.0006899545277273,0.0611216889248349,0.2019483740588477,0.5741425667212863,0.0940218868731152,0.7878686769268722,-0.0293355143624003,0.0171922321392775,0.0676822830738485,0.1970517577197234,-0.5063492781001286,-0.4145239061905658,0.7300348926890832
0.0056132394873408,-0.0006908522830313,0.0611522582631934,0.2021473354403961,0.5740077279816947,0.0943148700047722,0.787880884580673,-0.0293023548493234,0.0172176063851311,0.0675894444488354,0.195714416858933,-0.5078485136634839,-0.4140959536881718,0.7295959808979496
0.0056033379461905,-0.0007067386117436,0.0611799739003605,0.2022111061053084,0.5739787467334705,0.0942392758001721,0.7878946793592411,-0.0291668566210822,0.0172323487593201,0.0673821229044663,0.1950523648573674,-0.5084441978732486,-0.4139847403235903,0.7294214881615341
0.0055924530301656,-0.000709333278081,0.0612025250869603,0.2022130504507532,0.5738950405153835,0.0942164209693102,0.7879578863866908,-0.0291275191055374,0.017217883134691,0.0673543649912858,0.195083286183297,-0.5084603316223487,-0.4139735320921332,0.7294083337511168
0.0055905248013855,-0.0007078190047646,0.0612276530045526,0.2021423109089808,0.573644855672001,0.0945213801069518,0.7881216748726705,-0.0291184630519567,0.0172066921951818,0.0673386612571742,0.1949021626381222,-0.5088863611533682,-0.4137967636005884,0.7292599377895002
0.0055842051295242,-0.0007150240616475,0.0612629335589204,0.2021162528596002,0.5735405971319701,0.0945757410544964,0.7881977118562894,-0.0290868377029206,0.0172032832711799,0.0672880844827265,0.1946760735251244,-0.5093184647682973,-0.4136278075980003,0.72911450721034
0.0055728603170055,-0.0007154347650517,0.0612882537911933,0.2020863665113424,0.5734949719674146,0.0945789179351142,0.7882381910822138,-0.0290671103861107,0.0171931090175723,0.0672734486622059,0.1946783629747456,-0.5093102218789254,-0.4136405531489365,0.7291124232035515
0.0055715181791865,-0.0007155687615889,0.0613092552008667,0.2022091233505611,0.573248765431645,0.094670359209172,0.7883748134308317,-0.0290577431736824,0.0171884057487045,0.0672645513233588,0.1946272894109851,-0.5094232204819213,-0.4135951363031239,0.7290728796744266
0.0055737299833643,-0.0007291280157342,0.0613774073679145,0.2024413946600951,0.5729094665251401,0.0950838890383316,0.7885120664513012,-0.0289112735781324,0.0172543643508683,0.0669515628333843,0.1931157303479714,-0.5116074776119488,-0.4128026739995388,0.7283941624440297
0.0055649651785595,-0.0007440873841953,0.0614274539163739,0.2025077342214747,0.5727333367826297,0.0949814007244424,0.7886353251248275,-0.0288553411536253,0.0172406857085117,0.0668969214884066,0.1930460927547213,-0.5115319729058698,-0.4128859996250017,0.7284184223925333
0.0055641853772996,-0.0007490618241456,0.0614459436428201,0.2025435892344939,0.5726821491571699,0.0949292311667599,0.7886695705850592,-0.0288382328708859,0.0172250998136504,0.0668923244305998,0.1930540332770293,-0.511518459410883,-0.4129026040452415,0.7284163956762966
0.0055671441675216,-0.0007662319002481,0.0615266176056246,0.2026243301286956,0.5720093055144073,0.0950904893667451,0.7891175667014491,-0.0287985812571228,0.0172493105557932,0.0667735275447336,0.1924959154781161,-0.5124957391429568,-0.4129319503460449,0.7278603192014029
0.0055647082122726,-0.0007720590877932,0.06157091187438,0.2025617897828185,0.5719527728383261,0.0951570056531895,0.7891665801576054,-0.0287600734075953,0.0172530205311335,0.0666714282405209,0.1926045440161371,-0.512639290038318,-0.4127721025721644,0.7278211588511974
0.0055561140674731,-0.0007684756545475,0.061601053445316,0.2024742525585739,0.5718908411551756,0.0952401264316146,0.7892238979978765,-0.0287516371890551,0.0172433482291995,0.0666635350322667,0.1926180723531789,-0.512609302623551,-0.4128563573707089,0.7277909103893314
0.0055528371857375,-0.0007687225511613,0.0616121529964477,0.2024635531357262,0.5718346807900501,0.0952202539161618,0.7892697325639316,-0.0287487216106287,0.0172377029905267,0.0666614874723895,0.1925798530885588,-0.5125728371649503,-0.4129583223208031,0.727768858093729
0.005554482504332,-0.0007683005786256,0.0616160961970916,0.2029271910362216,0.5722054659428214,0.0950699524571769,0.7888999708601196,-0.0287644354527553,0.0172264487181617,0.0666495544144601,0.1923611585133899,-0.5123636348285974,-0.4120574849075182,0.728484261691565
0.0055082538350676,-0.0008390276351826,0.0617141963576708,0.2062111810692541,0.5739624395349562,0.0935301312226665,0.7869537352084783,-0.0287577809038577,0.0172144337204278,0.06664523056983,0.190363140990315,-0.5113208694599908,-0.4125826576537554,0.7294438933943752
0.0054759613576968,-0.0008596160553201,0.0617774854446274,0.2060239425690254,0.5739660954921855,0.0937761134477989,0.7869708360926699,-0.0287401542024849,0.0172075151923362,0.0666500677480584,0.1902605018818166,-0.511199624420737,-0.4125687436191114,0.7295635114260614
0.0054617617196281,-0.0008571845013158,0.0618068744060223,0.2058879651856981,0.5739850389598022,0.0938748773833408,0.7869808309217384,-0.0287386536301505,0.0172001179601748,0.0666555572108786,0.1903749058610921,-0.5112079183120145,-0.4122289683570806,0.7297199031962428
0.0054474604360176,-0.0008904119441877,0.0618875412358808,0.2058999900009941,0.5727357696258781,0.0944756186486543,0.7878155176115775,-0.0287536918488876,0.0171750542568768,0.0666952709809509,0.1907118592346501,-0.5112549451273579,-0.4111405361941402,0.7302128643950887
0.0054393842623182,-0.00091039848372,0.0619053266580233,0.2058905703789522,0.5726806888601158,0.0945543198985422,0.7878485782333158,-0.0287522756673224,0.0171605182934737,0.0667345816422532,0.1907682177935725,-0.5112328121770896,-0.4109500670565256,0.7303208481343018
0.0054376547253323,-0.0009170204567704,0.0619136668448311,0.2058717490414695,0.5726210576094496,0.0945697082991578,0.7878949914811326,-0.0287655209826544,0.0171444757929976,0.0667974637990805,0.1908048950640331,-0.5111763970430437,-0.410845190467477,0.7304097566403658
0.0054436794370823,-0.0009286538206836,0.0619923299940183,0.2062062819488467,0.5712672442771989,0.0952644841443286,0.7887061448736676,-0.0287778613053895,0.0171354097092586,0.0668468056745781,0.1910251638607285,-0.5112350571174025,-0.4100633480450316,0.7307504045405979
0.0054447263582465,-0.000940404494939,0.0620125698963558,0.2062096212958848,0.5711251922443448,0.0953830553483772,0.7887938131230977,-0.0287692163045838,0.0171431536378603,0.0668810530727973,0.1909841618141333,-0.5112212521946699,-0.4099934960199332,0.7308099715124444
0.0054442710648324,-0.0009476350527922,0.0620242438488286,0.2062371295083856,0.5710105618464388,0.0954133657477804,0.788865941911955,-0.0287648080553894,0.0171516932670811,0.0669047927852049,0.1909882115790132,-0.5112329356575204,-0.4098391741860669,0.7308872962634708
0.0054441012801997,-0.0009542701801889,0.0620833170012684,0.2064888008519442,0.5698261023341112,0.0960381672279362,0.7895804320377627,-0.0287693937505873,0.0171491758010176,0.0669320187968927,0.1909613252809975,-0.5111788845374167,-0.4094529822852959,0.731148531796163
0.0054407553178931,-0.0009715648271877,0.0621002998109603,0.2064995245817632,0.5697910001337081,0.0960815190928823,0.7895976850288624,-0.0287660472064049,0.0171484719890558,0.0669707638051672,0.191002284672776,-0.5111839048456797,-0.4092333434123822,0.7312572825729848
0.0054405367821873,-0.0009828436500486,0.0621137229588127,0.2065297871668671,0.5697343451255866,0.0960691011671265,0.789632161704466,-0.0287581106290682,0.0171512075745594,0.066986014440783,0.1909672908857121,-0.5111620532748088,-0.4092429438940489,0.7312763239546223
0.0054422720486561,-0.000985320050099,0.0621425170104601,0.2068987708954716,0.5691883284209731,0.0961666893291425,0.7899174091351284,-0.0287629588817965,0.017149606916471,0.0670074650030984,0.1908720653328438,-0.5112381475533003,-0.4087445859746026,0.7315266738802456
0.0054528467776656,-0.0010010036169503,0.0621928030435408,0.2071287979141787,0.5686705668282657,0.0963797470726016,0.7902040191318112,-0.0287582229629224,0.0171405525567222,0.0670684272081919,0.1906561708096006,-0.5110925322272019,-0.4088262843421438,0.7316390621507326
0.0054570257230142,-0.001008467373694,0.0622037933326682,0.2071996863697247,0.5686791467745916,0.0963318283874305,0.7901851028914332,-0.0287443779468886,0.0171419869516854,0.0670876827117945,0.190577939339398,-0.511091126138324,-0.4088351200795281,0.7316554888807755
0.0054599043631567,-0.001013095998308,0.0622132105312769,0.2072469895593432,0.5686223011565095,0.0963494955135908,0.7902114518661078,-0.0287413139268591,0.0171455267796784,0.0670955345403122,0.1905449993294228,-0.5112770584642068,-0.4084242090016408,0.7317636491519119
0.0054753121688298,-0.0010297288291942,0.0622895996528901,0.2078356031339711,0.5677989210122313,0.0968259943312633,0.7905905856946733,-0.0287345621226321,0.0171432462010348,0.0671217765664899,0.19059985292429,-0.5115002130629202,-0.4080141791971337,0.7318221489377837
0.0054792839127377,-0.0010406766380508,0.0623038773269635,0.2078627650705085,0.567796275805402,0.0968190565600636,0.7905861941405109,-0.0287228186287436,0.0171422850037381,0.0671405470881703,0.1905184985194252,-0.5115515682884635,-0.4079967048741098,0.731817179024506
0.0054818115362987,-0.001050095431363,0.0623156828992224,0.2079385438662845,0.5677560144099785,0.0967631709276242,0.790602023035672,-0.028714422418377,0.0171416100277942,0.067153447469922,0.1904008051176523,-0.5114791356373417,-0.4081320229617542,0.731822983412911
0.0054997712465048,-0.001074246609671,0.0624019671295524,0.2086993396008098,0.5668860420958569,0.0970290832970057,0.7909931465705775,-0.0287215140559767,0.0171302916631021,0.067211469433499,0.1900365497943178,-0.5116800047480736,-0.4076495141623916,0.7320461434134117
0.0055106664524141,-0.0010944285159703,0.0624322835892163,0.2087262035333148,0.5668877911948838,0.0970179917468646,0.7909861651319575,-0.0287111354983602,0.0171248298609691,0.0672572666788035,0.189929041020235,-0.5116556839595595,-0.4076791421867586,0.7320745436599185
0.0055162590937772,-0.0011040406000025,0.0624485118293784,0.2087525176086655,0.5668282355983753,0.0970544912998379,0.7910174229680446,-0.0287006975215686,0.0171245440113752,0.0672747287992612,0.1899252317675518,-0.5116320247769726,-0.4076196169944428,0.7321252115601271
0.005538483551522,-0.0011159018388947,0.0625535656859244,0.2096396200788016,0.5654747665751306,0.09796955571639,0.7916384807554206,-0.0287016283059323,0.0171233816121037,0.0672919520859671,0.1895749028767855,-0.5117528053523197,-0.4073663508857155,0.7322725439201884
0.0055556481197907,-0.0011382226598831,0.0626018248807479,0.209706969351668,0.5653046730583151,0.0982167559882126,0.7917114894119712,-0.0286902941813917,0.0171186500433638,0.0673184344859184,0.1894648306524176,-0.5117224755127824,-0.4074094760455569,0.7322982348942304
0.0055626595924481,-0.0011505196889357,0.062617928732318,0.2097380974704455,0.565267267319948,0.098188169340243,0.7917334970605501,-0.028678175837635,0.0171145706732514,0.0673341490369513,0.1894623484152576,-0.5116920089082656,-0.40741822198342,0.7323153002281654
0.0055777701393603,-0.0011613433799162,0.0626709459657294,0.2107252251343171,0.5648423852912224,0.0982188116417154,0.7917708155206928,-0.0286832066722723,0.0171095502773202,0.0673540858921676,0.1894778164839582,-0.5120511295269967,-0.4067142474575102,0.7324515811476343
0.0055880461128816,-0.0011783445259219,0.0626961971292048,0.2108907599032251,0.564864934958971,0.0981056363531374,0.791724684948615,-0.0286685931628203,0.017098728865676,0.0673950059693531,0.1894470697748162,-0.5119812290966294,-0.4066905013335167,0.7325215798401666
0.0055945734675003,-0.0011888630305567,0.0627103281810161,0.2108947576748527,0.564867613143716,0.0981080838650385,0.7917214059799804,-0.0286514210348221,0.0170934280619811,0.0674157607191332,0.1894218139749887,-0.5119202896489191,-0.4066617893230948,0.7325866382488356
0.0056006106315376,-0.0011900285604823,0.0627473985793063,0.2114054444087105,0.5642678714139843,0.0983740926626123,0.7919798262942653,-0.0286507677928697,0.0170883064445039,0.0674318396210753,0.1894643978939796,-0.511956889586838,-0.4063217113676134,0.7327387337970716
0.005627263340676,-0.0012235347722228,0.062851499044045,0.2120786595041434,0.5634810803485887,0.0987407315824267,0.7923143203291735,-0.0286405145729913,0.0170805645405981,0.067475625291302,0.1893653193527994,-0.5119305569083561,-0.406353561772221,0.7327650807489003
0.0056369167757768,-0.0012381437778605,0.0628776552313458,0.2120778419185915,0.5634633547362243,0.0988066777758627,0.7923189239589381,-0.0286288309492695,0.0170764433713236,0.0674920162384916,0.1893494497059951,-0.5118868327339361,-0.4063151619616605,0.732821018755416
0.0056420063127054,-0.0012469115952776,0.0628915090035619,0.2120787837704935,0.5634636555786723,0.0988075366553592,0.792318350801272,-0.0286299172456773,0.017076375298748,0.0675023607856218,0.1891580147720437,-0.5121421475615441,-0.4058057032643837,0.7329743497126266
0.0056738007957394,-0.0012815942167331,0.0630107824929057,0.2130185492851902,0.5626803300734743,0.0992537133568241,0.7925671228317009,-0.0286304773605519,0.0170540731907887,0.067577582183109,0.1891618761953945,-0.5122345975726627,-0.4053762566612079,0.7331463647725174
0.0056848912131504,-0.0012989248838877,0.0630427526263761,0.2130163520487141,0.5626617073813188,0.0993188519541184,0.7925727742315613,-0.0286159608095744,0.01704322384301,0.067618721354265,0.189123307872417,-0.5121671530955967,-0.405413812387017,0.7331826664857614
0.005688759962163,-0.001305384474575,0.0630536759882853,0.2130162682404378,0.5626619804047343,0.0993185149769255,0.7925726451592424,-0.0286036773038571,0.0170423711678058,0.0676302712354589,0.1889978759396529,-0.512133938395732,-0.4054670421453988,0.7332087763846241
0.0057305985054242,-0.0013250188037716,0.0632260203946033,0.2150474101249326,0.5610974882422554,0.1005264627743433,0.7929808638100101,-0.0286018910352045,0.0170325576006456,0.0676600647851685,0.1884144860494998,-0.5118128207161584,-0.4055688170586474,0.7335267906674723
0.0057534089122406,-0.0013560202853754,0.063289204122523,0.2151813736331362,0.5610219508500891,0.1006010361263443,0.7929885110365867,-0.0285879305493502,0.0170261717351645,0.067685453017138,0.1883493691280361,-0.5117978735544685,-0.4055875076982257,0.733543608365131
0.0057638104923256,-0.00136895033328,0.0633131700942452,0.2152025538815618,0.5610324543174061,0.1005757181044546,0.7929785438038122,-0.0285738663453094,0.0170234997398933,0.0676969302743573,0.1883457165530883,-0.5117660945036535,-0.4055967685160361,0.7335615972377032
0.0057860175418016,-0.0013840429649421,0.0634066557504813,0.2164974665187316,0.5602188074558202,0.1008996225002363,0.7931601357500635,-0.0285780122453108,0.0170107527080892,0.0677407657728535,0.1882161873188526,-0.5119703446515993,-0.405035934964271,0.7337621715624867
0.0058035479646616,-0.0014107928968598,0.0634573281232713,0.2166554649021288,0.5602026719598454,0.1009158160091136,0.7931263291155496,-0.0285666025990483,0.0169917422058856,0.0678110556186539,0.188271257894231,-0.511931500812168,-0.4048984589098579,0.7338510134213534
0.0058117256783367,-0.0014248745313724,0.0634811886403172,0.2166783354947304,0.5602054273496286,0.1008992875451787,0.7931202379640355,-0.0285482183190612,0.0169872187041422,0.0678330619430891,0.1882332759146586,-0.5118704664972554,-0.404931926634516,0.7338848643747717
0.0058298650818599,-0.0014289155949099,0.0635763322568802,0.2176313895038931,0.5590398074649656,0.1018766362855002,0.7935566917059491,-0.0285424687988628,0.0169860766597399,0.0678382997761668,0.1880462404597706,-0.512061248634329,-0.4045205017718879,0.7340266022033658
0.0058469565666693,-0.0014542609702831,0.0636316178487548,0.2178155291961573,0.5589009272241924,0.1019781819812682,0.7935909520582574,-0.0285171777322746,0.0169762606855998,0.0678597902694962,0.1878414520570961,-0.5118809345592334,-0.4046896485397154,0.7341115624267535
0.0058525228116911,-0.0014628710381401,0.0636505454356935,0.217862214198035,0.5588444654588135,0.1019944114325691,0.7936158132795152,-0.0284945880974979,0.016967381368768,0.0678777952527404,0.1878561633852919,-0.511828212765484,-0.404704035635361,0.7341366262732718
0.0058589349450317,-0.0014602199265429,0.063676147455334,0.2182465656183573,0.55860023345932,0.1022560067802019,0.7936484894790342,-0.0284947799556832,0.0169610476723232,0.0678866417761274,0.187907111275109,-0.5119171271939946,-0.4042755353732357,0.7342976671053607
0.0059055637394563,-0.0015011502036555,0.0638267487388687,0.2193417520157544,0.5578780829048454,0.102874779660105,0.7937745398707108,-0.0284787123921387,0.0169507652999505,0.0679214560060538,0.1879109122486587,-0.511921309886628,-0.404196176002014,0.7343374652346052
0.005920174338246,-0.0015215294544825,0.0638675361078867,0.2193900926049353,0.5578047809552643,0.1027977360619151,0.7938226748278185,-0.028457540667814,0.016945285037433,0.0679410505144896,0.18789583117653,-0.5118646068972563,-0.4042195028204411,0.7343680101774543
0.0059263217007138,-0.0015283642440856,0.0638845417862176,0.2194075203171581,0.5578118668411353,0.1027711229091576,0.7938163248103899,-0.0284456598919333,0.0169455247418905,0.0679515756730698,0.1878632315420478,-0.5118796528772739,-0.404149225802055,0.7344045414404927
0.0059814350540202,-0.0015624512984445,0.0640717367888335,0.2210701778190475,0.5567202803190159,0.103907731193593,0.793973355572321,-0.028436928132538,0.0169433121967151,0.067972374337468,0.1877415641951984,-0.512026042919856,-0.404091551316666,0.7343653413661788
0.0060031585329031,-0.00158709117192,0.0641271097539971,0.2210815473080157,0.5566999451419313,0.1040020721235061,0.7939720961802633,-0.0284243861762159,0.0169392342696375,0.0679877009254341,0.1877269547416589,-0.5120454406130045,-0.4040744726627713,0.7343649486142163
0.0060079382475101,-0.0015913527871454,0.0641407589087517,0.2210979464342064,0.5567070497725527,0.1039743103622392,0.7939661841670678,-0.0284161892087846,0.0169364124795152,0.0679967536916536,0.1877772566695559,-0.5120527961043551,-0.4040453971152713,0.7343629572284608
0.0060424286259684,-0.0016165666695393,0.0642972227889062,0.2225442716707721,0.5554351537513343,0.1049172818263206,0.7943287739330194,-0.0284094225861612,0.0169269205020948,0.0680203590070889,0.1877431301166457,-0.5121919970149841,-0.4036094058155973,0.7345143448735276
0.0060625154457973,-0.0016453128989861,0.0643627073538901,0.2226502848715655,0.5553521115367486,0.1050085663391028,0.7943450659843565,-0.0283890622096337,0.0169159520030964,0.0680515502410279,0.1877085220920655,-0.5121135828571761,-0.4036541157440416,0.7345532954320569
0.006069500428633,-0.0016577254576125,0.0643908160647478,0.2226702132448746,0.55530887828866,0.1049706101300389,0.7943747206678972,-0.0283744161067851,0.0169100049775837,0.0680699799944339,0.1876832443454952,-0.5120614071138917,-0.4036835666615607,0.7345799433308072
0.0060964432005864,-0.0016609138597389,0.0645147769478262,0.2241129372785719,0.5543141922021392,0.105981390486166,0.794529491295496,-0.0283704384416551,0.0169085271103392,0.0680772532138727,0.1877378394444978,-0.5120819589283636,-0.403646734768103,0.7345719055966207
0.0061189375134255,-0.0016848051324074,0.0645868628398281,0.224252985465174,0.5542085150021064,0.1061561721671478,0.7945403624234173,-0.0283648164503178,0.0169053070351307,0.0680877405802343,0.1877695613728099,-0.5120829303035879,-0.4036295601234501,0.7345725576878731
0.0061238469127216,-0.0016902872479711,0.0646067974873005,0.2242645563210662,0.5542121998936632,0.1061259911928591,0.7945385580703272,-0.0283568068900468,0.0169018806960784,0.068096441093787,0.1877577191226259,-0.5120546658106013,-0.4036457575759397,0.734586387378917
0.0061448188365364,-0.0016867146154871,0.0647276438273714,0.2258293005857574,0.5529516364179844,0.1070552076011703,0.7948489147662536,-0.0283471789814196,0.0169038616138331,0.0680991855831052,0.1876414410362619,-0.5123245438288334,-0.403515300911943,0.7344995938231395
0.0061833653983771,-0.0017225069841814,0.0648421067594572,0.2261954253476323,0.5527336554664581,0.1072799399635485,0.794866120895782,-0.0283184135980814,0.0168941447639039,0.0681160351553562,0.1875441962447632,-0.5121966389659155,-0.403613966482066,0.7345594213864112
0.0061995041352105,-0.0017435275246216,0.0648924518424883,0.2261575913426043,0.5527165296047708,0.1073438006200873,0.7948801735156092,-0.0282906747938176,0.0168835985062451,0.0681358479213891,0.1875114117263253,-0.512104427992195,-0.403667546270979,0.7346026391122988
0.0062065378447314,-0.0017453546337282,0.0649219248006022,0.2263041163690144,0.5526066951943233,0.1075309860648625,0.7948895359587811,-0.0282864741600875,0.016879422734825,0.0681410068392759,0.1876768793904468,-0.5121642904613654,-0.4034511326900747,0.7346375378712728
0.0062828163306999,-0.0017781764284847,0.0651781062571114,0.228435621346617,0.5512821985058821,0.1094343590143238,0.7949397622321016,-0.0282772706036046,0.0168783217611837,0.0681449225730126,0.1877455739791757,-0.5122983338934111,-0.4033386833399188,0.7345882677138845
0.0063072813075066,-0.0017978490272279,0.0652333969070338,0.2284860508797684,0.5512828718613093,0.1094766442657202,0.7949189795859902,-0.028268056017009,0.0168754591973276,0.0681490976079236,0.187735777157618,-0.5122694954777646,-0.4033555103552355,0.7346016432353316
0.0063124804806283,-0.0018016718493325,0.0652508346321832,0.2285035371509655,0.5512473839338109,0.1094285686093977,0.794945182756475,-0.0282618348658685,0.0168729716883783,0.0681520958556985,0.1877517997422297,-0.5122609537677199,-0.4033526037027798,0.7346051007342163
0.0063129679716224,-0.001800989128841,0.0652582869813104,0.2284768311549266,0.5512003976260569,0.1094198117137473,0.7949866439675626,-0.0282594438634371,0.0168722752021918,0.0681532778262296,0.1877194364251342,-0.5122438508753624,-0.4034334582881663,0.7345808976295667
0.0063106668511806,-0.0017993326810918,0.0652670254078129,0.2281564281173456,0.5508109339810452,0.1098475276780037,0.7952895573177694,-0.0282583163062471,0.0168707697763863,0.0681538519734769,0.1877343562805304,-0.5122525763151121,-0.4034835491889144,0.7345434875243141
0.0063043446634519,-0.0018050589664605,0.0652663332086239,0.2281193261904133,0.5507804012291607,0.1099119322574784,0.7953124479018947,-0.0282573643166799,0.0168687952210643,0.068154116653412,0.1876652417692977,-0.5122140665977494,-0.4035937584882421,0.7345274570228142
0.0063036773560505,-0.0018095998504792,0.0652637144358997,0.2280371404033957,0.5507620331262858,0.1099934544209368,0.7953374663925946,-0.0282575345062226,0.0168672716496021,0.0681538388922621,0.1877124868054953,-0.5122360123065561,-0.4035654386962214,0.7345156408705678
0.0063014838903764,-0.0017832131285489,0.0653239831664312,0.2293089240542274,0.5494683831598592,0.1116816438477762,0.795631273696705,-0.0282479451595182,0.0168539663758148,0.0681700707022733,0.1877470916193973,-0.5112669962620371,-0.4044999573276208,0.7346678655308158
0.0063037509835178,-0.0018011619672656,0.065349707360442,0.2293437745660633,0.5493363294154315,0.1121140681826113,0.7956515983567909,-0.0282488516638064,0.016857418320973,0.068169445067951,0.1877462516750365,-0.5114501954946961,-0.4043862339709405,0.7346031692588938
0.0063093829918305,-0.0018312801404575,0.0653726823775875,0.2294197748245218,0.549300253464272,0.1122061885411306,0.7956416088394476,-0.0282487128561322,0.0168598317420475,0.0681702044789381,0.1877820708516986,-0.5114765965479262,-0.404353694546138,0.7345935439120643
0.0063271042448795,-0.001833530914012,0.0654732605055047,0.2308698435521956,0.5480495115966121,0.1137885759954901,0.7958599174162613,-0.0282539872894254,0.0168582451910269,0.0681736132247049,0.1880404839375919,-0.5112400336014833,-0.4040459691259524,0.7348613877982298
0.0063568239561825,-0.0018859743787923,0.0655814311336459,0.2313118408045262,0.5476649556986417,0.114418528439684,0.7959059799705764,-0.0282536425319765,0.0168709310330148,0.0681803252288643,0.188079469869431,-0.5110613497817617,-0.4040594455576144,0.7349682811037161
0.0063717960428061,-0.0019222395617218,0.0656217965525987,0.231381256401333,0.5476431520763256,0.1144906340070008,0.7958904364890447,-0.0282551929112854,0.01688865995414,0.0681869933179398,0.1881309420891742,-0.5109710691435595,-0.4040697995775305,0.7350121850665483
0.0063811617964951,-0.0019188231601741,0.0656905786058005,0.2325086925627457,0.5467903661890297,0.1155422585074901,0.7959962247552547,-0.0282571031072529,0.0168976663761837,0.0681913295681845,0.1882288015627715,-0.5108820009034967,-0.404075112350543,0.7350461230385333
0.006409365929064,-0.0019598765564378,0.0658227493797221,0.2333673126990394,0.5460911483000942,0.1165588454238145,0.7960767492304877,-0.0282596457397594,0.0169021381828461,0.0681946069873367,0.1882419077143067,-0.51079205223567,-0.4041185244495049,0.7350814116475168
0.0064205696565548,-0.0019908318377567,0.0658731480707865,0.2334865294779818,0.5460518190064805,0.1166385613726537,0.796057094380145,-0.028262317008119,0.0169033497971099,0.0681977154247564,0.1882512519421498,-0.5107486271745578,-0.4041396143198911,0.7350975976827073
0.0064289950197285,-0.002001111988921,0.0659203948743746,0.2339393629211191,0.5457360216808834,0.1170261424752611,0.7960838216502979,-0.0282654681001901,0.0169046743868312,0.0682006927204466,0.1883469511075477,-0.5107538176336571,-0.404100228310199,0.7350911299021238
0.0064824576275864,-0.0020508427907177,0.066147806915476,0.2359219864878386,0.5443336947862331,0.1186557398039148,0.7962175961529523,-0.0282715535172729,0.0169005579673164,0.0682124043104217,0.1884357965953364,-0.510676797810314,-0.4039966187881403,0.7351788154914659
0.0065083171368471,-0.0020921314481004,0.0662348285735221,0.2360554484957948,0.5442364185183142,0.1188101772534881,0.7962215067271182,-0.0282749818130241,0.0168996493189019,0.0682245755873209,0.1884413250183414,-0.5106289736418274,-0.4040199625057629,0.735197788489375
0.0065117960218588,-0.0021008416278822,0.0662635060550931,0.2360392934407986,0.5442261792477948,0.1188013378263351,0.7962346136058069,-0.0282759772264266,0.0168996779625006,0.0682296365302187,0.1884491992466405,-0.5105789200647228,-0.4040450037521731,0.7352167711850349
0.0065430964242495,-0.002108769004173,0.0664562111749654,0.2382654956844976,0.5426975173237563,0.1207146455155534,0.7963271517504011,-0.0282784829971552,0.0168968449364786,0.0682377812220343,0.1883542437708886,-0.5104037565950905,-0.4041254388384885,0.7353185117965652
0.0065722360346401,-0.002156404234256,0.0665849359770188,0.2385490623966877,0.5424539004840153,0.1209891175201785,0.7963665890285878,-0.0282795131248415,0.0168969757286035,0.0682448177432397,0.1883596895990042,-0.5103532018637199,-0.4041504533807691,0.7353384579319476
0.0065748480316455,-0.0021630411349026,0.0666342929360088,0.2385090133155017,0.542399227106767,0.1211001825765843,0.7963989419764228,-0.0282800018179085,0.0168978538921325,0.0682478099672354,0.1883118602735814,-0.5103309855629246,-0.4041787556577402,0.7353505707685539
0.0066004776550526,-0.0021568836076246,0.0668615945846567,0.2413569177201744,0.5405021180228068,0.1231062997438475,0.7965231557493195,-0.0282879639025808,0.0168938122474212,0.0682544684700911,0.1883220045635449,-0.510308463473749,-0.4038944018538646,0.7355198208446448
0.0066339774318125,-0.0022079023879237,0.0670656705304883,0.2417756324268878,0.5400946805259119,0.1235193179109735,0.7966085975778817,-0.0282911248184383,0.0168931905212563,0.0682673033548101,0.1883134475166816,-0.5103108838555578,-0.4038917793671812,0.7355217725278794
0.006637574412741,-0.0022117869090671,0.067144753908537,0.2418060555950464,0.5399798104775821,0.1234335442782835,0.7966905270561844,-0.0282930396464127,0.0168926340180362,0.0682768303549106,0.1883189908865116,-0.5102606723110652,-0.4039165700792023,0.7355415748817999
0.0066575165502146,-0.0021894185334431,0.0673065549394931,0.2437084444761179,0.538468223378566,0.1254989820690551,0.7968112524319625,-0.0282938247340744,0.0168915179606779,0.0682821090388912,0.1882647407277356,-0.5101729808995545,-0.4039879568203826,0.7355770848135998
0.0067203162874201,-0.0022440888462813,0.0675220498657904,0.244445898101773,0.5379074524971494,0.1264164297452735,0.7968190897184272,-0.0282957847253719,0.0168908641088378,0.0682880398252191,0.1883132602974818,-0.5101962548267388,-0.4038950050355619,0.7355995666558169
0.0067485582014987,-0.00227602875812,0.0676155295729612,0.2445179631688596,0.5378124316720985,0.1264125552268242,0.7968617319885061,-0.0282950630940917,0.0168891963981641,0.0682964348499668,0.1883071042070946,-0.5101890102050162,-0.4038987503020497,0.7356041108338145
0.0067548443805101,-0.0022605087854268,0.0676866262397565,0.245582724228085,0.537041779565985,0.1271548572076667,0.796935941497063,-0.0282939674528518,0.0168873363660062,0.0683001397800508,0.1882926207237371,-0.5101682930844756,-0.4038560634056363,0.7356456224044035
0.0068058926951024,-0.0023076000279679,0.0679171193962889,0.2473872854446744,0.535883010394763,0.1284967462162051,0.7969426054506119,-0.0282934583679819,0.0168815785373125,0.0683102987756757,0.188318806571074,-0.5101486394778006,-0.4036795109006654,0.735749444586671
0.0068314356773092,-0.0023416274901066,0.0680123480365623,0.2474862560663346,0.5357646620643958,0.1285606676303026,0.7969811382208135,-0.0282876789688919,0.0168771436442953,0.0683212422857765,0.1883314825840125,-0.5101355683544249,-0.4036790549531389,0.7357555131696645
0.0068395427025719,-0.0023459542409555,0.0680751209024945,0.247702904399015,0.5354950090063407,0.129017962666926,0.7970211614448309,-0.0282834732887777,0.0168755662591823,0.0683246342165661,0.1883260431022831,-0.5101214790936807,-0.4036871808788487,0.7357622156993386
0.0068952138531509,-0.00238492774845,0.068345017647725,0.2503178707557675,0.5335841580028924,0.1308018007179883,0.7971949566057069,-0.0282812003247772,0.0168733388448665,0.0683325118650067,0.1882001852961219,-0.5101015757926256,-0.4037422173861629,0.7357780198731749
0.0069330143726321,-0.0024175755854553,0.0684528486968122,0.2504880698736463,0.5334324429164735,0.1309072427452155,0.7972257205409167,-0.0282806605754335,0.0168693248293091,0.0683421125010862,0.1882497020735409,-0.5101124473577655,-0.4036571507859013,0.7358044885289177
0.0069429577410213,-0.002425723592068,0.0684860658577834,0.2504677913315649,0.5334398596635364,0.1308783571413145,0.7972318717033489,-0.0282796708154918,0.0168692135530924,0.0683450226098926,0.1882332137998899,-0.5101595227302124,-0.403632929546868,0.7357893562533098
0.0069877081738151,-0.002452317622279,0.068733390497632,0.2525712211369027,0.5317567733115904,0.1329341846319715,0.7973525035057534,-0.0282826154360074,0.0168678935557277,0.0683506802165136,0.1881446960683094,-0.5103243534142837,-0.4033864354535156,0.7358328691664728
0.0070214389552738,-0.0024880289045363,0.0688796955345206,0.2527624489076142,0.5315241335802169,0.1330554945365675,0.7974267836094139,-0.0282796878435662,0.01686328586987,0.0683638689310516,0.1881591121122111,-0.5103174247413256,-0.4033823402772925,0.735836233197945
0.0070258177784323,-0.0024866783292192,0.0689292411800619,0.2527311896283502,0.5315066175027423,0.1330554144730316,0.7974483795326457,-0.0282775148415689,0.0168616316593131,0.0683683966894401,0.1881338267563662,-0.5102961733730104,-0.4034026827621305,0.7358462843632385
0.0070583736752439,-0.0024899253841438,0.0691569870928182,0.2555839372510893,0.5297243697067945,0.1352474505385327,0.7973563007092864,-0.0282761619531683,0.0168595195483069,0.0683742287426391,0.18810932552397,-0.5102758716349572,-0.4034225306730284,0.7358557455258954
0.0071137289839638,-0.0025475516000034,0.0693377935587891,0.2560012527498438,0.5294746216732502,0.1355714311449119,0.7973332870586802,-0.0282743213642614,0.0168567374367066,0.0683818846405357,0.1880623329657336,-0.5102409482571262,-0.4034589250083626,0.7358720197644769
0.0071297700666934,-0.0025564455277555,0.0693979584327647,0.2559362466847965,0.5294360100082661,0.1357380031647146,0.7973514554048811,-0.0282736366524443,0.0168572470936242,0.0683842268817925,0.188033146184006,-0.5103406628678107,-0.4034074610707778,0.7358385448671583
0.0071390164084431,-0.0025551506675848,0.0695415230185932,0.2581236160591053,0.5280626835590743,0.1369841674502474,0.7973439276328147,-0.028275529776967,0.0168556474851756,0.0683884460465407,0.1879620296957011,-0.5104035901768894,-0.4032763724219938,0.7358849216918171
0.0071878204240002,-0.0026198625178171,0.0697543052340856,0.2590558090682047,0.5274781649544391,0.1376699500182996,0.7973103900905056,-0.0282730141689061,0.0168520953540289,0.0684023424195214,0.1878847335468473,-0.5104651835479066,-0.4032631545170998,0.73586918096517
0.0072098568448074,-0.0026484049557199,0.0698411218882182,0.2590633227807512,0.5273624611813824,0.1377301145620975,0.7973740934274343,-0.0282680376999679,0.0168470374707744,0.068415535067315,0.1878760649626544,-0.5104406785178893,-0.4032773770792724,0.7358805983747687
0.0072075649112596,-0.0026366183240583,0.0698930821370307,0.2596400696632785,0.5267086032823449,0.138494901089141,0.7974862029063062,-0.028266042448608,0.0168452438090676,0.0684201108710535,0.187808340268869,-0.5103961183762825,-0.4033274442744817,0.7359013536927972
0.0072395478334863,-0.0026563212418662,0.070051937081367,0.2603589102287103,0.5257834098337517,0.1399124287070308,0.7976149171758333,-0.0282635401287454,0.0168416800866082,0.0684249074398936,0.1878502123327027,-0.5103418757304594,-0.4032850835495138,0.7359514990737749
0.0072628026566723,-0.0026752314495533,0.0701357912243202,0.2604363177815886,0.5257432209851983,0.1398961317454247,0.7976189956935222,-0.0282600791582087,0.016841801726284,0.0684276472701297,0.1878178788972453,-0.5104338836044987,-0.403238020680807,0.7359217305613375
0.0072635410971398,-0.0026735808696694,0.0701549731361919,0.2603909504166241,0.5257201093773666,0.1399610179371393,0.7976376577089228,-0.0282581129955628,0.0168408263188979,0.068429743671522,0.1878153666852315,-0.5104267802454957,-0.4032421426309159,0.7359250399677515
0.0072997298382833,-0.002696672847895,0.0703737278240939,0.2625503014801912,0.5243150258570465,0.1415501949011784,0.7975742192276677,-0.0282588520175785,0.0168366460429317,0.068434257016337,0.1878456652119607,-0.5104146946603576,-0.4030614318284503,0.7360246787358761
0.0073299975336659,-0.0027240860627851,0.0704840048708703,0.2627006029212437,0.524213685502618,0.14160648092426,0.79758134990534,-0.0282536141461427,0.0168338364474389,0.0684421252081783,0.1878247895304944,-0.51044543016707,-0.4030468482364065,0.7360166773831145
0.0073373348485642,-0.0027297082581004,0.0705214538397746,0.2626941098547959,0.5242189216763206,0.1415589074652579,0.7975884919689818,-0.0282511702422689,0.0168323214183808,0.0684456520793828,0.1877784206378575,-0.5104123032321942,-0.4030822191760524,0.7360321120957071
0.0073665013207613,-0.0027369779339087,0.0706981488482463,0.264480629742075,0.5230637508959423,0.1433751776322044,0.7974320456495568,-0.0282504063221333,0.016835618512141,0.068445291982883,0.1876442079367492,-0.5106337608612473,-0.4029939170696157,0.7359610834149971
0.0074204839553425,-0.0027792453341505,0.0708655633633345,0.2646531093066634,0.5229567099996717,0.1435559525962387,0.7974125028332707,-0.0282467880112917,0.0168328665348462,0.0684511536980049,0.1876827274419068,-0.5106421467154247,-0.4029730037728327,0.7359568941508261
0.0074206106689038,-0.0027786286900393,0.0708701770433639,0.2646702640088467,0.5229601984967925,0.1435349696930759,0.7974082985603365,-0.0282466325002492,0.0168324778449415,0.0684518134435887,0.1876612703859841,-0.5106292006387301,-0.4029886564718379,0.7359627774603774
0.0074224232337414,-0.0027711648800307,0.0709611879134551,0.266048805044825,0.5219638530072863,0.1445240250198029,0.7974237115110662,-0.0282449221788497,0.0168320579268139,0.0684530615154153,0.1876679629417348,-0.5106863782429989,-0.402950737499906,0.7359421593512837
0.0074501481219507,-0.0027956178887255,0.0710771956865106,0.2665059976073063,0.5216206276540799,0.144867700436823,0.7974332720768835,-0.0282367553627201,0.0168285556705372,0.0684582745264215,0.1876600545013752,-0.5106589278557584,-0.4029668998207488,0.7359543742614775
0.0074605680543302,-0.0027994980031007,0.0711386183336342,0.2664748148556206,0.5215975948996541,0.1449327077336047,0.7974469463679478,-0.0282311753764669,0.016827000445624,0.068460802689046,0.187620036218214,-0.5106807378392227,-0.4029657220118164,0.7359500885881858
0.0074621139567968,-0.0027855342577543,0.0712116471190851,0.267398074175336,0.5210336448268388,0.1458901862172292,0.7973319662795938,-0.0282274014879637,0.0168249065150457,0.0684632258266227,0.1875960672874566,-0.5106556129290007,-0.4029886766011707,0.7359610635445489
0.0074924383587324,-0.0027998805051288,0.0713225530968332,0.2679793814934268,0.5208167688299801,0.146418057777626,0.7971817212885198,-0.0282251380029241,0.0168250152099005,0.068464530008868,0.1875332930795537,-0.5107901289443006,-0.4029286394976359,0.7359165846971972
0.0075089890131198,-0.002806308031466,0.0713779366443052,0.2680096494632957,0.5208046205159286,0.1465219679995118,0.7971603903464918,-0.0282240896622711,0.0168217286784607,0.0684681590689745,0.1876005396997414,-0.5108168281027402,-0.4028896494482648,0.7359022598136764
0.0075098030097898,-0.0028012302019048,0.0714048216905726,0.268349384337872,0.5206093848069109,0.1468143338429007,0.797119832744563,-0.028223317382216,0.016819616536301,0.0684701539043771,0.1875810889027687,-0.5107994165715865,-0.4029083717645512,0.7359090535373354
0.0075401542760692,-0.0028135711827267,0.0715787513236254,0.2698975046886503,0.5196386374570641,0.1481137647890354,0.7969901731543647,-0.0282188960210182,0.0168167641081797,0.0684706205265415,0.1876042801128121,-0.5109556331689104,-0.4026867473097647,0.7359159996612339
0.0075570701197009,-0.0028216890971758,0.0716608016185694,0.2699818781377534,0.5195997350622757,0.1480733338948197,0.7969944721199121,-0.0282091206882459,0.0168123659681223,0.0684735671080876,0.1876083037991372,-0.51098621087252,-0.4026650997230059,0.7359055877684426
0.0075587615031609,-0.0028225485321836,0.0717038709498936,0.2699361722373441,0.5195880137626792,0.1480376973291118,0.7970242148401133,-0.0282014284749441,0.0168074520451272,0.0684764639358874,0.1875856539534925,-0.5109470659671103,-0.4026970363875967,0.735921065804675
0.0075950108620729,-0.0028214227828293,0.0718750217792288,0.2716629682672157,0.518657028292008,0.1500501870783014,0.7966674714291503,-0.0281982888659083,0.0168086204586568,0.0684746877673954,0.1875625576459983,-0.5112187118533985,-0.4025397056265584,0.7358243683205438
0.0076305671720397,-0.0028406299035549,0.0719584422271203,0.2717385526174888,0.5186705469389595,0.1501642695425836,0.796611395168394,-0.0281946348834464,0.0168045721686924,0.0684767463219981,0.1875655334470431,-0.5112030460137976,-0.4025499263259045,0.7358289021395873
0.0076383014412558,-0.0028417445585736,0.071986834187403,0.2717348976920371,0.5186851070133119,0.1501116541843052,0.7966130782361905,-0.0281922981064247,0.0168021236275846,0.068478612786259,0.1875664726607641,-0.5111930254752329,-0.4025563360530991,0.7358321176345737
0.0076360765403312,-0.0028363133690186,0.0719962907002421,0.2717145363405723,0.5186810813097633,0.1500947430282832,0.7966258310824701,-0.0281909815044875,0.0168001290226325,0.0684795517560784,0.1875901499615307,-0.5111983089950016,-0.4025457596082391,0.7358281972984504
0.0076313873015849,-0.0028398473262528,0.0720064335124478,0.2712295980816126,0.5181921930325604,0.1504058595543121,0.7970504586387999,-0.0281907197287438,0.0167975263332537,0.0684802809094831,0.1877835039783046,-0.5112834526631882,-0.4023065903983402,0.7358505242156871
0.0076284219616324,-0.0028424737110658,0.07200748264318,0.2711051350557351,0.518109652051478,0.1504999118940098,0.7971287039853748,-0.0281825525287574,0.0167930651286692,0.068487364373679,0.1876980416084454,-0.5112048690733046,-0.4023221032531179,0.7359184413004524
0.0076198577216099,-0.0028514022393137,0.0720057199465693,0.2710456575092286,0.518093089389184,0.1504476290967422,0.7971695636260394,-0.0281777137500126,0.0167911132679657,0.0684911493577662,0.1876922788931663,-0.5111885361568871,-0.4023315857055802,0.7359260724347944
0.0076199304757921,-0.0028556692421493,0.0720328575945413,0.2716041238656459,0.5177865538953978,0.1506341381691711,0.7971434255655215,-0.0281759133335913,0.0167902617784095,0.0684929386439429,0.187668536691771,-0.5111703976412308,-0.4023502211354477,0.7359345381645923
0.0076303492741986,-0.0028702546574791,0.0720717072457237,0.2716813086284969,0.5176828390357998,0.1509222392292948,0.797129990914755,-0.0281728498021247,0.0167893263614395,0.0684944208278199,0.1877511024140294,-0.5112077978913506,-0.4022960857629697,0.7359170947173235
0.0076368289312458,-0.0028799142648474,0.0720908606932938,0.2716804206362982,0.5176696819512687,0.1509899607720628,0.7971260133613802,-0.0281710226176785,0.016788671868255,0.0684951441867464,0.1877709923153919,-0.5112137485961515,-0.4022845843561967,0.7359141735831197
0.0076441603392278,-0.0028714841302501,0.0721141843514376,0.271838140981873,0.5175976469709497,0.1516816464160395,0.7969876906817163,-0.0281697975717244,0.0167885217905151,0.0684955097888904,0.1878337918389367,-0.5112455474215287,-0.4022417408755819,0.7358994760036521
0.0076730050387173,-0.0028731306700034,0.0721897860192569,0.2722747926793553,0.5172621558389457,0.1526824125620466,0.7968653464058362,-0.0281680917818691,0.0167882584452241,0.0684960059261929,0.1878316310282458,-0.5112406912240806,-0.4022445018859402,0.7359018920511926
0.007705650964135,-0.0028821922012677,0.0722318980066925,0.2722816308938476,0.5173043399035473,0.1527255618760277,0.7968273565487027,-0.0281671070985011,0.0167881649931333,0.068496306231209,0.1878517079852877,-0.5112497094790899,-0.4022310987340349,0.7358978282178631
0.0077191903060584,-0.0028844900759413,0.0722472522526204,0.2722982804313939,0.5173242447260525,0.1527445467315898,0.7968051052399743,-0.0281661961943724,0.0167883660122147,0.0684966523301562,0.1878925814077942,-0.5112710543207978,-0.4022023099014497,0.7358882991158057
0.0077582350214735,-0.0028711436663237,0.0723484001894078,0.273260009693877,0.5168701214846474,0.1543805001356464,0.7964552126745207,-0.028164637950221,0.0167886916012623,0.0684972400262333,0.1878890418647135,-0.5112673653112262,-0.4022041553691914,0.7358907571906529
0.0077982726155257,-0.0028779306783986,0.0723958574742189,0.2733313092464365,0.516932778834051,0.154422465849068,0.7963819432870314,-0.0281635372387879,0.0167892635333221,0.0684977363920352,0.1878855959036728,-0.511265210594231,-0.4022050500214306,0.7358926450408488
0.0078058794970403,-0.0028808583500643,0.0724060607984966,0.2733526222257335,0.5169375525197845,0.1544611788466207,0.7963640216298592,-0.0281624133150321,0.0167899685417334,0.0684982719636447,0.1878602563969751,-0.5112514265666955,-0.4022207461028334,0.7359001116350381
0.0078366578656612,-0.0028483387395055,0.0725043043328234,0.2747761386073691,0.5164602806946674,0.1566217640004738,0.7957615692895638,-0.0281609793906383,0.0167910161477749,0.0684989904306508,0.1878549305011652,-0.5112490186922074,-0.4022215496095594,0.735902704847823
0.0078926182120015,-0.0028443405882674,0.0725703718959406,0.2748958617794481,0.5164879981523597,0.15703946295287,0.7956198966947577,-0.0281587820590943,0.0167928537095773,0.0685001465191786,0.1878461269605863,-0.5112456352926198,-0.4022225030399171,0.7359067814801389
0.0079064803840435,-0.0028519103623188,0.0725869826672939,0.274963196908335,0.5165404263433769,0.1568974573134116,0.7955906084083301,-0.0281573754507586,0.0167944619448547,0.0685009891515023,0.187817810269393,-0.5112322952840287,-0.4022375234851166,0.7359150665021028
0.0079206927278611,-0.0028257178201898,0.0726442494437779,0.2761129515237118,0.5163170290019953,0.1583368523482307,0.7950520767546436,-0.0281559182536137,0.0167956426223481,0.068501746752056,0.187812076957016,-0.5112300014996012,-0.4022382008707313,0.7359177529290125
0.007982416337511,-0.0028236667473315,0.0727290986566499,0.276688664639114,0.516377638267014,0.158788702363567,0.7947223826970644,-0.0281539379930112,0.01679766989424,0.0685028766706262,0.1878031164458213,-0.5112274421927412,-0.4022386156552777,0.7359215908492089
0.0080023322370088,-0.0028284861687899,0.0727524990204283,0.2766797439418855,0.5164056365538578,0.158808412971999,0.7947033571068972,-0.0281526473637643,0.0167986127281111,0.0685035231747225,0.1877983230919892,-0.511225274898131,-0.4022393384773945,0.7359239245536426
0.0080111329996952,-0.0027891127619372,0.0728127267193786,0.2780073020617044,0.516140805396967,0.1608129401309357,0.7940086947200179,-0.0281516435314714,0.0167993460418732,0.0685040259998039,0.1877945949299178,-0.5112235892061054,-0.4022399006456228,0.7359257396524017
0.0080693446417993,-0.0027899674243794,0.0729134208322285,0.2787519967950136,0.5160953924028165,0.1615842270018431,0.7936204431638543,-0.0281497490690364,0.0168014721712068,0.0685042540415557,0.1877528324598417,-0.5112607111637746,-0.4022288326730138,0.7359166564836828
0.0081120978130648,-0.0027941180889509,0.0729566395458774,0.2787287925276847,0.5161801729685033,0.1615330165607498,0.7935838795055312,-0.0281482876484842,0.0168019591120211,0.0685048481217136,0.1877490107171663,-0.5112574909990246,-0.4022303451287217,0.7359190419670747
0.0081198247329533,-0.0027949887809987,0.072963365198239,0.2787257425464239,0.516198182918154,0.161511963145927,0.7935775212004743,-0.0281470666077499,0.0168025026927292,0.0685053769428689,0.1877669262660435,-0.5112667247477268,-0.4022165177885534,0.7359156136299764
0.0081623005154501,-0.0027385736735127,0.0730805313836372,0.2809900799974971,0.5159666933916717,0.1642032911702742,0.7923763155359421,-0.0281458658651709,0.0168042380297372,0.0685052848858951,0.1877274186190797,-0.5113051629119906,-0.4022049188281423,0.735905326756511
0.0082306851746469,-0.0027387536435236,0.0731517817329875,0.2812479662948229,0.5160992568292463,0.164293255880424,0.7921798183667237,-0.0281448114356793,0.0168045437675304,0.068505702657141,0.1877247873652463,-0.5113027794277846,-0.4022060644035401,0.735907027901698
0.0082453771910594,-0.0027451353695274,0.0731700019293486,0.2812222655395454,0.5161086156547932,0.1643485312684673,0.7921713794890572,-0.0281438771971935,0.0168048778258312,0.0685060878008326,0.1877222813464733,-0.5113007509715354,-0.4022070037983369,0.7359085630957043
0.0082737782060756,-0.0026999957066473,0.0732724035375322,0.2831941057669674,0.5158878304209442,0.166807811890428,0.7910979704023683,-0.0281421015739694,0.0168050136211909,0.0685067012658239,0.1877188986852032,-0.5112962372137698,-0.402209386315934,0.7359112598994627
0.0083482199322632,-0.0027014078053744,0.0733669784905014,0.2835750867473222,0.5159819975817339,0.1672081822282642,0.7908155108138256,-0.0281414856316994,0.0168042744782731,0.0685067273569836,0.1877494705232273,-0.5113032237544961,-0.4021345536227542,0.7359395019151613
0.0083633743744556,-0.0027060701782232,0.0733850430929358,0.283570009821524,0.5159994510687369,0.1672427658882228,0.7907986300472707,-0.0281402140046671,0.0168043904801134,0.0685071711275666,0.1877469964885031,-0.5113000158336316,-0.4021362375683067,0.7359414416599195
0.0083815837420368,-0.002676519097201,0.0734547199928695,0.284991905276526,0.515888169615902,0.1688081188700585,0.7900271067379665,-0.0281393261840232,0.0168044583715507,0.0685074778400415,0.1877023300304319,-0.511274275357286,-0.4021672852305315,0.7359537521810274
0.0084469623018735,-0.0026648316445761,0.0735285517667956,0.2854226078798652,0.5160419153368249,0.1691729372633323,0.7896931010362537,-0.0281378373698534,0.0168043846409507,0.0685079476184184,0.1877000128124735,-0.5112702430211241,-0.4021695072081785,0.7359559302453164
0.0084647391437523,-0.0026631335222773,0.0735438567210478,0.2854186173355573,0.5161242229077073,0.1691792134025717,0.7896394070451785,-0.0281365657264163,0.0168045006331561,0.0685083913561645,0.1876760506169405,-0.5112552924384656,-0.4021861183482936,0.7359633497575944
0.0084788129992278,-0.0026193601219209,0.0736061163741442,0.2867266106233095,0.516227417034283,0.1711964817145411,0.7886627094716374,-0.0281349567008054,0.0168043985692044,0.0685088937167925,0.1876736081151989,-0.5112509049349736,-0.4021885463100287,0.735965693655091
0.0085671780155478,-0.0026009722926917,0.073732445788446,0.2877368604498545,0.5164123242470333,0.1722492252337322,0.787944169919809,-0.0281328941817158,0.016804743836819,0.0685096506906654,0.1876476721885836,-0.5112341658053928,-0.4022060157011246,0.7359743879845934
0.008597873087457,-0.0026096466324717,0.0737668571123737,0.2878633267608333,0.5165173780452974,0.1720120185923008,0.7878809356388813,-0.028132146926547,0.0168060316705453,0.0685093037303514,0.1876316621871905,-0.5112849569355435,-0.4021793756749391,0.7359577446688144
0.008605735012495,-0.0026061373885633,0.0737907286441317,0.2883174779578148,0.5164789988572563,0.1723002143069144,0.7876770352074781,-0.0281314298130178,0.016806555431484,0.0685096627708882,0.187628999367288,-0.5112837524386342,-0.4021797764531848,0.7359590413200764
0.0086967494729506,-0.0025440002306859,0.073948205490243,0.2907096385283141,0.5167021676213102,0.1750887544804207,0.7860347982733789,-0.0281302086694945,0.0168070989659671,0.0685101914374608,0.1875824519032091,-0.5112577557857183,-0.4022107310948651,0.7359720502023601
0.0087390717712213,-0.0025472847649307,0.0739765620450225,0.2907496258015194,0.5167778005279093,0.175159583422483,0.7859545026991543,-0.0281292975920381,0.0168072999167764,0.0685105372849117,0.1875803532681902,-0.5112556127398872,-0.4022117959113342,0.7359734918728547
0.008750980771407,-0.0025536911414819,0.0739784158320184,0.2907860976967117,0.5168077416153957,0.1751317323484004,0.7859275284129963,-0.0281284834872452,0.016807662270149,0.0685108897171602,0.187577972504595,-0.511253938938075,-0.4022125286468052,0.7359748609503666
0.0087982895344621,-0.0024834945841274,0.0741068903563207,0.2939154285183706,0.5172376039144687,0.178072123732087,0.7838171347484221,-0.0281260603027801,0.0168079225289746,0.068511744407699,0.187551660461623,-0.5112361335644259,-0.4022306155874301,0.7359840502893671
0.0088857477888566,-0.0024810046313895,0.0741967984860605,0.2942955941155109,0.5174443690725221,0.1784223227044507,0.7834582968863671,-0.02812371979113,0.0168078824486407,0.0685126408492055,0.1875476516653052,-0.5112298435196388,-0.4022340273530491,0.7359875764502153
0.0089068383317477,-0.0024902975583576,0.0742188719766525,0.2942559644722811,0.5175123126441585,0.178473822701532,0.7834165738893226,-0.0281211880993474,0.0168078504342812,0.0685138820217171,0.1875429850468856,-0.5112229574053783,-0.4022377252537767,0.7359915277800892
0.0089296545918996,-0.0024621543108936,0.0742807816335832,0.2952387370274723,0.5176970161017658,0.1799143412344599,0.7825948616595444,-0.0281190432389853,0.016807706440793,0.0685160912430004,0.1875380363010657,-0.511216540493888,-0.4022410910224095,0.7359954064794854
0.0089994504426603,-0.0024514386799792,0.0743562810414942,0.295565567476911,0.5178736993998895,0.1802533480590539,0.7822765222767625,-0.0281180876085809,0.0168073520611812,0.0685185622016311,0.1875349041110362,-0.511212735984389,-0.4022430600552957,0.7359977710188883
0.0090170670477574,-0.0024531910692101,0.0743735403498691,0.2955802948929743,0.5179185655118949,0.180188217678763,0.782256259149669,-0.0281176144799871,0.0168066843004446,0.06852220243895,0.1875318971522304,-0.5112092865525011,-0.4022448229825444,0.7359999696173294
0.0090319038353321,-0.0024078945346455,0.0744353499631151,0.2972696004264456,0.5182960865270756,0.1819429708263319,0.7809588380445592,-0.0281184004069148,0.016806667721093,0.068526510035106,0.1874945246262795,-0.5112486890720205,-0.4022329027917156,0.7359886365081028
0.0091322006556606,-0.0023804420844757,0.0745394551380466,0.298605522037462,0.5187140427781951,0.1827087094410857,0.7799923150440704,-0.0281187194385302,0.0168061335588519,0.0685296425376259,0.1874928016541244,-0.511247611153765,-0.4022333490264144,0.735989580326006
0.0091652895963054,-0.0023825695585718,0.0745549968760664,0.2985839402230381,0.5187457315955533,0.1829232382325112,0.7799292182671523,-0.0281188819939909,0.0168056052443078,0.0685326874566437,0.1874909534508392,-0.5112461781330889,-0.4022340013185441,0.7359906900917149
0.0091762004832003,-0.0023692302458146,0.0745760771336144,0.2990841925657286,0.5189213747320524,0.1836712707092527,0.7794447491128229,-0.0281189226452045,0.0168054753088253,0.0685344652991568,0.1874893557109886,-0.5112454553050411,-0.4022342414783287,0.7359914679582729
0.009280730261835,-0.0023213672613363,0.0747125987389062,0.3019802471270042,0.5197769278332125,0.1857524580505279,0.7772617962858897,-0.0281181954740456,0.0168054415641551,0.0685365171274903,0.1874861918860372,-0.5112428301852266,-0.4022354659795677,0.7359934281938063
0.0093357454235783,-0.0023408464037994,0.0747496450925636,0.3021322034647635,0.5199016753056247,0.1856960793493733,0.7771327722842493,-0.0281173206010025,0.0168052135540037,0.0685377302213794,0.1874842501051634,-0.511239862587408,-0.4022370684982046,0.7359951084009211
0.0093536079357698,-0.0023519839343269,0.0747651311827771,0.3020771425631329,0.5199559823989613,0.1857787369289878,0.7770980872537867,-0.0281164832305595,0.0168053142400512,0.0685388689228613,0.187481618860397,-0.5112374783869345,-0.4022382129155691,0.7359968093358442
0.0094147847791714,-0.0022992178738713,0.0748748235978248,0.3040291546055288,0.520700883934498,0.1876477292095892,0.7753871241787321,-0.028114407352745,0.0168051657369367,0.0685402133737965,0.1874777352943197,-0.5112315431340948,-0.402241417884653,0.7360001697090763
0.0094505463871872,-0.0022992060220998,0.0749094231547103,0.3040928726977194,0.5207144939116448,0.18776959167746,0.7753234944499413,-0.028112269244184,0.0168048535375496,0.0685411188239363,0.1874746664140968,-0.5112253795356333,-0.402244874844567,0.7360033433571137
0.0094635223925704,-0.0023008791291951,0.0749185871691655,0.3041144772090028,0.5207494630171495,0.1877209635752413,0.7753033092626577,-0.0281102048611984,0.0168048358592738,0.0685420700479662,0.1874709080692119,-0.5112197993041531,-0.4022478736648813,0.7360065377149909
0.0095025520855841,-0.0022494145023991,0.0749884737308309,0.306163868865839,0.5213679304510078,0.189421403456684,0.7736657536758588,-0.0281080564494401,0.0168047556640615,0.0685431740218533,0.1874670244861152,-0.5112138639209596,-0.4022510784885322,0.7360098979770162
0.0095977070900428,-0.0022415537188784,0.0750190268260523,0.3065222813699174,0.521665788481013,0.1895317280510985,0.7732959460738358,-0.0281069771004036,0.0168048315753607,0.0685438252910474,0.1874646753491948,-0.5112110103591015,-0.4022525548524618,0.7360116714417747
0.0096258128906782,-0.0022500574422207,0.0750251873226396,0.3065001663452616,0.5217582320046384,0.1895727977266589,0.7732322741116076,-0.028106565661679,0.0168059745193543,0.0685436140161511,0.1874493241141276,-0.5112623963836652,-0.4022256234589397,0.7359946064790529
0.0096474536374812,-0.0021973266372299,0.0750933249823938,0.308636543316153,0.5224534224565257,0.1914186415734054,0.7714562911477951,-0.0281051618300969,0.0168059312424092,0.0685444832251659,0.1874465993546759,-0.5112584775477135,-0.4022277178496339,0.7359968780636486
0.0097635059252779,-0.0021781650416084,0.0752019142962029,0.3099587147994869,0.5229684443519249,0.1924675483087686,0.7703154186305696,-0.028103781228867,0.0168057548630774,0.0685453132229696,0.187444281929974,-0.5112544445582337,-0.4022299382758455,0.7359990562805213
0.0098082592248255,-0.0021975392420192,0.0752274256208321,0.3100501684809061,0.5230641590321485,0.1924171320393032,0.7702262173275605,-0.0281016430075357,0.0168054426107934,0.068546218512086,0.1874412131228033,-0.5112482809072081,-0.4022333949402342,0.7360022302189919
0.0098239305308557,-0.0021513085830286,0.075276964430901,0.311519433392356,0.5236791972361905,0.1941848091789468,0.7687704474582128,-0.0280998292494376,0.0168052495382001,0.0685469058303089,0.1874385199983814,-0.5112431825445307,-0.4022362334423138,0.7360049062531422
0.009959989420197,-0.0021117580894782,0.0753607003935535,0.3139794220292177,0.5246053639472962,0.1953676076274959,0.7668361184437208,-0.0280969463465356,0.0168049003193327,0.0685480457279641,0.1874342924542794,-0.5112350022796633,-0.402240800199528,0.7360091691759824
0.0100225039942173,-0.0021315073972683,0.0753643695263293,0.3140598160632338,0.5247838431712833,0.1953784848247073,0.7666782881680603,-0.0280947486056202,0.0168047553013329,0.0685488699116834,0.1874308162868005,-0.5112289526295465,-0.4022441306660004,0.7360124363379427
0.0100419395580405,-0.0021401926158548,0.0753656494770339,0.3140564454194189,0.5248010352186049,0.1955093949829559,0.7666345276579962,-0.0280930317850586,0.0168047236407905,0.0685495637610653,0.1874278410414021,-0.5112243234010784,-0.4022466369479399,0.7360150396763241
0.0100483586690367,-0.0021344916511285,0.0753716947647873,0.3139525008171232,0.524864214528234,0.1957954933728592,0.7665608314499331,-0.0280902587436719,0.0168046347463528,0.0685508695343573,0.1874014341976344,-0.5112049814895602,-0.4022656713031316,0.7360247951339471
0.0100516903589571,-0.0021379751550716,0.0753739151864691,0.313954009148813,0.5248505483886906,0.1959362210457108,0.7665336126210018,-0.0280836414515518,0.016803801706971,0.0685539557108325,0.187442369767345,-0.5112073347640985,-0.4021847097321287,0.7360569802379923
0.0100534904325405,-0.0021409798608136,0.0753737045942696,0.3139374314611715,0.5248464095955635,0.1959552506267627,0.7665383716514202,-0.0280764828927412,0.0168047463776558,0.0685583410830216,0.1874041231261545,-0.5111772628970356,-0.4022088909853212,0.7360743906323397
0.0100482996497727,-0.0021487445658597,0.0753757156498331,0.3139860375071461,0.5248177069849025,0.1960978311675295,0.7665016525077172,-0.0280733087977252,0.016807024455473,0.0685627216717174,0.1874108288109838,-0.511182611636512,-0.4021959977792693,0.7360760138567164
0.0100828096894239,-0.0021647636470364,0.0754134235612704,0.3150909171664476,0.5249659231021779,0.1968713383451506,0.7657481110906342,-0.0280722407507208,0.0168083922926936,0.0685653571778983,0.1874030595582798,-0.5111808854567781,-0.4021960403152304,0.7360791674586163
0.010118593007945,-0.0021864967697677,0.0754152464401634,0.3152943771616419,0.5250576264447405,0.1968735145751667,0.7656009168628846,-0.0280720562581809,0.0168088621834232,0.0685673507336926,0.1874290199408627,-0.511189952814492,-0.4021192896335126,0.7361081928155428
0.0101608351352949,-0.0021914087990349,0.0754232805047741,0.3153361986814648,0.5251560278976006,0.1968322423420973,0.7655268098104208,-0.028071450922053,0.0168091877794124,0.0685697277913836,0.1874247599795844,-0.5111880239972154,-0.4021199290410499,0.7361102676477476
0.0102283377195134,-0.0021746382385446,0.0754895624360055,0.3171293861838639,0.5254485449356585,0.1978784746260124,0.764314652694378,-0.0280713460408958,0.0168091945828655,0.0685710248785702,0.1874231624947067,-0.5111873006853048,-0.4021201688109944,0.7361110457084392
0.0103077147627358,-0.0021857925712958,0.0755067605669397,0.3173860894952325,0.5256592420706802,0.19782897881879,0.7640759952780333,-0.028071071792653,0.0168091082559015,0.0685720749231569,0.1874433395621546,-0.5111978488024213,-0.4021058153139714,0.7361064237759715
0.0103458473799126,-0.0022095010934799,0.07550932837728,0.317484525828243,0.5257433863867058,0.1977652870960679,0.7639936902554004,-0.0280711686545851,0.0168088749276726,0.068572828708394,0.1874432144048146,-0.511197493665685,-0.4021060213599187,0.7361065897202723
0.0104046881199501,-0.0021862722644051,0.0755639816225109,0.3190033168007823,0.5263361197327671,0.1991917261178225,0.7625810312228835,-0.0280722227391859,0.0168080379639558,0.0685729863846685,0.1874761293233978,-0.511208508711915,-0.4020289728657735,0.7361326419409396
0.0104936256936815,-0.0021901571765286,0.0755767022123498,0.3193433692537734,0.5265874022810795,0.1991804165529947,0.7622681168291695,-0.0280722472270701,0.016807872961083,0.068573499761513,0.1874760042018962,-0.5112081535760665,-0.4020291789294814,0.7361328078921129
0.0105372976207816,-0.0022067618293096,0.075578756679729,0.3194567280472491,0.5266988953166344,0.1990686886319707,0.7621727689860945,-0.0280723557845434,0.0168077704723421,0.0685738603758235,0.1874760042018962,-0.5112081535760665,-0.4020291789294814,0.7361328078921129
0.0105745220573048,-0.0021772125115636,0.0756358603113234,0.3212701741974201,0.5271896380690896,0.2003288856892936,0.7607397046573996,-0.0280722238291387,0.0168076112805992,0.0685742861057857,0.187475753958774,-0.5112074433040449,-0.4020295910566418,0.7361331397939915
0.0106756383445262,-0.0021750317456195,0.0756605451286347,0.3220671651843886,0.5275477426823612,0.200415524270818,0.7601313951759199,-0.0280722121292466,0.0168074804400989,0.068574679277961,0.1874756288371532,-0.5112070881678716,-0.4020297971200943,0.736133305744697
0.0107362425854124,-0.0021985576289978,0.075664862470177,0.3221734390032272,0.5276802463781758,0.2003637748074708,0.7600080200418957,-0.0280722845003014,0.0168074121141273,0.0685749196876391,0.1874756288371532,-0.5112070881678716,-0.4020297971200943,0.736133305744697
0.0107630453114844,-0.002191125470525,0.0756826071717895,0.3228124920251702,0.5280997668351496,0.2009096911467189,0.7593010122899152,-0.0280719120275814,0.0168071962179487,0.0685754105324062,0.1874751283502735,-0.5112056676220961,-0.4020306213730527,0.7361339695459603
0.0108683001576586,-0.0021698039281225,0.0757273275218692,0.3245726260744633,0.5290922599342557,0.2016699469216729,0.7576564019325637,-0.0280719726953588,0.0168069970505428,0.0685760441144586,0.1874750032284542,-0.5112053124853814,-0.4020308274360794,0.7361341354958864
0.010952113719563,-0.0021952914879244,0.0757285025542002,0.3248011726003923,0.5292378417594694,0.2017127066421445,0.7574453703774875,-0.0280719609922557,0.0168068662091288,0.0685764372866753,0.1874748781065953,-0.5112049573485588,-0.402031033499021,0.7361343014456565
0.0109870032719119,-0.0022150846778858,0.0757354650661396,0.3248427095491604,0.5293036712713325,0.2016735298100679,0.7573919890026543,-0.0280719492885349,0.0168067353675424,0.0685768304589179,0.1874747529846968,-0.5112046022116276,-0.4020312395618775,0.7361344673952707
0.0110525310723688,-0.0021764035334053,0.0758091289117086,0.3270083362252857,0.5300547380789509,0.2030523172291052,0.7555642124578931,-0.0280720461384028,0.0168065020362486,0.0685775842462549,0.1874746278627585,-0.5112042470745883,-0.402031445624649,0.736134633344729
0.0111451717273495,-0.0021840200708669,0.0758285566095219,0.3272092458290885,0.5302701746120245,0.2031947666074084,0.7552877188093641,-0.0280721068024226,0.0168063028678404,0.0685782178287099,0.1874745027407804,-0.5112038919374405,-0.4020316516873348,0.7361347992940316
0.0111930221288269,-0.0022039416997468,0.0758229595601086,0.3272717030495643,0.5304228481951778,0.2031181506634412,0.7551740536900197,-0.0280722036499661,0.0168060695359372,0.0685789716163513,0.1874743776187627,-0.5112035368001849,-0.4020318577499361,0.7361349652431779
0.0112488349307928,-0.0021508041451364,0.0758834575074023,0.3299444245237544,0.5318265915340317,0.2046320292059736,0.7526107133744698,-0.0280721931495093,0.0168059068031421,0.0685799173616585,0.1874737200416616,-0.5112029405252333,-0.402032143755087,0.7361353905904705
0.0113690812187529,-0.0021596575259308,0.0758866975781738,0.3306225828064963,0.5321997220927943,0.2048099979725655,0.752000683691971,-0.0280722899937475,0.0168056734710554,0.0685806711499101,0.187473594919582,-0.5112025853875942,-0.4020323498172773,0.7361355565392602
0.0114311912277504,-0.0021917676948857,0.0758746223036707,0.3307178562626794,0.5323768289873109,0.2047328231573981,0.7518544291473149,-0.0280720622335381,0.0168053209153852,0.0685816428150292,0.1874730944308662,-0.5112011648359551,-0.4020331740651869,0.7361362203328602
0.0114659339691459,-0.0021595173905933,0.0759321456408498,0.3325964315862567,0.533203891911949,0.2059864667517155,0.7500951931996255,-0.0280717621005456,0.0168050366846827,0.0685823740689302,0.1874725939415154,-0.511199744282584,-0.4020339983117345,0.7361368841239656
0.0115648341817446,-0.0021529106239047,0.0759657015579701,0.3334538362181882,0.5336869195897044,0.206149782981521,0.7493257488882241,-0.0280718822086525,0.0168046702325194,0.0685830886617113,0.1874728761514531,-0.5111992751446699,-0.4020343304945074,0.7361369566207767
0.0116303458153827,-0.0021799171478038,0.0759714961842383,0.3335846205218093,0.5338254234500895,0.206144991875968,0.7491701813033605,-0.0280717864139313,0.0168044768706418,0.0685836345964124,0.1874726259063457,-0.5111985648672354,-0.4020347426174107,0.7361372885148604
0.0116656121439194,-0.0021645601258385,0.0759983531363325,0.3348199192962564,0.5346000139606291,0.2070420962273808,0.7478181711522632,-0.0280716906175315,0.0168042835082673,0.0685841805310337,0.1874938687935668,-0.5112095927023674,-0.4020202289843707,0.736132146412079
0.0117607060971794,-0.0021596202289139,0.0760371278108351,0.3359468703425117,0.5352720035069347,0.2073693801038986,0.7467405993811163,-0.0280718107218301,0.0168039170528162,0.0685848951233347,0.1874941510050414,-0.5112091235738581,-0.4020205611812656,0.7361322188990556
0.0118352742384396,-0.0021865922921959,0.0760429161601585,0.3361041611034588,0.5354390477355012,0.20732486659741,0.746562401102149,-0.0280718351878249,0.0168037520434764,0.0685854085014913,0.1874940258870973,-0.5112087684407287,-0.4020207672528584,0.7361323848489381
0.0118632746572829,-0.0021838453740082,0.0760536449117626,0.3367822482834321,0.5358073834649385,0.2078371741927916,0.7458497664336755,-0.0280717755696403,0.0168035245155888,0.0685860746415469,0.1874937756510893,-0.5112080581741446,-0.4020211793957886,0.7361327167482359
0.0119397140709663,-0.0021502720717164,0.0760987107785536,0.3386397844750079,0.5369071772302495,0.2085973284750861,0.7440033158275725,-0.0280718956706116,0.0168031580568745,0.0685867892333409,0.1874940578620811,-0.5112075890453905,-0.4020215115930377,0.7361327892338846
0.0120093215001902,-0.0021615177011569,0.0760978908507731,0.338814052449687,0.5370800657535859,0.208634466916843,0.7437887469215096,-0.0280719201335716,0.0168029930462505,0.0685873026116022,0.1874939327439208,-0.5112072339118865,-0.4020217176644453,0.7361329551830328
0.0120467135283905,-0.0021819046933989,0.0760900041115056,0.3388959386674964,0.5371599912966044,0.208582392106932,0.7437083246864046,-0.0280718114184895,0.0168027007226598,0.0685876891426569,0.1874725966732634,-0.5111946714771448,-0.4020371815959662,0.736138667619308
0.0121247750450929,-0.0021329942418797,0.0761433580685536,0.3420625689508402,0.5389055082557702,0.2099161821791264,0.7406141023189349,-0.0280722404319765,0.0168032841489799,0.0685881913458975,0.1874589815719758,-0.511247134165714,-0.4020097964748386,0.7361206569398803
0.0122243419928518,-0.0021596956532791,0.0761366303815115,0.3424254975871271,0.5391700969871773,0.2099482938712596,0.7402446210663023,-0.0280725169795987,0.016802911876833,0.068588993586692,0.1874593888980509,-0.5112470201780057,-0.4020099226236741,0.736120563484805
0.0122763456838976,-0.0021914753130617,0.0761372858843461,0.3425194892456616,0.5392652566199417,0.2099528630458812,0.7401305140232748,-0.0280727456224118,0.0168024429190472,0.0685900687947043,0.1874596711061395,-0.5112465510606603,-0.4020102548328206,0.7361206360010623
0.012336982319757,-0.0021356835998765,0.0762239061114549,0.3457946740217507,0.5410317094609602,0.2115057652440765,0.7368690820250636,-0.0280730957184739,0.0168019704261062,0.0685916640230887,0.1874595459881513,-0.5112461959310194,-0.4020104608931286,0.7361208019723884
0.0124522267288108,-0.0021538759739287,0.0762454815779162,0.3461693221926175,0.5415308061995595,0.2117447934178305,0.7362576510773924,-0.0280736138129764,0.0168012281474792,0.0685937008744276,0.1874598281959505,-0.5112457268135291,-0.4020107931024891,0.7361208744878514
0.0125216465966851,-0.0022013015835191,0.0762444336607101,0.3463879116807641,0.5416823958898547,0.2116137969300126,0.7360809721581787,-0.0280736871748742,0.0168007331033138,0.068595241012632,0.1874379600235566,-0.5112329235682445,-0.4020263380626301,0.7361268453914889
0.0125571584504153,-0.0021739783471138,0.0762826130473445,0.3480932656512505,0.5427584452119416,0.2124825370341075,0.7342312442377489,-0.0280739169856267,0.0168002322493644,0.0685968687998238,0.1874377097773377,-0.5112322132958557,-0.4020267501618823,0.7361271773248987
0.0126385868030351,-0.0021706848944963,0.0762960637978598,0.3486853216615581,0.5432313005934333,0.212508383153326,0.7335928622900457,-0.028074122342239,0.0167998964101166,0.0685979832077718,0.1874375846541688,-0.5112318581594992,-0.4020269562113809,0.7361273432913694
0.0126881431658408,-0.0021912566519286,0.0762893444554581,0.3488073064723103,0.543341072567113,0.212529750014652,0.7334473717805938,-0.0280741221518075,0.0167995015757792,0.0685987303551408,0.1874377417357716,-0.5112310338954001,-0.4020274944570925,0.7361275817789922
0.0127100004890956,-0.0021494542790232,0.0763255107150539,0.3510033715288418,0.5446904602447532,0.2135797279052812,0.731090032432156,-0.0280740263225663,0.0167993082014346,0.068599276292334,0.1874374914890413,-0.5112303236220455,-0.4020279065558039,0.7361279137106214
0.0128072506007944,-0.002146365209214,0.0763303901247184,0.3525511157845377,0.5456483032867516,0.2136321640750468,0.7296142394114707,-0.0280740145881202,0.0167991773491409,0.0685996694666074,0.1874373663656168,-0.5112299684852061,-0.4020281126050322,0.7361280796762018
0.0128796234298415,-0.0021786631894012,0.0763118506245294,0.3527743460256666,0.5458189376270682,0.2136525211823823,0.7293727087753102,-0.0280740390337615,0.0167990123317157,0.0686001828466367,0.1874372412421524,-0.5112296133482581,-0.402028318654175,0.7361282456416266
0.0129051169633073,-0.002176353009892,0.0763302210738511,0.3536965637682505,0.5463927472985577,0.2141902971683154,0.7283379868419712,-0.028073870839555,0.0167988872862476,0.0686004883722566,0.1874369909951045,-0.5112289030740375,-0.4020287307522053,0.7361285775720084
0.0129885115039544,-0.0021410934242495,0.076392936912718,0.3565637392231555,0.5479789318337207,0.2154011200270597,0.72538524084011,-0.0280738229225273,0.016798790598368,0.0686007613407664,0.187436865871521,-0.5112285479367645,-0.4020289368010928,0.7361287435369656
0.0130820250921804,-0.002172197273191,0.0763866990832293,0.3568372323489293,0.5482629116135115,0.2153572071548759,0.7250491312215215,-0.028073498268371,0.0167986713595018,0.0686009792168385,0.1874149974528871,-0.5112157441389966,-0.402044481225177,0.7361347137518544
0.0131269948119607,-0.0022069344197618,0.0763772169587288,0.3569451963631512,0.5483438864351922,0.2153221134765793,0.7249451678923031,-0.0280730533350023,0.016798523762131,0.0686012296482643,0.1874144969382975,-0.5112143235634602,-0.4020453053773773,0.7361353775936395
0.0131713656120548,-0.0021640883394309,0.0764279787643027,0.3593886884514695,0.550040486843841,0.2162490212983692,0.722171443795184,-0.0280725722211439,0.0167984103294167,0.0686013598720342,0.1874139964230727,-0.5112129029861915,-0.4020461295282152,0.7361360414329303
0.0132428716774761,-0.0021855175506841,0.0764302516598267,0.3596071261369338,0.5503762002789687,0.2162631430528081,0.7218026087199606,-0.0280713694348415,0.0167981267456748,0.0686016854236346,0.1874127451322326,-0.5112093515354419,-0.40204818989935,0.736137701020244
0.0132802505535106,-0.0022101874526194,0.0764257949640155,0.3596430789157533,0.5504310379791211,0.2163184223026982,0.7217263112771323,-0.0280699622652958,0.0167977522756703,0.0686021962773571,0.1874112435779851,-0.5112050897802511,-0.4020506623334723,0.7361396925044422
0.0133161964604842,-0.0021739809443245,0.0764648694809999,0.3614980895851059,0.5516621676824053,0.2170675138672032,0.7196316268743197,-0.0280690000314862,0.0167975254037897,0.068602456700043,0.1874102425386451,-0.5112022486014628,-0.4020523106160755,0.7361410201481026
0.0133860027095345,-0.0021711859415122,0.0764661151182909,0.3617527553661069,0.5519843603693528,0.2171779610241251,0.7192231525320009,-0.0280682783551353,0.0167973552487057,0.0686026520123629,0.1874309850183228,-0.511211856362823,-0.4020386210027644,0.7361365437140948
0.0134265859418168,-0.0021937579629892,0.0764585842514863,0.361880829333661,0.5520784508163591,0.2170874995078913,0.7191138067527296,-0.0280677972370948,0.0167972418114241,0.0686027822183408,0.1874304845161294,-0.5112104357922951,-0.402039445181456,0.7361372075430556
0.0134512102503936,-0.0021387477982486,0.0765107609775506,0.364896162487795,0.5539570031251272,0.2187411274847064,0.7156359049384177,-0.0280674363983159,0.0167971567331696,0.0686028798716505,0.1874301091390677,-0.511209370363263,-0.4020400633145809,0.7361377054131388
0.0135652090297595,-0.0021528525631497,0.0764906742830329,0.3660146156631048,0.5546572543237841,0.2189091623132445,0.7144700203663582,-0.0280668322988882,0.0167969166374055,0.0686030506266373,0.187429648637095,-0.5112074984815808,-0.4020412111264393,0.7361384957084949
0.0136366637914935,-0.0021897703530902,0.0764683920055637,0.3662120850722654,0.5548161945223339,0.2188351646043028,0.7142680657675993,-0.0280656295002337,0.016796633039862,0.0686033761246713,0.1874283973760227,-0.5112039470385431,-0.4020432715595805,0.7361401552577742
0.0136463324562607,-0.0021547527430495,0.0765088595272682,0.3681406180083351,0.5560133010751067,0.2198973041234878,0.7120160602396733,-0.0280643296989058,0.0167961879470962,0.068603694956293,0.1874704146616616,-0.5112234028564847,-0.4020158122116578,0.7361309412938857
0.0137223465807238,-0.0021428872736525,0.0765262260786971,0.369903506130421,0.5569796900745297,0.2203667902504557,0.7101996189464016,-0.0280629534902065,0.0167967726522671,0.0686033856137911,0.1874552966963944,-0.5112716015100074,-0.4019908943427452,0.7361149245161239
0.0138024950388046,-0.0021876179596702,0.0765037406660488,0.3701513831828915,0.5571606869971086,0.2203250260553023,0.7099414097560675,-0.028061643297414,0.0167965596506021,0.0686039030344926,0.1874750056745027,-0.5112795459765425,-0.4019781070136096,0.7361113703748372
0.013833616159642,-0.0022149122864453,0.0764959465868364,0.3701889731242846,0.5572509180785906,0.2203172275356527,0.7098534058020424,-0.0280604172100085,0.0167964091737091,0.068604267689359,0.1874733472873185,-0.5112761087294362,-0.4019800415102725,0.7361131237294807
0.013836933296665,-0.0022112945921365,0.076506888782995,0.3703277409567949,0.557304692276904,0.2204864338664487,0.7096862523149496,-0.0280584228667569,0.0167963547880271,0.0686049059980593,0.1875346006618936,-0.5113059771130631,-0.4019381753132539,0.7360996362917808
0.0138328966299016,-0.002203511616362,0.0765201361787696,0.3708752347843162,0.5574748306641054,0.2206450914016081,0.7092172565865001,-0.0280478067715481,0.0167945551439596,0.0686083651949368,0.1876071173774262,-0.5113223516275945,-0.4018958401479369,0.7360928989653026
0.0138342488536603,-0.0022046621189842,0.0765225701188462,0.3709165470674494,0.557488970137065,0.2206106422526302,0.7091952536586504,-0.0280332861635794,0.0167922820168683,0.0686142464368375,0.1875869702777234,-0.5112803967548428,-0.4019194724311574,0.736114272485526
0.0138347815741925,-0.0022051097575494,0.076523522422828,0.3708543833551869,0.5574701461366871,0.220658716379329,0.7092276033816026,-0.0280231875138701,0.016792053543079,0.0686204297845054,0.1875672531031977,-0.5112523634335269,-0.4019344203072346,0.7361306054086064
0.0138578411953537,-0.0021864074092037,0.076547811991802,0.3730618849419689,0.5586471162089619,0.2211299110338063,0.7069934879481825,-0.0280231899608344,0.0167947192836193,0.0686331117232304,0.1875761445558371,-0.5112611074483886,-0.401855549699223,0.7361653259833354
0.0139061593674588,-0.0022097464926652,0.0765307108359248,0.3732934018768947,0.5588393487432064,0.2211786773540197,0.706704047742314,-0.0280242969298838,0.016796887033603,0.0686465759341733,0.1875572561326041,-0.5112620975669665,-0.4018523866148416,0.7361711775364411
0.0139399898683506,-0.0022382715855558,0.0765184997614223,0.3734216571394858,0.558909400328514,0.221191100721361,0.7065769916755668,-0.0280261971012345,0.0167991388104374,0.0686536361760118,0.187575946665866,-0.5112770647679673,-0.4017709191986371,0.7362004861183796
0.0139593466410498,-0.0022200603877148,0.076543456231854,0.3761149725028724,0.5603562367439487,0.2214502104858386,0.703916344232112,-0.0280268144491969,0.0168023024790062,0.0686602101931797,0.1875615667269125,-0.511280693709432,-0.4017667050663379,0.7362039293749295
0.0140224059757897,-0.0022582038860038,0.0765226652149949,0.3766813775666336,0.5607712762220698,0.2214528015191808,0.7032818583314095,-0.0280266031156883,0.0168042364666723,0.0686642406787647,0.1875519814438867,-0.5112814222712816,-0.401764957130286,0.7362068192558575
0.0140629496421898,-0.0022927621295904,0.0765178402231173,0.3767931040706641,0.5608420176245532,0.2214750903082943,0.703158568435703,-0.0280264733300855,0.0168063285267009,0.0686664605697768,0.1875656132292567,-0.5112949599775609,-0.401747835333863,0.7362032881209053
0.0140640096598503,-0.0022593157195163,0.0765515553044244,0.3790600295030678,0.5621112189892583,0.2219657320627817,0.7007679254285095,-0.0280267954097395,0.0168078677549679,0.0686677013676444,0.187590444542488,-0.5113070296578116,-0.4016690035066017,0.7362315927484171
0.0141147263565918,-0.0022741001964997,0.0765413279643494,0.3799036303180677,0.5625768575447421,0.2218722426566294,0.6999665841772404,-0.0280253130649199,0.0168091502079679,0.0686690494457916,0.1875837752424443,-0.5113046024762814,-0.4016696290010713,0.7362346364376684
0.014162475086359,-0.0023117391733956,0.0765176439952162,0.380015127616205,0.5626584078224167,0.2219775841486746,0.699807095580704,-0.0280242819793129,0.0168099503621609,0.0686708932443925,0.1875905211545086,-0.5112517246901905,-0.4016963820822061,0.7362550420855206
0.0141628709326237,-0.0022842717159155,0.0765344379849206,0.3819728802679301,0.5639422206083669,0.2223622940674806,0.6975821820632842,-0.0280215532374927,0.0168119096055875,0.0686728082302406,0.1876013727148796,-0.5112586259885604,-0.4016830517305262,0.736254757716535
0.0142207642640745,-0.002304056992797,0.0765200204801376,0.383699411858217,0.5648272054009613,0.2222882830046847,0.6959403053548687,-0.0280183927636063,0.0168137884323378,0.0686756854595893,0.1876107850869582,-0.5112639787045892,-0.4016704992276101,0.7362554906066584
0.0142721349391971,-0.0023424249332952,0.0764933675758569,0.3839664767691585,0.5649636033891116,0.2222035631512226,0.6957093129216905,-0.0280163799009144,0.0168168127397246,0.0686783198489545,0.1875976317011248,-0.5112621925620552,-0.4016698486932911,0.7362604374047799
0.0142883392462026,-0.0023517547143085,0.0764932345554543,0.3840707338610574,0.5650754415064645,0.2223349762707008,0.6955189250656016,-0.0280126383715248,0.0168183500105228,0.0686826228660266,0.1876177050303093,-0.5112143527370693,-0.4016847765571067,0.7362803967219598
0.0143067253609158,-0.0023186597153855,0.0765112862646909,0.3870278217955718,0.5668876809772798,0.2226406614478342,0.6922997603512859,-0.0280112219850454,0.0168196060557971,0.0686877255409134,0.1876715195984679,-0.5112458869549528,-0.4016408493519089,0.7362687498020833
0.0143588573752205,-0.0023530216656072,0.0764814236257559,0.387279075558444,0.5670346603852569,0.2227963747726032,0.6919887187986226,-0.0280104951258796,0.0168221875100647,0.0686913764343673,0.1876600557285146,-0.51124635884693,-0.4016390085847152,0.7362723482739345
0.0143921337755588,-0.002382110448873,0.0764585091448283,0.3874236040578785,0.5671064612719897,0.2227480011052012,0.6918645392025831,-0.02800907618421,0.0168235389499621,0.0686948212020526,0.187672472731007,-0.5112551611990087,-0.4016246941762277,0.7362708796049566
0.0143951471026106,-0.0023511176830778,0.0764788637162678,0.3897004807412819,0.568361594025006,0.2232316752972408,0.6893955706931655,-0.0280081663342811,0.0168246805713691,0.0687014125491195,0.1876826035854024,-0.5112638215513801,-0.4016101602198019,0.7362702114660816
0.0144346017119232,-0.0023708548638664,0.0764577191982423,0.3900253303746659,0.5685321566572662,0.2233433804226341,0.6890349504445773,-0.0280069026424793,0.016828405256163,0.0687045284185847,0.1876681640715579,-0.5112647341189511,-0.4016076409383539,0.7362746325795961
0.0144651996033598,-0.0023949884891736,0.0764385656013715,0.3901373121993623,0.5685949682013365,0.2233029127259573,0.6889328333982073,-0.0280053622365719,0.016829760246004,0.0687074530006951,0.1876594914278827,-0.511261695904825,-0.4016083796933374,0.736278549828557
0.0144544478549092,-0.002353468741716,0.076456092740262,0.3934150720828079,0.5705460936406771,0.2236225556066689,0.685342752725514,-0.0280028206417541,0.0168303978920983,0.0687136724423087,0.1876812881530495,-0.5112149356157463,-0.4016228715668896,0.7362975571838917
0.0145099080990142,-0.0023989957212596,0.0764079178571933,0.3944030196761378,0.5710577945486508,0.2236310170865905,0.6843452502592475,-0.0280007234966412,0.0168328707598278,0.0687188643356649,0.1876665713150231,-0.5112112450372962,-0.401623205434929,0.7363036885786012
0.0145576829605497,-0.0024428793061856,0.0763671564887574,0.3945953415456229,0.5711582460245022,0.2237095454672844,0.6841248524176917,-0.027998127284991,0.016834041923816,0.0687246107475609,0.1876538309811441,-0.5112042720651372,-0.4016258663493915,0.7363103254875313
0.0145475652025078,-0.0024136344688353,0.0763829879208234,0.3961374136153386,0.5721677762031672,0.2241639105329419,0.6822387607161087,-0.0279947255862193,0.0168353433138606,0.0687305101960295,0.1877040213055682,-0.5112305729330072,-0.4015847331217974,0.7363017070520771
0.0145749508146961,-0.0024254042016685,0.0763679942135664,0.3972928169857448,0.5726406639097285,0.2241453273712877,0.6811754251484526,-0.0279924777741222,0.0168373534430771,0.0687333997006449,0.1877143111142377,-0.5112384072698026,-0.4015707381848427,0.736301277038702
0.0146244925009406,-0.0024681648884734,0.0763273769360941,0.3975128126543018,0.5727521777076505,0.2241314161016587,0.6809578658206945,-0.0279904685325624,0.0168390889894052,0.0687358661816189,0.1877045746161426,-0.5112348856532861,-0.4015716364639782,0.736305714460296
0.0146319255378656,-0.0024737295220979,0.0763214869609025,0.397741405114451,0.5729008236197888,0.2241564805349969,0.6806910409190895,-0.0279885328910199,0.01684111941026,0.0687383784455691,0.1876941485004302,-0.5112319464887197,-0.4015720757096911,0.7363101734447675
0.0146382714127033,-0.0024582637190121,0.0763187481320719,0.4001815422539744,0.574327757547353,0.2243555447018651,0.6779874259242489,-0.0279867530712873,0.0168431757789319,0.0687404257678487,0.1877058777521688,-0.511241328391093,-0.4015573021362747,0.7363087264885804
0.0146743003889771,-0.0024881301683071,0.0762864386035115,0.400446219100723,0.5744543191479043,0.2243878573789426,0.6777131770012598,-0.0279847572440063,0.016845405195574,0.0687423041870743,0.1876955766822485,-0.5112387441712686,-0.401557534997161,0.7363130197403183
0.014696032302082,-0.0025068176632485,0.0762664651186905,0.4005249203470454,0.5744956021542863,0.2243731851560503,0.6776365287300455,-0.0279818198960149,0.0168469110790368,0.06874459800144,0.1877068717609155,-0.5112443467408284,-0.401545075615125,0.736313045157098
0.0146908780099146,-0.0024876338641567,0.0762704982606637,0.403754591919362,0.5762312691770383,0.2243824307647781,0.6742345872845288,-0.0279798935951812,0.0168489351799369,0.0687465450722046,0.1878127356439871,-0.5112980018859399,-0.4014091498234106,0.7363229074498592
0.0147340932440836,-0.0025363857742984,0.076224235769027,0.4041670623296471,0.5764093641574296,0.224534991492677,0.6737842890976565,-0.0279769037666532,0.0168519974722245,0.068749084182352,0.1877983037975385,-0.5112938399461594,-0.4014098152603523,0.7363291156381965
0.0147705767301852,-0.0025763238366334,0.0761858346168126,0.4043202250854275,0.5764733499134576,0.2245309832101763,0.6736389760139307,-0.027973177047893,0.0168544271342022,0.0687518533826226,0.1877842198899869,-0.5112868510543064,-0.401412303185524,0.7363362041558011
0.0147578414843422,-0.0025483613051441,0.0761981252836362,0.4068481004143788,0.5779720574802547,0.2246514774094835,0.6707865813051042,-0.0279694595782227,0.0168547765779343,0.0687581618488756,0.1878172398425684,-0.5111859657029879,-0.4014549863908663,0.7363745560434122
0.0147930696799707,-0.0025815149692259,0.0761624743994061,0.4075708938521164,0.578321349878262,0.2244968948295997,0.670098147267577,-0.0279667337805529,0.0168572733693272,0.0687630019298517,0.1878020259328345,-0.5111808515433959,-0.4014561448117313,0.7363813549131957
0.0148297891254047,-0.0026174231264002,0.0761247654228692,0.407668675649193,0.578377618800513,0.2245804410350999,0.6699620933079433,-0.0279643187160803,0.0168594274076344,0.0687676595609583,0.1878097839297911,-0.5111878277746948,-0.401442344460732,0.7363820569983393
0.0148155654899074,-0.0025867087369297,0.0761256876863495,0.4102402550783635,0.579998547879768,0.2248717282682756,0.6668862897048031,-0.0279621900744008,0.0168604881687185,0.0687753267163283,0.1878818257156393,-0.5112280741027561,-0.4013849234421749,0.7363670409844973
0.0148635210796533,-0.0026323786779452,0.0760606314698408,0.4115295043099938,0.5805111480441276,0.225028412562746,0.6655918325958863,-0.0279578450333032,0.0168635833553107,0.0687813950709811,0.1878319649823747,-0.5112098113239297,-0.4014643256659753,0.736349154243132
0.0149149845008649,-0.0026797826429992,0.0759952191922561,0.4117051550973086,0.5806565202736238,0.2250586598947505,0.6653461282192953,-0.0279548288140248,0.0168659272483156,0.0687865728090215,0.1878163768850196,-0.5112036319104979,-0.4014661016650524,0.7363564520727487
0.014903254930817,-0.0026601315774579,0.0759927391476491,0.4126489883001147,0.5812060532701186,0.2253085752238981,0.6641960418638768,-0.0279509441324943,0.0168678424484624,0.068792211616488,0.1878431966564233,-0.5112179402457264,-0.4014398018187012,0.7363540157808437
0.014912598091544,-0.0026543022621639,0.0759543460951579,0.4142898570829199,0.5821967906040066,0.2251151652559002,0.6623699673901413,-0.0279466685785834,0.0168709955391667,0.0687963093160462,0.1878384557261692,-0.5112240925778805,-0.4014890271772202,0.7363241153015566
0.0149543510566123,-0.0026917314204138,0.0758936624967271,0.4145090281639561,0.5823123316758954,0.2252304350456359,0.6620920367123505,-0.0279441339174197,0.0168739109367267,0.068799504103944,0.187824273850854,-0.5112206408667809,-0.4014892787847431,0.7363299922759252
0.0149582573382436,-0.0026915113803781,0.0758713022002603,0.4146198725082268,0.5823620370549044,0.2252120298357635,0.6619851665526796,-0.0279406195477512,0.0168757735926211,0.0688031886101198,0.1878323784387148,-0.511224791744433,-0.4014772984521531,0.736331575272633
0.0149376476060627,-0.0026589422060473,0.0758160826593866,0.4180276034989372,0.5840847307607326,0.2251400500701094,0.6583387485630224,-0.0279365082204501,0.0168784890621936,0.0688081090644332,0.1878576929850211,-0.5112399106005864,-0.4014502842426179,0.7363293490531063
0.0149711538815885,-0.0026932560527667,0.0757255600533671,0.4183957669570539,0.5842526281638251,0.2252805607196625,0.6579076816985163,-0.027932021188829,0.0168828101137993,0.0688131108661758,0.1878057491355226,-0.5112234096425234,-0.40152829848439,0.7363115180012795
0.0150040620651577,-0.0027272059852777,0.0756720568243102,0.4184502521476873,0.5843413887267722,0.2253857217099627,0.6577581655499865,-0.0279271236168918,0.01688479629654,0.0688185340824802,0.187788287813249,-0.5112119036295265,-0.4015331651937628,0.7363213060866312
0.0149872459030697,-0.0026931816625864,0.0756700494787986,0.421150953540809,0.5857905097657128,0.2256070321318645,0.6546623710377323,-0.027924000305253,0.0168879379575149,0.068823513243194,0.1878997785061855,-0.5112769819034599,-0.4014445382810319,0.7362960027715381
0.0150275924100995,-0.0027157943345351,0.0756182581990892,0.4216177503530863,0.5860402757072671,0.2256490365138709,0.6541236734414332,-0.0279203059035755,0.016892588383384,0.0688281941236393,0.1878780838927131,-0.5112725066498779,-0.4014444140933514,0.7363047140484699
0.0150693817056969,-0.0027500634991444,0.0755761496238211,0.4217764027878302,0.5861290971265702,0.2256626769113139,0.6539370793908003,-0.0279163273433855,0.0168958264840461,0.0688324932353227,0.1878599618293551,-0.511265474503334,-0.4014463796154254,0.7363131491532808
0.0150550931227703,-0.0027266989639188,0.0755729101730934,0.4235657108793835,0.5872172700663855,0.2257747969068741,0.651762002102519,-0.0279116662457412,0.0168992967325274,0.0688381890377694,0.1878306350063498,-0.5112588366318381,-0.4015107914645182,0.7362901186736837
0.0150807235162508,-0.0027446177324118,0.0755252445953565,0.4241365363547353,0.5875008352597425,0.2258351993744668,0.6511139914190203,-0.0279081906061455,0.0169022151046805,0.0688414083696117,0.1878151726112027,-0.5112530124096204,-0.401512357173369,0.7362972533401151
0.0151119472501938,-0.0027703339481999,0.0754869950331055,0.4242229795264763,0.5875648192568711,0.2259523483662892,0.6509592791266428,-0.0279045063930613,0.0169043477210699,0.068844649691586,0.1878228695247565,-0.5112572774168456,-0.4015002468086325,0.7362989323531633
0.015098678581271,-0.0027462370815961,0.0754851574066414,0.4251554706786434,0.5883572635604253,0.2262748523812553,0.6495215526428284,-0.027900422886381,0.0169060346245707,0.0688486154355445,0.1878303495513062,-0.5112596527440637,-0.4014892939492245,0.7363013473487651
0.0151211552756525,-0.0027553257685038,0.0754332715065631,0.4261884344289312,0.5889706089275124,0.2261912647489299,0.6483167065021938,-0.0278973408247293,0.0169083095309133,0.0688516943721374,0.1878171732799121,-0.5112539700690322,-0.4014910792878508,0.7363076807707993
0.0151654263381876,-0.0027948645294301,0.0753745061333998,0.4264078112480973,0.589076842493844,0.2261863501974909,0.6480776088775388,-0.0278947608088476,0.0169098387838805,0.068854994092003,0.1878062826459455,-0.5112484294501414,-0.4014930847889149,0.7363132121931238
0.0151610979249455,-0.0027894711982379,0.0753657112757262,0.4270213093044647,0.589432154759538,0.2266065626725549,0.6472032154502619,-0.0278917939904255,0.0169110529018456,0.0688586249705153,0.1878382964423483,-0.5112647989039025,-0.4014661871600587,0.7363083459791512
0.0151687575256632,-0.0027811907946179,0.0753151688723671,0.4293435425231675,0.5905844903326598,0.2266161845227691,0.6446077777877893,-0.0278874375449275,0.0169137124639042,0.068863608448096,0.1879063575169873,-0.5113026468015717,-0.401409722230488,0.7362954835371788
0.01522089580459,-0.0028202205639563,0.0752401862577974,0.4295714807101229,0.5907403744603472,0.2268210890668038,0.6442409071904007,-0.0278820821305489,0.0169165103097205,0.0688690886796638,0.1878862069469907,-0.5112911107980448,-0.4014142398954233,0.7363061735902761
0.015233133089018,-0.0028288963700835,0.0752179939026395,0.4296125980020058,0.5907630530972022,0.2268222245925258,0.6441922920713481,-0.0278747850516988,0.0169187223359013,0.0688754806432379,0.1878639341693169,-0.5112735374175841,-0.4014222631607645,0.736319685200543
0.0152188028149835,-0.0027915635062722,0.0751789305511095,0.4320758232274644,0.5920890329549566,0.2272303391918012,0.6411766004678838,-0.0278702546650989,0.0169225277009789,0.0688838703282818,0.1878094603265191,-0.5112550430100122,-0.4015011978252882,0.7363033856730193
0.0152659754143249,-0.0028127880295426,0.0750925089470004,0.4324474622085139,0.5922762287487952,0.2274052600243463,0.6406909621664569,-0.0278671596867028,0.01692749761037,0.0688915084054139,0.1878060080466195,-0.5112631967697672,-0.4014851260879465,0.7363073682236905
0.0152926554023178,-0.0028303536699896,0.0750473206607267,0.4326222735658944,0.5923050119871152,0.2273597666740744,0.6405624697775621,-0.0278646418474296,0.016931687933362,0.0688988584394535,0.1877719105944884,-0.5113108014842148,-0.4014578649235826,0.7362978721742064
0.0152898457506513,-0.0028237094228006,0.0750368040578671,0.4326231784000899,0.5923081612597992,0.2273549027654751,0.6405606730080616,-0.0278634544904795,0.0169327366138349,0.0689024313917228,0.1877637731366097,-0.5113080018086719,-0.4014585186604643,0.7363015350920251
0.0152807909056046,-0.0028220105192475,0.0750405943215185,0.4331264634410748,0.5921581767122194,0.2275043237035081,0.6403061323430352,-0.027852311126681,0.0169339326866228,0.0689072528118385,0.1880079411884646,-0.5114829285066752,-0.4012526958624031,0.7362299246563292
0.0152790017289127,-0.0028193012742511,0.0750384422104857,0.433180300606696,0.5921775327543721,0.2274511828345544,0.6402706898604676,-0.0278277579157158,0.0169323993104889,0.0689168143590222,0.1879686087959442,-0.5114155351549599,-0.4012897295202731,0.736266599467224
0.015275177003217,-0.0028144976470599,0.0750406270879601,0.4331137897555538,0.5921537388300625,0.2274994237429106,0.6403205501229862,-0.0278098326419518,0.0169320680406973,0.068924786803434,0.1879583268834379,-0.5113788011159066,-0.4013009405341238,0.7362886283590591
0.0152627846887477,-0.0027999945519766,0.0750356215009415,0.4340258960594449,0.5925279134688486,0.2269529533307978,0.6395502718977433,-0.0278065367277582,0.0169353785468576,0.0689274757863045,0.1879129853645947,-0.5113648030918186,-0.4013783024291525,0.736267754576637
0.01523807129613,-0.0027746430086022,0.0749864827245914,0.4346363416597772,0.5927478740201633,0.2265218075788995,0.6390845632968849,-0.0278051788075819,0.0169366540240687,0.068928776632595,0.1879362971859514,-0.5113720752541617,-0.4013021672601499,0.7362982543796995
0.015229619628334,-0.0027746197822317,0.0749623545183421,0.434728021355304,0.5927634111503137,0.226490511302498,0.6390188840244705,-0.0278017970727418,0.0169374480584033,0.0689307596582933,0.1879276356581471,-0.5113639628092916,-0.4013060881454799,0.7363039623099201
0.0152306707481115,-0.002773723451425,0.0749312437693795,0.4353186918742647,0.5933265466073927,0.2263043240206038,0.6381595400253782,-0.0278017955555852,0.0169376436826858,0.0689309462767066,0.1879566735664163,-0.5113735324908418,-0.4012292830171919,0.7363317605394973
0.0152684428289109,-0.0028225444356174,0.0748150114049479,0.4362458242547554,0.593806638388885,0.2259504375946545,0.6372045643091119,-0.0277976640316903,0.0169377362122498,0.0689324467223169,0.1879492997790661,-0.5113627219249282,-0.4012350762902655,0.736337993649949
0.0152905652816538,-0.0028541950590987,0.0747749605562471,0.4363741548700032,0.5938456202197097,0.2259627800617402,0.6370759753232956,-0.0277942153443464,0.016937533963442,0.0689336562998969,0.1879736242701374,-0.5113626843906496,-0.4011636651659968,0.7363707186887066
0.0152883700002661,-0.0028583422882867,0.0747634784673241,0.4368726902216246,0.5939965517899324,0.2257885828132564,0.6366552166372093,-0.0277927132152053,0.0169383864801885,0.0689344839727529,0.1879685885496893,-0.5113597986917044,-0.4011647928340164,0.7363733937283842
0.0152949079924638,-0.0028682777812402,0.0746782285037407,0.4382071918836969,0.594615555488105,0.2252283871022425,0.6353573575526607,-0.0277878251341901,0.0169390370975584,0.0689362208183645,0.187958556862303,-0.5113477788381711,-0.4011709833989239,0.7363809286356144
0.0153153175219954,-0.0028930570476128,0.0746307741903348,0.4382680747996653,0.5946978711135851,0.2253021246808959,0.635212160871184,-0.0277826017302586,0.0169401639676002,0.0689381783907404,0.1879466474057745,-0.5113355019844537,-0.4011770787445608,0.7363891726724511
0.0153254938462552,-0.0029045551900827,0.0746037843445154,0.4382809172115606,0.594755134932402,0.2253095206874293,0.6351470593235352,-0.0277817228865988,0.0169408888392218,0.0689386339613285,0.1879729050350886,-0.5113434968389613,-0.4011008736958049,0.7364184301968785
0.0153269085568562,-0.0028965424286768,0.0744771857201728,0.4402163954028117,0.5959290533073153,0.2243349832771498,0.6330496851913311,-0.0277765117001774,0.0169421149599433,0.0689407506936233,0.1879390881519858,-0.511319620944907,-0.40112177164263,0.7364322566914316
0.0153469887452367,-0.0029184766026878,0.074398397064186,0.4404306670290456,0.5960137725284318,0.2243419022628407,0.6328183952650767,-0.0277710323385071,0.0169454033350547,0.0689433003049321,0.1879207912721827,-0.5113095109282829,-0.401125629737112,0.7364418438749406
0.0153580291807721,-0.0029295502650518,0.074362884553655,0.4404518456741044,0.5960752261959729,0.2243500441080846,0.6327428814821985,-0.0277680528770483,0.0169473380670767,0.0689447211195752,0.1879319402734404,-0.51131591797296,-0.4011126218648482,0.7364416354560873
0.0153425322886043,-0.0029022133600034,0.0743092267865326,0.4418857051627278,0.5971299911441973,0.2236437618042473,0.6309962480514562,-0.0277631060100371,0.016948487725682,0.0689467336263352,0.1879202816449621,-0.5113043496295405,-0.4011183036712699,0.7364495476651972
0.0153806285339894,-0.0029260102830289,0.0741898090827331,0.4420631560137933,0.597226718981384,0.2237117183807492,0.6307562756635784,-0.0277595827631726,0.0169501126178496,0.0689483971537284,0.1879312146877205,-0.5113088672956461,-0.4011064540791988,0.7364500752032368
0.0153996246118942,-0.0029453494081617,0.0741493636987253,0.442138356383322,0.5972574434871645,0.2237329780504533,0.6306669283754355,-0.027757225770718,0.0169518883218704,0.0689499985711788,0.1879516291301899,-0.5113141907455194,-0.4010311215205334,0.7364821946398604
0.0153935256270682,-0.0029288248128296,0.0741104106693114,0.4430059781423126,0.5978812048593756,0.2232645810970248,0.6296321902775018,-0.0277548059383567,0.0169525469495312,0.068951916818581,0.1879876647434075,-0.511331751435862,-0.4010039931836057,0.7364755768718043
0.0154158721976037,-0.0029377428814157,0.0740059768374853,0.4437164480674831,0.5982106190824871,0.2230398904167762,0.6288982240507572,-0.0277527378398477,0.0169538557097375,0.0689542943172436,0.1879790327223508,-0.5113275264928697,-0.4010054696795119,0.7364799095661517
0.0154424070396665,-0.002958818375273,0.0739633751932211,0.443783085478662,0.5982487717398016,0.2230621955615951,0.628806995083625,-0.0277491151554094,0.0169552253123075,0.0689576090597029,0.1879886554171259,-0.5113308460284918,-0.4009941911261934,0.7364812896586701
0.0154482890980266,-0.0029554146746045,0.0739375925441194,0.4442106957385044,0.5985777219940173,0.2228907820596848,0.6282525509671958,-0.0277464252799533,0.0169551717097434,0.0689611261873202,0.1880028475121438,-0.5113344532240575,-0.4009833567087398,0.7364810614781424
0.0154772167437461,-0.0029408162376385,0.0737684769734776,0.4455296247536604,0.599512906163134,0.2223172956337191,0.6266279987941852,-0.027741048669457,0.0169552201685094,0.0689653965653985,0.1880123872601959,-0.5113311689023111,-0.4009762206100126,0.7364847917309827
0.0155075351886434,-0.00295937293941,0.0736956487068946,0.4457175168274577,0.5996009658774972,0.2222499515861785,0.626433983698106,-0.027734588287802,0.0169556760470073,0.0689706730884336,0.1880183634359526,-0.5113253675499466,-0.4009701798003449,0.7364905827107753
0.015514736589181,-0.0029620495171257,0.0736728637127634,0.445748309981269,0.5996186904692945,0.2222486012060908,0.6263955854335717,-0.0277323925809945,0.0169558357694039,0.0689742201566172,0.1880111441178053,-0.5113188003969508,-0.4009733224335677,0.7364952740817304
0.0155128039734853,-0.0029377864953299,0.0735880592022271,0.4471090619250581,0.6004440904299556,0.2216702377157485,0.6248381284166976,-0.0277298299052075,0.016957263255234,0.0689769249536113,0.1880442073769655,-0.5113367946779745,-0.4009455110309392,0.7364894810277759
0.0155553490104711,-0.0029630097327578,0.0734734899008052,0.4474361815241132,0.6006109425279414,0.2216315957413754,0.6244572002531081,-0.027726484962737,0.0169590190637417,0.068980099955474,0.1880318877934756,-0.5113296971848065,-0.4009482884336788,0.7364960420476268
0.0155700137671153,-0.002973216941088,0.0734454049315968,0.447485932485802,0.6006379820604171,0.2216323804239697,0.6243952615781987,-0.0277240170360275,0.0169599443470244,0.0689820957485831,0.1880241039225678,-0.5113240665124358,-0.4009507642592607,0.7365005906238068
0.0155651182120437,-0.0029465409271001,0.0733830668525612,0.448396363627511,0.6013164823439433,0.2211923138997977,0.623244052854726,-0.0277228715338709,0.0169607140362634,0.0689832073355429,0.1880707005085189,-0.51134288677237,-0.4008599933294157,0.7365250365774915
0.0156016840615089,-0.0029618649430865,0.0732848434126822,0.4487099111066744,0.6014826251402147,0.2211158051073402,0.6228851162620676,-0.0277198172984369,0.0169626544844978,0.0689854918126799,0.1880807920010239,-0.5113487993804627,-0.4008471425266253,0.7365253487699294
0.0156227956462606,-0.0029787648184034,0.0732517361808162,0.4488311689462765,0.6015369950627704,0.2210664827937117,0.6227627441798275,-0.027717506476666,0.0169636054052324,0.068987022796382,0.1880736652707671,-0.5113437652268089,-0.4008493329150346,0.7365294715738546
0.015620198220469,-0.0029648371733893,0.0732129464513847,0.4497274629715709,0.6020036923758542,0.2208724050962284,0.6217331775625295,-0.0277145329961189,0.0169645810733711,0.0689886338339881,0.1881085179406229,-0.5113604752975849,-0.4008225680275389,0.7365235357688302
0.0156526002357941,-0.0029639789230489,0.0730950906423249,0.4501706811535283,0.6022385766932438,0.2206952406130816,0.6212476682797275,-0.0277115000583101,0.0169657240486394,0.0689901634690574,0.1880999545990414,-0.511353891853083,-0.4008255363129898,0.7365286781965439
0.0156713918653764,-0.0029733882404795,0.0730460475968748,0.450229447377084,0.6022856149766124,0.220756769514415,0.6211376106953507,-0.0277071899126688,0.0169669818737,0.068992132910323,0.1880889245681035,-0.5113440965959272,-0.4008301870880693,0.7365357645425324
0.0156643198186858,-0.0029481591943699,0.0729961695078187,0.4508749234272071,0.6029933481215344,0.2202648578152026,0.6201566076059666,-0.0277041549530141,0.0169677616590614,0.0689938573386041,0.18810255565135,-0.5113486345302282,-0.4008186856752314,0.736535392045136
0.015687693344873,-0.0029413728898861,0.0728478298550801,0.4515420222604815,0.6033717043841034,0.2199666444071351,0.6194086404222999,-0.0277007117975535,0.0169690546331961,0.0689961143668516,0.1881137781055016,-0.5113526724113597,-0.4008071680135018,0.7365359902772106
0.0157175319387164,-0.0029661894100181,0.0727933721876865,0.4516625882725808,0.6034285882717123,0.2199603623414786,0.6192675384758407,-0.0276960751912326,0.0169704938503148,0.0689992112041061,0.1881006222225471,-0.5113419088980273,-0.4008121358369028,0.7365441194455853
0.0157156888598507,-0.0029597696131457,0.0727697190334528,0.4521876092445603,0.6036754099164929,0.220014456875085,0.61862428361147,-0.0276938684892012,0.0169709485623337,0.0690018506102227,0.1880936539497486,-0.5113360509206171,-0.4008148656337445,0.7365484803186712
0.0157627984839669,-0.0029370907399637,0.0726088996083362,0.4532076911282603,0.6043794028188475,0.2196281652793488,0.6173263279389206,-0.0276916370954347,0.0169718065856903,0.0690059923282847,0.188127004855747,-0.511353565972958,-0.4007873859750667,0.7365427562972964
0.0158087794323656,-0.0029637539835185,0.0725435523305225,0.4533895951714068,0.6044816851614544,0.219548141874072,0.6171210421743196,-0.0276879950738034,0.0169732536713953,0.0690122677232163,0.1881116564897008,-0.5113441909450563,-0.4007911781620459,0.7365511215027276
0.0158235861648335,-0.0029747350849652,0.0725107744324717,0.4534126218371027,0.6045090411338176,0.219634646635505,0.6170465424451983,-0.0276854566736489,0.0169734336374568,0.0690178880263739,0.1881016570968007,-0.5113360573530092,-0.4007949233855121,0.736557283879889
0.015812042411704,-0.0029183941037789,0.0723917842253562,0.4544294693174035,0.6051543456367449,0.2194303351498553,0.6157372843907444,-0.027683089797659,0.0169738007294489,0.0690220974923424,0.1881359808279892,-0.511352521437026,-0.4007682375621136,0.7365516080352033
0.0158283761931104,-0.0029130334838051,0.0723188621442893,0.4545980047623441,0.6052418703049527,0.2193159478833472,0.6155675815862036,-0.0276806456844652,0.0169752569786913,0.0690247690827593,0.1881261640602321,-0.5113474548039049,-0.4007700774015435,0.7365566318492502
0.0158351689633595,-0.0029099179685695,0.0722877124914877,0.4546306235165798,0.6052659598620714,0.2193029481702576,0.6155244356782309,-0.0276772690706041,0.0169757557116576,0.0690276562394423,0.1881172615463342,-0.5113386266316122,-0.4007744102600875,0.7365626768330606
0.0158385118822165,-0.0028828551321304,0.0722143646812869,0.4555252638850369,0.6058398479473367,0.2191242565079225,0.6143609466848179,-0.0276751953846784,0.0169763694808132,0.0690298697468336,0.1881105429046134,-0.5113334784355028,-0.4007767268888623,0.7365667061871798
0.0158960960601875,-0.0029030056499475,0.0721076402047936,0.455843271701463,0.6060255672623729,0.2189688942540041,0.6139971879561047,-0.0276729576018536,0.0169779478214763,0.0690318035341128,0.1881230125637604,-0.5113410651501603,-0.4007631446172215,0.7365656448352387
0.0159189767238539,-0.0029210223260625,0.0720788243957519,0.4559260130395058,0.6060679618089394,0.2189492325496168,0.6139009120929797,-0.0276696910442331,0.0169787388658934,0.0690343038859891,0.1881139523035431,-0.5113330600310331,-0.4007669372875983,0.7365714525048866
0.0159118285296683,-0.002898058219118,0.0720367798520722,0.4568637377948676,0.6066222849362053,0.2189103614362877,0.6126689009266862,-0.0276666074801358,0.0169797853142644,0.0690361055196044,0.188148277381502,-0.511349522047166,-0.4007402512553553,0.7365657764546917
0.0159562631617987,-0.0029004966422376,0.0719386507998985,0.4572623453971786,0.6068726042531231,0.2187704238714355,0.6121734160579141,-0.0276646317200753,0.01698118101059,0.0690372118443165,0.1881707389341679,-0.5113553825868246,-0.4006648068662733,0.7365970121085638
0.0159781824985971,-0.0029128495885485,0.071894295722156,0.4573393162471731,0.6069285322083098,0.218809279250139,0.6120465716921136,-0.0276597686143948,0.0169834199489938,0.0690395885850328,0.1881775894436005,-0.5113571222417646,-0.40065412877278,0.736599862517732
0.0159698389937696,-0.0028922890768225,0.0718559156274361,0.457695637490755,0.6071456603362306,0.2187999884953408,0.611567997520515,-0.0276572901881761,0.0169849722258707,0.0690410337834051,0.1881688369590132,-0.5113525384407981,-0.400655809623312,0.7366043662935571
0.0159864190541826,-0.0028515201244117,0.0717339923373522,0.4580862880541785,0.6073993213414176,0.2185956224843977,0.6110965316227774,-0.0276551380058869,0.0169866440661329,0.069042261823556,0.1881604579144674,-0.5113490198901791,-0.400656871081978,0.7366083719247091
0.016001488096027,-0.0028496528410067,0.0716770835004376,0.4581698692346902,0.607451331127437,0.2185564414461259,0.6109961809531856,-0.0276519379932918,0.0169887204765787,0.0690440631054419,0.1881705551516673,-0.5113549232729349,-0.4006440178166702,0.7366086855353797
0.0160037524445054,-0.0028432915033802,0.0716582423649752,0.4582690014635603,0.6075434877965349,0.2186546260786197,0.6107950451894907,-0.0276499752648377,0.0169896575698569,0.0690453368099052,0.1881642111945924,-0.5113508395663529,-0.4006457150581474,0.7366122178635437
0.0160312068671809,-0.0028086938238491,0.0715815587606548,0.4587290683449792,0.607930429768486,0.218707416305294,0.6100453265700134,-0.0276483395545781,0.0169910464285316,0.0690467511623976,0.1881785267742187,-0.5113598577123948,-0.4006314812411009,0.736610042166142
0.0160561275816757,-0.0028099426514573,0.0715482211657838,0.4587686669537016,0.6079927871129039,0.2187153680323644,0.6099505462139321,-0.0276455805171505,0.0169921814076519,0.0690488879785749,0.1881696837257418,-0.5113537401092482,-0.4006341146023019,0.7366151157963482
0.0160647874240975,-0.0028148475425874,0.0715357305769368,0.4587928131382339,0.6080084382361457,0.218709634563484,0.6099188383674141,-0.0276438079438751,0.016992715960026,0.069050565146841,0.1881641538626178,-0.5113494302825232,-0.4006360660986409,0.7366184588319176
0.0160798269727619,-0.002785153079766,0.0714660505885026,0.4592063460008414,0.6084249230108144,0.219140281696808,0.6090370939357337,-0.0276418656316338,0.0169937589872073,0.0690538158515751,0.1881984161551638,-0.5113682401437986,-0.4006078858824967,0.7366119744463014
0.0161120414137683,-0.0027949590513044,0.0714251786767931,0.459320999499787,0.6084627080588013,0.2191486511275693,0.6089098628115934,-0.0276398121306718,0.0169948110121167,0.0690583637206425,0.1881880699708677,-0.5113629294136158,-0.4006098038691514,0.7366172613956893
0.016125057116139,-0.0028028329214398,0.0714045755140424,0.4593596126541364,0.6084862100514968,0.2191424171613478,0.6088594907202229,-0.0276366432000761,0.0169949822366821,0.0690641834364868,0.1881985516290626,-0.5113648278612885,-0.4005995229599968,0.7366188568013589
0.0161195369605548,-0.0027804540829218,0.0713738720462752,0.4604150291363323,0.608628219713102,0.2193699764017023,0.607837564294744,-0.0276349385864398,0.0169956883414046,0.0690681174306095,0.1881902068827468,-0.5113601303657023,-0.4006013303131862,0.7366232668448007
0.016166324359043,-0.002767392613771,0.0712996106702177,0.4606142437926946,0.6088338992388269,0.2193198463770768,0.6074986473549268,-0.0276327899873098,0.0169966404988329,0.0690715528752071,0.1881812062698171,-0.5113548355119644,-0.4006034231573504,0.7366281036995407
0.0161754301913896,-0.0027641919869702,0.0712697666412181,0.460647610997889,0.6088620125917749,0.2192978417338263,0.6074531131828339,-0.0276304591796687,0.016997368263012,0.0690751341363333,0.1881723637393494,-0.5113487173538542,-0.4006060559415856,0.7366331778627958
0.0161720891989433,-0.0027567654874928,0.0712563870838784,0.4607036700720259,0.6088326854258421,0.2192875874119972,0.6074436957828679,-0.0276298676586216,0.0169979585691832,0.0690767229517768,0.1881683612467754,-0.5113474903109906,-0.4006062765331171,0.7366349320936567
0.0161689126691077,-0.0027565531546117,0.0712514358354498,0.4610955825454574,0.6086559672787311,0.2191932046999314,0.6073574863837867,-0.0276285294717679,0.0169985419016037,0.0690779912746285,0.1882282592038262,-0.5113795756289178,-0.4005627380763191,0.736621032099605
0.0161684331820984,-0.0027559963442772,0.0712502002699712,0.4611667702802168,0.6086814532672683,0.2191226313953255,0.6073033598195786,-0.0276093292212242,0.0169981773689172,0.0690857750550546,0.1884400164963248,-0.5114541508528074,-0.4003647506276589,0.736622751626062
0.0161675602531494,-0.0027552865420513,0.0712498826257047,0.461094724884493,0.6086548870607053,0.2191945217497758,0.6073587447099952,-0.0275956391639118,0.0169992288047306,0.0690914138947386,0.1884130328386305,-0.5114191726471058,-0.4003830624280545,0.7366439860789142
0.0161627796442286,-0.0027540180702941,0.0712512192240093,0.4613219243016708,0.6086907092544795,0.219067458566705,0.6071961390053523,-0.027587495605297,0.0170007604316714,0.0690952374005097,0.1884240245018106,-0.5114086811457373,-0.4003162878448615,0.7366847477214583
0.0161507515191152,-0.0027518221063385,0.0712400601555475,0.4620473350173618,0.6089342472636768,0.2183758360791595,0.6066492701137135,-0.027582811746074,0.0170035557569702,0.0690978233285202,0.1884079965768119,-0.5113998796726134,-0.4003196170330752,0.7366931478677136
0.0161443235152248,-0.0027472346574385,0.0712327405717032,0.462030087115565,0.6089347500253925,0.2184500921159434,0.6066351671853782,-0.027580838013686,0.0170050888297609,0.0690990993778595,0.1884001521329156,-0.5113966004913195,-0.4003205981623208,0.7366968972170154
0.0161394511261457,-0.0027424287068035,0.0712241854889648,0.4620473544353753,0.608938224678334,0.2184379311502745,0.6066229067712969,-0.0275797799471004,0.0170060893835803,0.0690996754439948,0.1883956195221804,-0.5113951300798673,-0.4003208976446862,0.7366989143363808
0.0161180438542355,-0.0027172014830794,0.0712021219829041,0.4630836546123166,0.6094279350613876,0.2178700619340654,0.6055441824595132,-0.0275791129214829,0.0170063081807844,0.0690999417422061,0.188423715776889,-0.5114028733986486,-0.4002449917484783,0.7367275961932581
0.0161149092741013,-0.0027106854990823,0.0711633270405548,0.4632360736139433,0.6094822497858884,0.2177567856609416,0.6054136681619305,-0.0275759784735884,0.0170069565215714,0.0691011037685943,0.1884166635816832,-0.5113954787852285,-0.4002486752171074,0.7367325316217034
0.0161352203213761,-0.0027340214550807,0.0711066599125929,0.4633162018191638,0.609574447937912,0.2178086695651917,0.6052408388528444,-0.0275743875802658,0.0170074140733472,0.0691017237325621,0.1884127305544945,-0.5113918942060064,-0.4002503895304543,0.7367350943087426
0.0161452850655004,-0.0027457851372745,0.0710487814421051,0.4642453472722362,0.6102348424314158,0.217523001021658,0.6039647660628209,-0.027571951430206,0.0170076716595147,0.0691025688865301,0.1884079275160997,-0.5113858238933622,-0.400253549596773,0.7367388193961134
0.0161755309519745,-0.0027636819870683,0.0709788638867859,0.4645525298204098,0.6103784479897307,0.2173682357104617,0.6036390870141083,-0.0275670790629361,0.0170081867953869,0.0691042590687592,0.1883983214316357,-0.5113736830992237,-0.4002598695226614,0.7367462694611889
0.0161855622452269,-0.002776006106465,0.0709511528133466,0.4645851106795869,0.6104011631356284,0.2174518001312091,0.6035609410798588,-0.0275646191876257,0.0170085777335646,0.0691051430721997,0.1883931114590483,-0.5113677253760434,-0.4002629019967304,0.7367500894358044
0.0161812667119341,-0.0027619707181461,0.0709145692022037,0.4655501127444197,0.6112180620882194,0.2167779523435591,0.6022315937233063,-0.0275616526176681,0.0170089877740781,0.0691061946625643,0.188386997403184,-0.5113604599044823,-0.4002666331274074,0.7367546685705756
0.0162056200344599,-0.0027665949926417,0.070856060915869,0.4659761913846478,0.6114502356907391,0.2165899476004681,0.6017338223291294,-0.0275556720468755,0.0170100745777897,0.0691083756023926,0.1883954668590096,-0.5113578408949727,-0.4002589101858951,0.7367585163667993
0.016243307365183,-0.0027718750189266,0.0708196870522198,0.4661001968402354,0.6115457589237029,0.2164523827790376,0.6015901904429652,-0.0275520093625214,0.0170115707754762,0.0691099063742737,0.1883851935123082,-0.5113501695164208,-0.4002623206591201,0.7367646148271738
0.0162585860271854,-0.0027543320828468,0.0707897381051598,0.4665871939065557,0.6121509363782733,0.2161376851825405,0.6007096824736076,-0.0275492629041781,0.0170128667862197,0.069111095058466,0.1883770109332243,-0.5113446455823144,-0.4002646674689367,0.7367692658913935
0.0162822708713142,-0.0027503725733189,0.0707418550134931,0.4670646376334998,0.6124770140133128,0.2158452742182532,0.6001111140241207,-0.0275452448167221,0.017013020791832,0.0691142158634264,0.1883921780007409,-0.5112322941756099,-0.4003230358849424,0.7368116418732422
0.0163160476105103,-0.002766246994779,0.0706984480507985,0.4672199496062962,0.6125637888302845,0.2157371950065852,0.5999404853770642,-0.02754363483145,0.0170150026896936,0.0691151998225192,0.1884055301477561,-0.511242347770105,-0.4003080091236964,0.7368094162588292
0.0163215290822643,-0.0027662593771905,0.0706754685195534,0.4674820505117677,0.6127032155776364,0.2156364208494336,0.599630082695476,-0.0275419609938,0.0170160931730351,0.0691161346665496,0.1883995624672025,-0.5112393263827011,-0.400309086336945,0.7368124533543181
0.0163250452993866,-0.0027347646787497,0.0706141474395848,0.4678005353899003,0.6133740105877482,0.215504407625824,0.5987427097829806,-0.0275382506185022,0.0170178560779157,0.0691177429710528,0.1884099880461913,-0.5112435676033171,-0.4002973155270703,0.7368132396818666
0.0163452585775462,-0.0027342995665404,0.0705638544496665,0.4679352450645809,0.6134509179885504,0.2153939393424505,0.598598386683339,-0.0275358661861962,0.0170192377649893,0.0691188349187781,0.1884236912531177,-0.5112507960633405,-0.4002841161554741,0.7368118908193472
0.0163565971822079,-0.002737696466889,0.0705296765369467,0.4679984153052803,0.6134846281856875,0.2153683499738949,0.5985236570772596,-0.0275331407037103,0.0170197047907924,0.0691198216134184,0.1884393389439556,-0.5112559271798238,-0.4002725071536052,0.7368106354273333
0.0163635122992118,-0.0027079380642204,0.0704613116191551,0.4690733066965044,0.6141723958188764,0.2149515551581053,0.5971250539828492,-0.0275297403208503,0.0170204290870741,0.0691210858339091,0.1884531446261551,-0.5112596205159571,-0.4002615486386364,0.7368104948979713
0.0163954527758851,-0.0027032559799841,0.0703823756756198,0.4692804968527895,0.6143227103769623,0.2148609280262086,0.5968401832956779,-0.0275256056578113,0.017021577950248,0.0691225460603039,0.1884431885230254,-0.5112503023130952,-0.4002660405040781,0.7368170667833585
0.0164165495002146,-0.0027092858180575,0.0703299015619709,0.4693708520529279,0.6144287176179122,0.2147731474275339,0.596691586461203,-0.0275205877818783,0.0170221974415009,0.0691243057280781,0.1884545652591364,-0.5112496040259151,-0.4002575123659458,0.7368192743210235
0.0164111131226662,-0.0026800341829222,0.0702982390643677,0.4698820459669344,0.6149630218282646,0.2146616830816625,0.5957782359891346,-0.0275199128801472,0.0170224547138471,0.0691245832582169,0.1884742362668807,-0.5112598527378154,-0.4002432356258027,0.7368148869138785
0.0164336910258019,-0.0026655782398743,0.0702533717109747,0.4700734944292202,0.6151077406843627,0.2145169694911087,0.595529887567057,-0.0275170687910473,0.0170235886047113,0.0691257644294471,0.1884663369977622,-0.5112538602676919,-0.4002459167790002,0.7368196090507954
0.0164498741446543,-0.0026698610775937,0.0702280705425515,0.4701328000389443,0.6151473556678715,0.2144735210101963,0.5954577986120058,-0.0275149349798262,0.0170240989603543,0.0691264307362778,0.1884830136070466,-0.5112606530643682,-0.4002334023908885,0.7368174277393381
0.0164551362357347,-0.0026579209417076,0.0702043207706546,0.4704054727286094,0.6155275096879532,0.214398653014002,0.5948762843063269,-0.0275131754402618,0.0170247945256389,0.0691271600232088,0.1884781430509014,-0.5112569380314549,-0.4002350682048791,0.736820346547122
0.0164889104113723,-0.0026527398524915,0.0701661306382329,0.4706202440843582,0.6157129868707799,0.2140846796125931,0.5946274914699247,-0.0275112477332086,0.0170257282843582,0.0691279993196045,0.1884938476035169,-0.5112647788348305,-0.4002217582728896,0.7368181183599863
0.0165105963975058,-0.0026552745802804,0.0701409013902407,0.4706670277250689,0.6157721407607779,0.2140814585008676,0.5945303598652296,-0.02750977708288,0.0170262142217247,0.0691285864024829,0.1884900394375153,-0.5112615486328141,-0.4002232658463496,0.736820515049427
0.0165085263818797,-0.0026446548403864,0.0701206537905673,0.4710423583170095,0.6160482770284622,0.2141600245350126,0.5939184295276381,-0.0275084508860178,0.0170265953472137,0.0691291023939848,0.1884867624218704,-0.5112585608393837,-0.4002246942706374,0.7368226506128449
0.0165308291518089,-0.0026237454366738,0.0700668286447676,0.471420674673576,0.6163474395896044,0.21409205181936,0.5933320946564632,-0.0275059072841375,0.0170272866953007,0.069129942830574,0.1885237658811409,-0.5112761978636903,-0.4001976168713475,0.7368156530954915
0.0165534271438472,-0.0026188247481272,0.0700240923193284,0.4714778637835531,0.6164192736629999,0.2140724124942817,0.5932191038964905,-0.0275038554053217,0.0170288200242066,0.0691300672564949,0.1885049243607518,-0.5113237988368653,-0.400172252083647,0.7368012180344752
0.0165548199520426,-0.002610426934403,0.0699908463971462,0.4716628704234828,0.6165222981159902,0.2139885783523838,0.5929951778255743,-0.0275016977864904,0.0170294637097893,0.0691307723052417,0.1884996814737447,-0.5113190184236379,-0.4001745374226994,0.7368046356267804
0.0165624923626183,-0.0025756642967302,0.0699271644051947,0.4719516278304974,0.6170682327685362,0.2138479579789515,0.5922478433597645,-0.0274991423742965,0.0170303878870439,0.0691318109494396,0.1885143579565383,-0.5113251944820902,-0.4001621307991667,0.7368033329229431
0.0165871031112824,-0.0025716075244306,0.0698790561095337,0.4720837147285573,0.6171552708586663,0.2137097456178491,0.5921017501810029,-0.0274973082374759,0.0170321116796772,0.0691319098846953,0.1884953566911438,-0.5113736148708706,-0.4001362187467317,0.7367886623495538
0.0165972713005391,-0.002574492945859,0.0698518063660715,0.4721212225439075,0.6171789422431011,0.2137000209771581,0.5920506781599827,-0.0274955128981633,0.0170328410922082,0.0691325184896096,0.1885119989594336,-0.5113815824639014,-0.4001229532735922,0.7367860786067103
0.0166037661197804,-0.0025238769314489,0.0697882812775,0.4724802415182265,0.6177215736759706,0.2139492407067018,0.5911076054249231,-0.0274939354065777,0.0170337610600768,0.0691331017938236,0.188506970670345,-0.5113786901918181,-0.4001240779225009,0.7367887617852615
0.0166446658685436,-0.0024986586738058,0.0697191177028764,0.47259494074781,0.6178785872014211,0.2138314603828642,0.5908943898938975,-0.0274898711817966,0.0170345094488976,0.0691344440833684,0.1884982372874472,-0.5113690337818618,-0.400128951581234,0.7367950515136708
0.0166632273021284,-0.0025036739148622,0.0696850433536637,0.4726653450916309,0.617924082695331,0.2137864599971434,0.590806778140225,-0.0274876519890606,0.0170349571828441,0.0691352625073371,0.1884932773911906,-0.511363785497842,-0.4001315706569953,0.736798540595196
0.0166609448447371,-0.0024738019266441,0.069658601440125,0.4729020809375163,0.6183069617042996,0.2139250455169858,0.590166245945598,-0.0274849991619892,0.0170353869604916,0.0691359363237098,0.1885309697489166,-0.5113808366615418,-0.4001049482294508,0.7367915198637829
0.0166844260100253,-0.002453154271922,0.0696275499314106,0.4730025077589151,0.6184158070924305,0.2137757609193453,0.5900257970931018,-0.0274815624285624,0.0170361448331325,0.069137078909475,0.1885232646726018,-0.5113728430487066,-0.4001089165871688,0.7367968844511417
0.0166968838603287,-0.0024491825773463,0.0696090875791839,0.4730269218473327,0.6184472544723432,0.2137331019724967,0.5899887166416597,-0.027479899535002,0.0170366699075532,0.0691374568772576,0.1885623576727821,-0.5113926210191028,-0.4000807684732806,0.7367884385180888
0.0166991719179965,-0.0024290476964234,0.0695796700780769,0.473342355872232,0.6187481457365605,0.2136837874878143,0.5894378552907474,-0.0274788879685243,0.0170370711492358,0.0691375964500901,0.1885598608132734,-0.5113905858680234,-0.4000817044771234,0.7367899818254307
0.0167312954560443,-0.002404476373235,0.0695307542632429,0.4733839068644578,0.6189072381565272,0.2137737851185153,0.5892047828007723,-0.0274776251656238,0.0170380112584132,0.0691378034317099,0.1885556123372292,-0.5113886460818201,-0.4000823367826592,0.7367920720998988
0.0167564126951631,-0.0024013166775362,0.0695000056953453,0.473448761490581,0.618970964467519,0.2136807725447336,0.5891194639747275,-0.0274761304537414,0.0170382981313068,0.0691380713727506,0.1885526186527499,-0.5113851905378063,-0.4000840991866517,0.7367942796166429
0.0167517013155317,-0.0023855895133134,0.0694759890148649,0.4736563199037091,0.6192452850218911,0.2138620418047414,0.5885983305009787,-0.0274749010164605,0.0170385087934491,0.0691382361673742,0.1885502802338668,-0.5113823325466867,-0.400085575928697,0.7367960597863177
0.0167659535682483,-0.0023435433016946,0.0694048663000419,0.4739963735572108,0.6195699073747954,0.2136378723032402,0.5880641353185423,-0.0274712505579072,0.0170398023803494,0.0691390135325228,0.1885843798113068,-0.5113980388050867,-0.4000592993663296,0.7367906993088452
0.0167864757375771,-0.0023259249761788,0.0693527135667818,0.4740815483554284,0.6196492491579113,0.2135086383669574,0.5879588037181213,-0.0274671028801156,0.017040518907094,0.0691399548803407,0.1885760543859711,-0.511388269735231,-0.4000643011223999,0.7367968948474686
0.0167913998524215,-0.0023206836207526,0.0693277760287466,0.474106339253031,0.6196838481733941,0.2135344874285604,0.5878929580048785,-0.0274637769675285,0.0170415689369922,0.0691407104384161,0.1885681915051159,-0.5113810987548911,-0.4000677287737524,0.7368020231938438
0.016792551386574,-0.0022797796942674,0.0692924002464371,0.4741720178990197,0.619922257232683,0.2139088364312545,0.5874523828581631,-0.027461810723495,0.0170424289006353,0.0691407048539773,0.1885933056801804,-0.511386499515013,-0.3999928433398955,0.7368325036555251
0.0168140750832629,-0.0022609064396603,0.0692603454160058,0.4742545894928953,0.6200054986361231,0.2137438763651543,0.5873579158590572,-0.0274588212121852,0.0170430025327284,0.0691412403785365,0.188587319334236,-0.5113795879079751,-0.3999963683183437,0.7368369191276536
0.0168242553758688,-0.0022586117102233,0.0692391674066351,0.474281447373031,0.6200319098832019,0.2137147025615567,0.5873189638632124,-0.0274567602529216,0.0170434756361407,0.0691415938587888,0.1885830158187449,-0.5113749367988414,-0.3999987020495589,0.7368399816224391
0.016835182985853,-0.0022332320570686,0.069221267268786,0.4743147517654834,0.6202949286967281,0.2140367051954305,0.5868969300651122,-0.0274563241934536,0.0170436822949264,0.0691410831954665,0.1886338589886104,-0.5113951268494089,-0.3999075036553366,0.736862456634818
0.016870611412399,-0.0022128963438696,0.0691965225284016,0.4743333975010443,0.6203927525154116,0.2139353948244259,0.586815394722041,-0.0274554948410284,0.0170443079489553,0.0691410769101611,0.1886527184832455,-0.5114055899907067,-0.3998929673539906,0.7368582557018403
0.0168853369961286,-0.002210938216237,0.0691791793037442,0.4743949652475534,0.6204387642113989,0.2138541799908614,0.5867465777591216,-0.027454954501048,0.0170447240227772,0.0691409285942636,0.1886511256033421,-0.5114048622767379,-0.3998932044761714,0.7368590398862471
0.0168820259447016,-0.002183696502585,0.0691606330932071,0.4742811049804302,0.6205910180913106,0.2144556592363241,0.5864580052693003,-0.0274545112324832,0.0170453020726283,0.0691407871279231,0.1886492499984997,-0.5114046021648645,-0.3998931073155281,0.7368597533324315
0.0169086858396312,-0.0021571800896169,0.0691280125250775,0.4742956223172278,0.6206944975855145,0.2144126554631594,0.5863524677998857,-0.0274527533148992,0.0170460282201912,0.0691409627863919,0.1886664269889279,-0.5114128043126283,-0.399879762167394,0.7368569051866674
0.0169201861809008,-0.0021486552972054,0.0691079062854359,0.4742838522097964,0.6207303890806174,0.2144405413518017,0.5863137946779077,-0.0274512962954691,0.0170466442664758,0.0691411557892056,0.1886842590274911,-0.5114216037408313,-0.3998661311196919,0.7368536291596671
0.0169166839905378,-0.0021281417120119,0.0690898834262244,0.474567331605606,0.6210062951358087,0.2146005219976486,0.5857334249748501,-0.0274495243442517,0.0170469077556774,0.069141367143011,0.1886810182826404,-0.5114174377118281,-0.3998683073598382,0.736856169488505
0.0169469514378438,-0.0020956311440093,0.0690572742124324,0.4747210609712596,0.6212300060913619,0.2145608164632694,0.5853860690524358,-0.027445729157975,0.0170479735435155,0.0691418571178426,0.1886727853426839,-0.5114092004992362,-0.3998723558617525,0.7368617975803451
0.0169643380590544,-0.0020815206148342,0.0690293609401381,0.474766559789275,0.6212878614477969,0.2144572637446505,0.5853257118482302,-0.0274431019655399,0.0170486328526474,0.0691422960825622,0.1886671726091658,-0.5114033538629706,-0.3998752614330687,0.7368657156709107
0.0169676281482362,-0.0020757810096102,0.0690108334325801,0.4747660802613682,0.6213120533947392,0.2145012470995266,0.5852843038493489,-0.0274406688950422,0.0170496161017011,0.0691427487138262,0.1886609944279866,-0.5113984423396016,-0.399877498302734,0.7368694923154434
0.0169676995383704,-0.0020705217973035,0.0690041035279288,0.4746812619834388,0.6213525783538317,0.2145742157034884,0.5852833321136766,-0.0274380912929879,0.0170507041172326,0.0691432722909584,0.1887403428189857,-0.511439986273097,-0.399820086210026,0.7368514925658721
0.0169661170037775,-0.0020736101978479,0.0690049104241514,0.4747594397152678,0.6211684096497966,0.2147140714156047,0.5853641164185946,-0.0274266741489348,0.0170508655498307,0.0691466954088558,0.1889146626939414,-0.5115153286135252,-0.3997017356148454,0.7368187303259275
0.0169647778606636,-0.0020729942316971,0.0690033008060491,0.4747080150151804,0.6211480752714237,0.2147717877399255,0.5854062249907747,-0.0274122150551878,0.0170511404920777,0.0691511202285244,0.1888899445157934,-0.5114777782523959,-0.3997219876134333,0.7368401480872088
0.0169596241695908,-0.0020755021611344,0.069002959111954,0.4746721894611895,0.6211239292109205,0.2148326480905759,0.5854385624709897,-0.0274021893650675,0.0170528397161544,0.0691545955489808,0.1888901098671574,-0.5114653711527574,-0.3997192710169857,0.7368501916153615
0.0169529224638871,-0.002080401982264,0.0690013324858113,0.4749836192361925,0.6211042704998763,0.2145982105038979,0.5852927939695047,-0.0273984952122176,0.0170548703701611,0.0691559773890999,0.1888487356974078,-0.5114493228329207,-0.3997986426190722,0.7368288746779574
0.0169480755647513,-0.0020789544625744,0.0689987760337443,0.4749806450279173,0.6210972253172811,0.2146109085545633,0.5852980279152008,-0.0273981540613839,0.0170552080844432,0.0691560262377675,0.1888772806017316,-0.5114580154755366,-0.3997221222940504,0.7368570392057477
0.0169429071588401,-0.0020791971731565,0.0689988164911563,0.4750299910501009,0.621055383263886,0.2146236365693613,0.5852977132602105,-0.0273980425823161,0.017055503321522,0.0691558516250356,0.1889064794714203,-0.5114673012015158,-0.399645313342767,0.736884770733195
0.0169378395603445,-0.0020759053567996,0.0689945389726545,0.4753365646277768,0.6211118392818061,0.214355474317365,0.5850871422805433,-0.0273971872127692,0.0170558990773078,0.0691560790203604,0.1889041082710862,-0.5114656204361614,-0.3996460430117492,0.7368861494798292
0.0169343646137307,-0.002071261940623,0.0689886556012825,0.4753349532875329,0.6211109508874886,0.2143556727856722,0.5850893217410318,-0.0273961021687034,0.0170560047546907,0.0691561721723796,0.1889023026136037,-0.5114630048039877,-0.3996474417341085,0.736887669254641
0.0169302798640268,-0.0020668560498513,0.0689827781716209,0.4753865549359349,0.6210766583488371,0.2143537539575673,0.5850845033024579,-0.027395950759381,0.0170552750305931,0.0691559096582997,0.1889341005398326,-0.5114707892410679,-0.3995719380004077,0.7369150587204212
0.0169256361912827,-0.0020614101257929,0.0689740322600135,0.4757639914460987,0.621161796549881,0.2140073827864273,0.5848140619573922,-0.0273940320345885,0.0170549475882354,0.0691560287055661,0.1889322408956315,-0.5114654634877233,-0.3995750399205808,0.736917549989081
0.0169183747984659,-0.0020535550998476,0.0689596575578663,0.4759738377040965,0.6211322285296403,0.2138960403861086,0.5847154388334391,-0.0273926320831927,0.0170547006822444,0.0691561400832415,0.1889308771508291,-0.5114615579197814,-0.3995773146499404,0.7369193768971142
0.0169103665947304,-0.0020428697556045,0.0689470968234383,0.4759204353790633,0.6211404996767277,0.2140397782485956,0.5846975219523681,-0.0273923479660364,0.0170538426660694,0.0691557501847316,0.1889629580664227,-0.5114688709045024,-0.3995021431254061,0.7369468313336236
0.01690672935642,-0.002030534705723,0.0689407662102235,0.4761044725323372,0.6212734831701355,0.2139964417118171,0.5844222046423573,-0.0273909124704294,0.0170536296543529,0.0691557410733103,0.1889615947077315,-0.5114649653243648,-0.3995044180330229,0.7369486582818053
0.0169017509011185,-0.0020136779262733,0.068925681918798,0.4762902154463326,0.6213955280418093,0.2139034036784315,0.5841751126969628,-0.0273893917275698,0.0170533541358195,0.0691558844408481,0.1889601074018186,-0.5114607046765391,-0.3995068997387471,0.736950651294648
0.0168960197981065,-0.001999974673297,0.0689108895206022,0.4762720784530329,0.6214237679193301,0.213995303941639,0.5841262002700242,-0.0273882333957818,0.0170531644430481,0.0691559317204719,0.1889589919186021,-0.5114575091804342,-0.399508761010045,0.7369521460395312
0.0168999881069822,-0.0019904360995243,0.0689027397148678,0.4762743181793697,0.6214413848744857,0.2139574485372037,0.5841194990954399,-0.0273867126560201,0.0170528889196659,0.069156075057689,0.1889575046026048,-0.511453248505313,-0.3995112426944482,0.7369541390130439
0.0169056281417305,-0.0019612370622481,0.0688870009219018,0.4765364442871158,0.6215910050828894,0.2140421967577075,0.5837153224589627,-0.0273854690732972,0.0170526367169765,0.0691562748054697,0.1889562651682051,-0.5114496979307974,-0.3995133107554773,0.7369557998071367
0.0169256589919481,-0.0019498054951504,0.0688595111123299,0.4765703797129925,0.6216596446472096,0.2140003408412783,0.5836298600287138,-0.0273853412334677,0.0170517732158805,0.0691559733103608,0.1889884712052575,-0.5114573619528076,-0.3994379305648913,0.7369830827650059
0.0169401659531968,-0.0019601108400483,0.0688371536333911,0.4766311178195109,0.6216896548429932,0.2139772879673099,0.5835567417325229,-0.0273841332024473,0.0170514871146501,0.0691562935133319,0.1889872321226724,-0.5114538113693979,-0.3994399987896615,0.7369847435987007
0.0169494477874821,-0.0019573505514248,0.0688088265022085,0.4768408693557461,0.6218676591279618,0.2140386059760524,0.5831731089432995,-0.0273829251691112,0.01705120101063,0.0691566137050738,0.1889859930360851,-0.5114502607751572,-0.3994420670059727,0.7369864044167874
0.016966071532171,-0.0019472577206278,0.0687780768326998,0.4769433662599981,0.6219399403472778,0.2138962358310013,0.5830644357862469,-0.0273818023920213,0.0170509774121084,0.0691567813972497,0.1889848778547344,-0.5114470652310796,-0.3994439283934199,0.736987899139721
0.0169674672757453,-0.0019420277113083,0.0687666514261421,0.4769677326774655,0.6219562292599815,0.2138633011229645,0.5830392090606011,-0.0273803527476519,0.0170506340808802,0.0691571656001198,0.1889833909412241,-0.5114428044919954,-0.3994464102326909,0.736989892083966
0.0169632903669322,-0.0019224671984207,0.0687501696674992,0.4770724422663756,0.6221255191140116,0.2140730530604689,0.5826958479777311,-0.0273793863162199,0.017050405191163,0.0691574217263831,0.1889823996623486,-0.5114399639906074,-0.3994480647854372,0.7369912207009767
0.0169855495446417,-0.0019040417604539,0.068721011544586,0.4771748849986375,0.6221937790736647,0.2140247909143262,0.5825567948987015,-0.0273779366662936,0.0170500618532399,0.0691578059023027,0.1889809127392329,-0.5114357032255283,-0.3994505466044057,0.7369932136077628
0.0169934511555219,-0.0019021804393684,0.0687076162177786,0.4772098457553202,0.6222196607574959,0.213981735225906,0.5825163292738843,-0.0273767286221416,0.0170497757352354,0.0691581260365499,0.1889796736322338,-0.5114321525760478,-0.3994526147775736,0.7369948743462494
0.0169923761717876,-0.0018936384338866,0.0686968635704146,0.4773025282401963,0.6223480852519072,0.2141408185335362,0.5822446798010169,-0.0273752789661033,0.017049432389948,0.0691585101828237,0.1889781866985522,-0.5114278917823745,-0.3994550965742087,0.7369968672118307
0.0170086130784699,-0.0018789416969047,0.0686728959841061,0.4774617231203459,0.6224467628666225,0.2139093682866378,0.5820937317228425,-0.0273751865861713,0.0170485347904549,0.0691583291152817,0.1890103949117362,-0.5114355517953775,-0.3993797150104909,0.7370241449323125
0.0170203735578264,-0.0018705675949661,0.0686575409435292,0.4775491708248345,0.6224540447264957,0.213829889896904,0.5820434088921692,-0.0273745150828067,0.0170483159376633,0.0691585326241048,0.1890098191465579,-0.5114332954157484,-0.399380907212396,0.7370252122964157
0.0170203132275695,-0.0018672413596952,0.0686521965819767,0.4775691852055252,0.6224792882160204,0.2138489289214033,0.581992993672068,-0.0273735486448216,0.0170480870377412,0.0691587887046455,0.1890088281365677,-0.511430454874218,-0.3993825618697521,0.7370265408979146
0.0170281546715118,-0.0018504019699866,0.0686445555505332,0.4777098737358313,0.6225688551492752,0.2138581011421408,0.5817783166372694,-0.0273728238153605,0.017047915361628,0.0691589807603346,0.1890080848773939,-0.5114283244635213,-0.399383802859217,0.737027537342483
0.0170424474922415,-0.0018362125614448,0.0686350447463977,0.4777348522618642,0.6226159455957428,0.2137545049717754,0.5817454828604388,-0.0273723405952568,0.017047800910328,0.0691591087952147,0.1890075893704775,-0.5114269041875573,-0.3993846301838353,0.7370282016357401
0.0170447036783613,-0.0018326132127429,0.0686305531631038,0.4777037672934727,0.6226118596140472,0.2137747150944029,0.5817679556041814,-0.0273718573747828,0.0170476864585817,0.0691592368282982,0.1890070938629207,-0.5114254839098603,-0.3993854575071002,0.7370288659265
0.0170476114103085,-0.0018151441256927,0.068623701677942,0.4779488161424893,0.6226736634213097,0.2139217964190733,0.581446388798069,-0.0273714949591843,0.0170476006194791,0.0691593328519316,0.1890067222318327,-0.5114244187004505,-0.3993860779986608,0.7370293641429309
0.0170623952408685,-0.0018001746760201,0.0686098510452853,0.4779956423828966,0.622744606357282,0.2138425781614766,0.5813610520847854,-0.0273708909327237,0.0170474575537503,0.0691594928890748,0.1890061028458855,-0.5114226433492673,-0.39938711214957,0.7370301945005275
0.0170642974256392,-0.0017970467691732,0.0686013405794331,0.4780025865622055,0.6227530050690745,0.2138309936434063,0.5813506068413037,-0.0273700452947069,0.0170472572605583,0.0691597169363589,0.1890052357038784,-0.5114201578530625,-0.3993885599572906,0.737031356994607
0.0170663183455808,-0.0017810502104437,0.0685856778977854,0.4781798106657274,0.622926556796878,0.2138681267518695,0.5810051616539404,-0.0273696333332114,0.0170480657499274,0.0691591433263865,0.1889911622690247,-0.5114710991260475,-0.3993616825521504,0.7370141802245813
0.0170911086372674,-0.0017669170292791,0.0685602273655135,0.4782801542211746,0.6230156848370019,0.2136833459798574,0.5808949803330236,-0.0273687876966231,0.0170478654558967,0.0691593673670718,0.1889902951625503,-0.5114686136922475,-0.3993631303474887,0.737015342893998
0.0170945381199615,-0.0017639293899191,0.0685465096899737,0.4782935945168262,0.6230281290395429,0.2136696987711009,0.5808755871068498,-0.0273677004479146,0.0170476079329918,0.0691596554112962,0.1889891803084872,-0.511465418126706,-0.3993649917925485,0.7370168377434384
0.0170906903736346,-0.0017411630806371,0.0685328848940489,0.4782894122918569,0.6231638262685727,0.2139749514021684,0.5806210501628941,-0.0273676080992476,0.0170467100658293,0.0691594742561129,0.1890213942155746,-0.5114730742452211,-0.3992896090334875,0.7370441065287935
0.0171129801559603,-0.0016994635245828,0.068502328005621,0.4783336668001127,0.6232757547099476,0.213797509237752,0.5805298113275814,-0.0273664000459841,0.0170464239269189,0.0691597942915364,0.189020155840852,-0.5114695236085605,-0.3992916774699559,0.737045767512955
0.0171137409905687,-0.0016849393256354,0.0684880201614787,0.4783015630328349,0.6232958195361075,0.2138385101578566,0.5805196187232845,-0.0273655544073228,0.017046223628022,0.0691600183096511,0.1890192889761643,-0.5114670381564529,-0.3992931253704525,0.7370469301925808
0.0171074965836161,-0.0016696509222541,0.0684807471559619,0.4782264072865967,0.6233642957293332,0.2141550857439488,0.5803912968279492,-0.0273643463501252,0.0170459374843699,0.0691603383259842,0.1890180505946364,-0.511463487501378,-0.3992951937925456,0.7370485911502067
0.0171240042112694,-0.0016440574524136,0.0684643135395219,0.4783679414640512,0.6234706943558699,0.2138851451749228,0.5802598991248299,-0.0273636215146959,0.0170457657968398,0.0691605303303938,0.1890173075637983,-0.5114613571031338,-0.3992964348417426,0.7370495877172901
0.0171357933514641,-0.0016263207061469,0.0684531605568448,0.4783721398535885,0.62351034989754,0.2137976995975193,0.5802460538679733,-0.0273631382906136,0.0170456513379285,0.0691606583310876,0.1890168122091055,-0.5114599368354711,-0.3992972622061825,0.737050252092224
0.0171345644595689,-0.001622431939023,0.0684500203939317,0.4784249244799649,0.6234954080095613,0.213831202825376,0.5802062430942844,-0.0273628472104604,0.0170464883224387,0.0691600525635963,0.1890028658168466,-0.5115112310561949,-0.3992701744843833,0.7370329063098915
0.0171401784955022,-0.0015984281037,0.0684417335840439,0.4783525429499836,0.6235934665044305,0.2140825356852717,0.5800678418089013,-0.0273624847933238,0.0170464024782725,0.0691601485628047,0.1890024943165998,-0.5115101658836613,-0.3992707950035515,0.7370334046683401
0.0171533638777,-0.0015799152530128,0.068430691957028,0.4783909825975365,0.6236488083683265,0.2139516269958114,0.5800249416154232,-0.0273620868492621,0.0170463505358664,0.0691601240860616,0.1890021228159926,-0.5115091007101524,-0.3992714155219583,0.7370339030253842
0.0171544884742746,-0.0015749570245737,0.0684260632258245,0.4783917832484084,0.6236563236880323,0.2139350490436274,0.5800223154629804,-0.027361821473354,0.0170464266741723,0.0691602270061322,0.1890014683765366,-0.5115085027685908,-0.3992717013495732,0.7370343309835471
0.0171598036455485,-0.0015521074920479,0.0684211438616999,0.4785377468918844,0.6238483455148199,0.2139966725292895,0.5796725720132466,-0.0273614590557924,0.0170463408293686,0.069160323002616,0.1890010968755042,-0.5115074375932797,-0.3992723218662464,0.7370348293385802
0.0171781136753131,-0.0015291671432664,0.0684107614286942,0.4786301227376163,0.6238998613223627,0.2138747810471892,0.5795858406501387,-0.0273610966380226,0.0170462549843138,0.0691604189980892,0.1890007253741114,-0.5115063724169931,-0.3992729423821584,0.7370353276922088
0.0171790678709528,-0.0015247790058719,0.0684063666039479,0.4786141665613042,0.6239002671595669,0.2138785932604084,0.5795971735179513,-0.0273606134140056,0.0170461405238503,0.0691605469904812,0.1890002300383607,-0.5115049521804285,-0.3992737697355241,0.737035992161528
0.0171777432296246,-0.0015121015069797,0.0684065081915654,0.478665761250023,0.623881258692004,0.2142500917081614,0.5794377984416113,-0.0273599123426073,0.0170458354645282,0.0691607000536197,0.1889998938047845,-0.5115027096486261,-0.399275138616418,0.7370368931381479
0.0171979376660388,-0.0014893911759719,0.0683957187063515,0.4787398213636071,0.623965385268036,0.2140466439492759,0.5793612134429651,-0.0273592230297242,0.017045629869481,0.0691610125102001,0.1889991507981667,-0.5115005792869846,-0.3992763796418166,0.7370378898311641
0.017200706935489,-0.0014822884715713,0.0683922132813714,0.4787227870351817,0.6239862721815078,0.2140800635755143,0.5793404454047698,-0.027358618997577,0.0170454867915476,0.0691611724914747,0.1889985316248844,-0.5114988039826379,-0.3992774138273232,0.7370387204043848
0.0172002500780802,-0.0014716242450969,0.0683939603211442,0.4785968848426949,0.6240408655014555,0.214441476277626,0.5792519946059186,-0.0273578941582369,0.0170453150971071,0.0691613644652984,0.1889977886156247,-0.5114966736138468,-0.3992786548471406,0.7370397170870994
0.0172321442605244,-0.001448042743823,0.0683895366305524,0.4787641936530395,0.6240756321384631,0.21420292636042,0.5791645349858409,-0.0273571930846544,0.0170450100341047,0.0691615175125528,0.1889974523747942,-0.5114944310687078,-0.3992800237207831,0.7370406180388345
0.0172403581274127,-0.001440963251527,0.0683874928735594,0.4787834479094173,0.6241034568739023,0.2141370291232541,0.5791430029658325,-0.0273567453799013,0.0170448616667596,0.0691617659660251,0.1889969570332932,-0.5114930108183176,-0.3992808510642282,0.7370412824866689
0.0172384890206959,-0.0014332917173637,0.068389459178962,0.4786412499314709,0.6241315874392142,0.2144860169556075,0.5791010826748338,-0.0273562859191346,0.0170446138345534,0.0691618550190923,0.1889968684605165,-0.5114914783941152,-0.399281806264349,0.7370418512056146
0.0172546920756375,-0.0014138973749612,0.068384146226206,0.4786773559468785,0.6242218919690907,0.2144281133539463,0.578995339094972,-0.0273569184508018,0.0170438873976293,0.0691614818026916,0.1890298319973071,-0.5115012610636998,-0.3992051817472401,0.737068114499242
0.0172664174173472,-0.0014018517980282,0.0683791011065281,0.4787147780419951,0.6242674242788447,0.2143186988876672,0.5789558183277524,-0.0273563737063293,0.0170435770462991,0.0691617233241207,0.1890296197702916,-0.5114993736116239,-0.3992063438705444,0.7370688493335803
0.0172687560380242,-0.0013940355456218,0.0683748928505816,0.4786268622001327,0.6243138361832054,0.2143743808475849,0.5789578443780513,-0.0273558172078077,0.0170431672308028,0.069161805442328,0.1890298143140317,-0.5114973740183584,-0.3992076338519825,0.7370694884113898
0.0172794345033981,-0.0013733648774233,0.0683733865774806,0.478944792372911,0.6242669547819985,0.2145596635593769,0.5786767714358049,-0.0273553932688619,0.0170428854941136,0.0691620149651993,0.1890297258841063,-0.5114958416257008,-0.3992085891220599,0.737070057120061
0.0172990821711338,-0.0013506391210505,0.0683644612764737,0.478932767316723,0.6243334436322081,0.2144923094335846,0.5786399612423441,-0.0273549338094032,0.0170426376612044,0.0691621040098809,0.1890296374530353,-0.5114943092316798,-0.3992095443919448,0.7370706258252032
0.0173002101577683,-0.0013462023038916,0.0683606585487363,0.4789501644228423,0.6243465606755771,0.2144586354728354,0.5786238897963336,-0.027354389062431,0.0170423273066451,0.0691623455204378,0.1890294252197147,-0.5114924217718794,-0.3992107065139045,0.737071360640007
0.0173001916635502,-0.0013437276067348,0.0683582078983312,0.4789333171531518,0.6243430296504258,0.2144705420583268,0.5786372314644243,-0.0273542067357864,0.0170421028013543,0.0691624910547333,0.1890295843887368,-0.511491599504227,-0.3992112480789659,0.7370715971122909
0.0172979426994422,-0.0013471185861489,0.0683601672819217,0.4788994211040131,0.6240135081714877,0.2148431446326685,0.5788824658685907,-0.0273522658878987,0.017038136211791,0.0691621816880549,0.1891568547877234,-0.5115175535317457,-0.3989123777693531,0.7371827396094639
0.0172959232588248,-0.0013460785041256,0.0683604534608433,0.4788824194740154,0.6239538123778662,0.2149148794750885,0.5789342474910671,-0.0273364400831801,0.017034387151401,0.0691663712321665,0.1891406550560288,-0.5114710390629427,-0.3989394835637189,0.7372045016538921
0.0172927867865868,-0.001344354978048,0.0683621609019288,0.4789131332871402,0.6239111104950448,0.2149328870208668,0.5789481764742069,-0.0273226676860256,0.0170311242208711,0.0691700155266997,0.189126557020208,-0.511430559310238,-0.3989630706323939,0.737223437435945
0.0172819437197944,-0.001345860676114,0.068365033664381,0.4790970490642561,0.6238066336643884,0.2149219612980958,0.5789126461963023,-0.027319164133574,0.0170302941193229,0.0691709423512201,0.1891229705947111,-0.5114202616047011,-0.3989690706764269,0.7372282541094036
0.0172726386369016,-0.0013443031848282,0.0683659849711098,0.4791035805579388,0.6237970315645844,0.2149292439376003,0.5789148837335133,-0.0273178351948031,0.0170299792470843,0.0691712938806414,0.1891216102176076,-0.5114163555546353,-0.3989713465366095,0.7372300810891257
0.0172645711571702,-0.0013414413444457,0.0683674351856391,0.4790587438919214,0.6237718425163351,0.2149828748440131,0.5789592143737541,-0.0273171341044722,0.0170296741355821,0.0691714466858575,0.1891212749586616,-0.511414112988511,-0.3989727158199205,0.7372309817319548
0.0172567796336717,-0.0013398410106239,0.0683681940881086,0.4790695994057975,0.62371451519532,0.2150352693563807,0.5789925348332781,-0.0273167716658923,0.0170295882602887,0.0691715425531002,0.1890993787142616,-0.5114013985459533,-0.3989882682034639,0.7372370014934981
0.0172503706666295,-0.0013334045485235,0.0683616807628901,0.4791518086973575,0.6236908811074888,0.2149989641747277,0.5789634482842674,-0.0273160467881087,0.0170294165089492,0.0691717342845532,0.1891201619165564,-0.5114109171143031,-0.3989745778765717,0.7372324765100724
0.0172473044089548,-0.0013292557859513,0.068357429357646,0.4791663300437011,0.6236962444114917,0.2149802357482267,0.5789526069524937,-0.0273149356823284,0.0170292922413987,0.0691720608067561,0.1891401672503298,-0.5114194820211322,-0.3989613801291452,0.737228545097924
0.0172445207739082,-0.0013254851576509,0.0683529847108395,0.4791478299328361,0.6236892952813444,0.214998239317215,0.5789687185959287,-0.0273140662007132,0.0170292252229892,0.0691723234139275,0.1891388948177528,-0.511417108352693,-0.3989627005402955,0.7372298036086735
0.0172358700845516,-0.0013181173089927,0.0683373857855179,0.4794475855665708,0.6235883606597449,0.214902714068998,0.5788647446769032,-0.0273127134620375,0.0170290436988719,0.0691727138241949,0.189137127713984,-0.5114133143001488,-0.3989648485554261,0.7372317264563343
0.0172319657679678,-0.0013126875745516,0.0683287474613282,0.4794813675135098,0.6236007215230698,0.2148667132622489,0.5788368110747278,-0.0273109744873289,0.0170289096527403,0.0691732390051211,0.1891776329802512,-0.5114318635804326,-0.3989376251866464,0.7372231977529424
0.0172300237620046,-0.0013095776544051,0.0683240034191967,0.4794983094652612,0.62360736999084,0.2148476759710975,0.5788226804841727,-0.0273095741586251,0.0170289948421324,0.0691737072496209,0.1891750524705109,-0.5114282935644745,-0.3989395175325732,0.7372253125167277
0.0172315966848717,-0.0012974471921462,0.0683137621871135,0.4796877569551189,0.6236569654849158,0.2147044980649139,0.5786653814945274,-0.0273074489321041,0.0170289082637264,0.0691743671660813,0.1892147798047763,-0.5114458882112508,-0.3989127863969029,0.7372173759375816
0.0172283815872102,-0.001293693801029,0.0683093658221259,0.4797231977806215,0.6236327012567747,0.2147637704135135,0.5786401561869731,-0.0273045995390618,0.0170299725192507,0.0691746335307353,0.1891959401927928,-0.5114907511097899,-0.3988890604783007,0.7372039237378262
0.0172254247055043,-0.0012895541440095,0.0683053825537904,0.4797045081832107,0.6236408753332986,0.2148252819595457,0.578624007169788,-0.0273025731573812,0.0170307433373865,0.0691754630694874,0.1892119492118135,-0.5114980789240551,-0.3988760785785796,0.7372017549288947
0.0172169246736761,-0.0012804836574613,0.0682986993974002,0.4799499034222912,0.6235462564262756,0.2150461658239586,0.5784404056306279,-0.0273017117219164,0.0170313299267553,0.069175876498008,0.1892388152880386,-0.5115056201631129,-0.3987999800507056,0.7372307964548726
0.0172213503026707,-0.0012699271758317,0.0682894175376057,0.4800203848457652,0.6235909032847412,0.2149309287752263,0.5783766172044497,-0.0272997365684151,0.017033224873627,0.0691769535341069,0.1892302938261131,-0.5115029067431398,-0.3988004948468975,0.7372345879037904
0.0172275572816897,-0.0012610608830809,0.0682818787931897,0.4800416138321376,0.623618050176691,0.2148687522051459,0.5783528298617227,-0.0272979059934374,0.0170350150872448,0.0691779596560185,0.1892223027168766,-0.511500436413837,-0.3988009305695273,0.7372381172184846
0.0172315308521434,-0.0012443477164065,0.068270552244033,0.479975692046185,0.6236785867614472,0.2150599145343048,0.5782712068057058,-0.0272967984789424,0.0170362816457718,0.0691786114158163,0.1892384886641225,-0.5115108255475748,-0.398786036837324,0.7372348110197579
0.0172393326426701,-0.0012359760883151,0.0682598451097949,0.4800356256398982,0.6237216094241843,0.2149590256206433,0.5782125641648066,-0.0272958831681436,0.0170371767515621,0.0691791144474149,0.1892344931656477,-0.5115095903439558,-0.3987862546703938,0.7372365757804333
0.0172441817194137,-0.0012336131197055,0.0682512625365066,0.4800628377476481,0.6237409959659865,0.2149216159226929,0.5781829647907426,-0.0272947738053065,0.0170377478730461,0.0691796034995839,0.1892310639531259,-0.5115074211943198,-0.3987871423751891,0.7372384808015214
0.0172441381334197,-0.0012337227117082,0.0682437732618874,0.480233104558901,0.6236935437450992,0.215045061135045,0.5780468410585982,-0.0272940012776814,0.0170378428100009,0.0691798729747217,0.1892295088919602,-0.5115055145798735,-0.3987881281214241,0.7372396695704165
0.0172588355320598,-0.001224883435089,0.0682144730167993,0.4804986723895861,0.6236456363820765,0.2150358281275547,0.5778812496308708,-0.0272939817420715,0.0170372387189651,0.0691797374079659,0.18926106213556,-0.5115137033428157,-0.3987122724295799,0.7372669160255858
0.0172663336288277,-0.0012201030632441,0.068189590707912,0.4805587011419267,0.6236824816803908,0.2149716567159079,0.5778154407858891,-0.027291806955157,0.0170367233575206,0.0691803122675415,0.1892588380214495,-0.5115073120968743,-0.3987159979082431,0.7372699064211394
0.0172674367675358,-0.0012170693806699,0.0681704822059364,0.4805923607564782,0.6236984022659161,0.214949464721259,0.5777785158774104,-0.0272905264501473,0.0170374640772327,0.0691800002562013,0.1892435238460492,-0.5115558719054295,-0.398690420480868,0.7372539774176836
0.0172654915313083,-0.0011947432081052,0.0681405203614271,0.4806216136992418,0.6237389430479753,0.2151107853859036,0.5776503660357113,-0.0272889557680027,0.0170370918643989,0.0691804153978465,0.1892419176001905,-0.5115512560990075,-0.3986931110624834,0.7372561374433235
0.0172670313206199,-0.0011856112737678,0.0681256004755612,0.4806993932155854,0.6237280800608005,0.2150621583053835,0.5776154807230031,-0.0272872642597928,0.0170366910145397,0.0691808624522367,0.1892401877893833,-0.5115462852100775,-0.398696008595957,0.7372584635952724
0.017267052742706,-0.0011806504184284,0.0681172560465599,0.4807029103835163,0.6237345691137864,0.2150508439063672,0.5776097590730404,-0.0272860560368736,0.0170364046898664,0.0691811817633234,0.1892389522054261,-0.5115427345621274,-0.3986980782525918,0.7372601251136425
0.017274562569488,-0.0011727007806023,0.0681098952611322,0.4808529529233315,0.623655584774615,0.2150101024669444,0.5775853227718822,-0.0272853311020144,0.0170362328937243,0.0691813733445843,0.1892382108531281,-0.5115406041681572,-0.3986993200425196,0.7372611220171699
0.0172827001107519,-0.0011650221388979,0.0681057799094069,0.4808398798612822,0.6236717645309575,0.2149798623148704,0.5775899920020334,-0.0272846061663244,0.0170360610965787,0.0691815649218018,0.1892374694993873,-0.5115384737702869,-0.3987005618294079,0.7372621189150764
0.0172858775766032,-0.0011620278681847,0.0681038973604626,0.4808584974800892,0.6236868789248223,0.2149428728457385,0.5775719382648589,-0.027284243698168,0.0170359751976295,0.0691816607088943,0.1892370988219759,-0.5115374085698895,-0.3987011827217122,0.7372626173619219
0.017286732506231,-0.0011561801318149,0.0681056883583755,0.481143156909527,0.6235670253938675,0.2151525480791805,0.577386186581922,-0.0272837604069697,0.017035860665307,0.0691817884234451,0.1892366045848663,-0.5115359883011762,-0.3987020105769357,0.7372632819555298
0.0172949047833912,-0.0011480549750916,0.0681008389510736,0.4811810000906323,0.6236026722668067,0.2150665334399081,0.5773481951886725,-0.027284271799607,0.0170351041187404,0.0691814472135997,0.1892694717888292,-0.5115453696112806,-0.398625582114908,0.737289662996564
0.0172983406890246,-0.0011442558395403,0.0680971859453922,0.4811839546820031,0.6236131314225426,0.2150452567377848,0.577342360847131,-0.0272837885097259,0.0170349895866497,0.0691815749273781,0.1892689776942134,-0.5115439493439206,-0.3986264100393729,0.7372903276127619
0.0173010690547059,-0.0011351181139898,0.0680883623853652,0.4812382734544783,0.6236778592760512,0.2150462943458346,0.5772267693892232,-0.0272832568129666,0.0170357686141578,0.0691810322155973,0.1892548148961287,-0.511594525634635,-0.3985997153263268,0.7372733030030832
0.0173110370262029,-0.0011265785831598,0.0680773573485101,0.4812832911533816,0.6237187337927299,0.2149558843626702,0.5771787440216638,-0.0272824110571947,0.0170355681822619,0.069181255708508,0.189253950266289,-0.5115920402296213,-0.3986011641821488,0.7372744662572644
0.0173162515521221,-0.0011233109910815,0.0680683071643826,0.4812935641883682,0.6237333919344288,0.2149328141376455,0.5771629286983891,-0.0272810820101262,0.0170352532150942,0.0691816069005341,0.1892525915582873,-0.5115881345824451,-0.3986034409472263,0.7372762942126632
0.0173171935931353,-0.0011182772220211,0.0680602018671625,0.4812116541570831,0.6237914830084456,0.2150473792292007,0.5771257699290341,-0.0272797291528969,0.0170350716022347,0.0691819970033219,0.1892508261178909,-0.5115843407223225,-0.3986055896381584,0.7372782182125134
0.0173294021518403,-0.0010953629796471,0.0680461346614827,0.4812231018805642,0.6237975461189311,0.2152208923313613,0.5770449854010872,-0.0272781584532825,0.017034699359797,0.0691824120150247,0.1892492203608477,-0.5115797249243121,-0.3986082803332657,0.7372803784781832
0.0173349290138261,-0.001084774860957,0.0680364924698733,0.4812273402961562,0.6238192027344529,0.2151747117523956,0.5770352612046448,-0.0272761044555964,0.0170342125741164,0.0691829546939956,0.189247120514494,-0.5115736888531331,-0.3986117989130334,0.7372832034011665
0.0173356291582473,-0.0010816934737516,0.0680298286861607,0.4813181735003769,0.6237903499561679,0.2150809988534372,0.5770256312262313,-0.0272748962185492,0.0170339262258352,0.0691832739017567,0.1892674119334958,-0.5115817764290129,-0.3985989320306304,0.7372793393211102
0.0173452282090978,-0.0010627045412394,0.0680148696681789,0.4813629552069148,0.6237395106994365,0.2150621555581156,0.5770502555181742,-0.0272740742612374,0.01703359242334,0.0691834584155631,0.1892669540406586,-0.5115791792199206,-0.3986005089916474,0.7372804064455011
0.0173489805833861,-0.0010543262942833,0.0680078886269325,0.4814186997180706,0.6237236582804261,0.2150229474931404,0.5770354977940323,-0.0272743440485978,0.0170327783495091,0.0691831809972837,0.1892995811498704,-0.5115878442785585,-0.3985244933200692,0.7373071099527544
0.0173492258074986,-0.0010497903850455,0.0680030943631901,0.4814193348114921,0.6237292578666336,0.2150104948039202,0.5770335554150836,-0.0272741378470437,0.0170326871679823,0.0691833653321453,0.189299334187992,-0.5115871341601207,-0.3985249073221614,0.7373074423072645
0.017352410508035,-0.0010393195737189,0.0680010771118792,0.4815331551726834,0.6235912715942216,0.215287739938212,0.576984345968969,-0.0272737991862786,0.0170324679057673,0.0691834221633656,0.1892993704700289,-0.5115859572212268,-0.3985256563997389,0.7373078447330186
0.0173591175913224,-0.0010319431023179,0.0679976210020936,0.4815859034080381,0.6236295381266204,0.2151899451503601,0.5769354420737444,-0.0272737730634706,0.0170322380904314,0.0691836561484807,0.1893211810150244,-0.5115971260559417,-0.3985110544036904,0.7373023874560805
0.0173610279032228,-0.0010289667262117,0.0679956783657982,0.4815866468062127,0.6236360703539141,0.2151754163099782,0.5769331794820817,-0.0272739286335059,0.0170328595502691,0.0691829963180986,0.1893084513886063,-0.5116492506892718,-0.3984835744559463,0.7372843382242475
0.0173665091629579,-0.0010168166364562,0.0679926792294946,0.4816384686315143,0.6236718764868119,0.2152498499223011,0.5768234375631209,-0.0272737700528278,0.0170325016552709,0.0691831028003525,0.1893090178793162,-0.5116483171112511,-0.3984842446859433,0.737284478396139
0.0173769045213655,-0.0010063939718234,0.0679884226404168,0.4816754513545117,0.6237133636499714,0.2151490835111041,0.5767852905815107,-0.0272736707275254,0.0170319764908484,0.0691832908511421,0.1893099910853791,-0.5116472717870663,-0.3984850430208437,0.737284522444885
0.0173798876024416,-0.0010031115193638,0.0679864821980467,0.4817472350520707,0.6236967030403974,0.2151074527461578,0.5767588819509266,-0.0272734128207398,0.0170310934283631,0.0691835853783492,0.1893115307782049,-0.511645292882896,-0.3984865115885678,0.7372847066548732
0.0173808307926096,-0.0009989303084709,0.0679870770725926,0.4818648715494765,0.6234827431092256,0.2154161612374659,0.5767767263762607,-0.0272730956580572,0.0170303776333709,0.0691837983317982,0.1893126637518018,-0.5116434257231169,-0.3984878520543651,0.7372849869776333
0.0173878531124781,-0.0009870534813247,0.0679812110210526,0.4820345378936821,0.62358556134669,0.2152214740895125,0.5765964525110221,-0.0272727523698777,0.0170294320155457,0.0691842452612863,0.1893356066063034,-0.5116527263614444,-0.3984745889444595,0.7372798095997667
0.0173909385453416,-0.0009811895159885,0.0679766461021385,0.4820193088693024,0.6235911034348804,0.215213626068884,0.5766061192428599,-0.0272723713215248,0.0170281571277625,0.0691847667368758,0.1893377127786371,-0.5116498139317452,-0.3984767278424447,0.7372801338645598
0.017391314578432,-0.0009755630725406,0.0679753569902056,0.4818822509872738,0.6235776252117737,0.2154299284024237,0.5766544784073123,-0.0272719072049515,0.0170271828633687,0.0691852455661744,0.1893390055211093,-0.5116471249848847,-0.3984786105279788,0.737280650386724
0.0174096436621073,-0.0009633044135755,0.0679751011410184,0.4820373739118059,0.6234345492042495,0.2154815635266974,0.5766602368733206,-0.0272714668977217,0.0170260752363651,0.0691856854558221,0.1893407049679413,-0.5116443242915376,-0.3984806213275547,0.7372810707517893
0.0174172365064589,-0.0009568681741554,0.0679732712081256,0.4820396402366696,0.6234543225168138,0.2154375544851009,0.5766534081171134,-0.027270820380598,0.017024876413504,0.0691863096600989,0.1893421574670424,-0.5116408135161835,-0.3984830461808962,0.7372818234953427
0.0174188965687256,-0.0009546838852127,0.0679722865196948,0.4820399757383097,0.623459466629789,0.2154258271853887,0.5766519472276148,-0.0272705125229708,0.0170238968506713,0.0691868770436005,0.1893435736604935,-0.5116384795991754,-0.3984847218562398,0.7372821737666474
0.0174280778148444,-0.0009401423265392,0.0679680782942757,0.4818207836166583,0.6234388766193488,0.2156780372651136,0.5767631089417059,-0.027269963011362,0.0170228600082091,0.0691875082465188,0.1893447429062331,-0.5116354355997783,-0.3984868115848336,0.7372828564162813
0.0174325155536523,-0.0009334905387726,0.0679654407399633,0.4818209188871907,0.6234533375713597,0.2156442144798235,0.5767600114044102,-0.0272705766977011,0.0170209425739001,0.0691875606487748,0.1893802241426757,-0.5116433122106548,-0.3984116908774635,0.7373088744521801
0.0174333678934047,-0.0009292397618555,0.0679637695237268,0.4818192789395155,0.6234589759444201,0.2156291804873188,0.5767609073774919,-0.0272702333930024,0.0170199969149437,0.0691880075121865,0.189381640517921,-0.5116409784548318,-0.3984133666502015,0.7373092245964209
0.0174430576979545,-0.0009100643065229,0.0679636909782087,0.4818582653486358,0.6233653641108646,0.2158800102492803,0.5767356899975096,-0.0272699626710809,0.0170199732646973,0.0691877518189837,0.1893695159817638,-0.5116909907550905,-0.398387303085096,0.7372917150880581
0.0174549988670525,-0.0008935766991185,0.0679607569870475,0.4818727066849824,0.6234082691688118,0.2157732246915231,0.5767172097226309,-0.0272694131522759,0.01701893640393,0.0691883829925858,0.1893706854825018,-0.511687947042611,-0.3983893930771504,0.7372923977736549
0.0174552132351685,-0.0008845496218127,0.0679608767204094,0.4818979092363252,0.6234289768086998,0.2157085488169316,0.5766979607352619,-0.027269202294328,0.0170181188073805,0.0691889573617811,0.1893502915525651,-0.5116744479765033,-0.3984056734737293,0.7372982067798913
0.0174506489171991,-0.0008771004983496,0.0679638407773437,0.4819375657805602,0.6233946437949063,0.2156952988620482,0.5767068916062491,-0.027269123884967,0.0170174292797778,0.0691896592496214,0.1893511413601554,-0.5116730477529549,-0.3984066789798385,0.7372984169337845
0.0174445992783123,-0.0008783228773828,0.067973267829355,0.4821337520447735,0.6230448450513761,0.2159163526468787,0.5768381877561543,-0.0272697191210111,0.0170118188969456,0.0691892693722072,0.1895460035501024,-0.5117209174633534,-0.3979529270806891,0.7374601568875164
0.0174360797755845,-0.0008716164049058,0.0679827575590162,0.4822047172238509,0.6229279226979529,0.2160238528975952,0.5768648964788526,-0.0272550345258087,0.01700812665864,0.0691937959705186,0.1895308466945605,-0.5116772474573951,-0.3979784043676929,0.7374806046552085
0.0174303148039773,-0.0008643647429634,0.0679884497215517,0.4821535779298053,0.6229095723562156,0.2160547521870995,0.5769158829620266,-0.0272433348432324,0.0170051840004029,0.0691974032912304,0.1895187700660503,-0.5116424522954441,-0.3979987024316286,0.7374968946812561
0.0174220718438766,-0.0008597150655949,0.0679931579641557,0.4820363385451315,0.6228595053888883,0.2161749853068402,0.5770228596826128,-0.027238245292243,0.0170038505030432,0.0691991357731316,0.1895134710155404,-0.511627184702024,-0.3980076084694724,0.7375040418722695
0.0174111136100159,-0.0008606283887534,0.067995430519509,0.4820254973971523,0.6228382319167548,0.2162131314478574,0.5770405865373339,-0.027236574420032,0.0170032851003677,0.0692000959825114,0.1895116224920897,-0.5116218587502092,-0.3980107151901941,0.7375065350104953
0.0174064723573059,-0.0008609171141432,0.067995856192042,0.4820542987337193,0.622826539171711,0.2161485811650643,0.5770533303223031,-0.0272364035629909,0.0170031599467308,0.0692004007457882,0.189511376021614,-0.5116211486214586,-0.3980111294181906,0.7375068674262703
0.0173995913787436,-0.0008623999076192,0.0679955173596579,0.4819987976537666,0.622778399835491,0.2161863635649542,0.5771374879240042,-0.027236318134138,0.0170030973697978,0.069200553127325,0.1894897195100086,-0.5116091724924798,-0.3980262742953181,0.7375125665316941
0.0173957406367875,-0.0008610624495741,0.0679940708461001,0.4820124785339536,0.622779254637868,0.2161775375747725,0.5771284456499822,-0.0272362327050635,0.0170030347927883,0.0692007055087943,0.1894895962698177,-0.5116088174217867,-0.3980264813987388,0.7375127327355928
0.0173931227153966,-0.0008598301059438,0.0679927868537143,0.4820103129388335,0.6227759017837304,0.2161830504591033,0.5771318073648914,-0.0272361711074238,0.0170028388588432,0.0692008189410075,0.1895114130257458,-0.5116199719380737,-0.3980118789399511,0.7375072697063803
0.0173909493171685,-0.0008588225376274,0.0679900189935069,0.4820600108508667,0.6227769580772408,0.216089602048411,0.5771241550247923,-0.0272359294394363,0.0170027815673301,0.0692008826982686,0.1895111665547516,-0.5116192618083587,-0.3980122931674153,0.7375076021203734
0.0173873332532853,-0.0008546889943347,0.0679840671880436,0.4820082741080623,0.6227565920519034,0.2161462356757768,0.577168134559123,-0.0272355431053467,0.0170028289866424,0.069201017282569,0.189531923286828,-0.5116299287727469,-0.3979978482968207,0.7375026635818278
0.017384098648903,-0.0008506165197015,0.0679787112702806,0.4819563340349995,0.6227367031746759,0.2162015203450175,0.5772122600943113,-0.0272352160066432,0.0170027091172961,0.069201233419436,0.1895315535944087,-0.5116288635943499,-0.3979984696672611,0.7375031622113645
0.0173802830963598,-0.0008458813414598,0.0679722291174565,0.4819717842110226,0.6227418752842446,0.2161844883913109,0.5772001584986728,-0.0272345880023698,0.0170026992438205,0.0692014317566967,0.1895520637617508,-0.5116388200587899,-0.3979844388076332,0.7374985555236592
0.01737641898486,-0.0008416806820853,0.0679656296502695,0.4820076566426007,0.6227022237329144,0.2162012692187953,0.5772066966730152,-0.0272335974928683,0.0170026034305286,0.0692017257209933,0.1895722041566889,-0.5116477109899583,-0.3979710291305701,0.7374944469097144
0.0173735716850869,-0.0008376569866089,0.0679600598281621,0.4820237192346095,0.6227083005727525,0.2161827818858434,0.5771936514802694,-0.0272325099794454,0.0170023456119879,0.06920201260444,0.1895710951609748,-0.5116445155440279,-0.397972893411285,0.737495942838356
0.0173708752452687,-0.0008338544455775,0.0679551028582998,0.4820395179871513,0.6227142983449884,0.216164192526501,0.5771809487541922,-0.0272313986302018,0.0170022211477132,0.0692023384281455,0.1895695794624743,-0.5116414315649086,-0.3979746294887172,0.7374975351361861
0.0173669771016362,-0.0008333817017994,0.0679510906140095,0.4823212307707495,0.6226071882951251,0.2160872180221351,0.5770899701419895,-0.0272297801013019,0.0170021154485093,0.069202830684988,0.1895886970785544,-0.5116486584688389,-0.3979621273406636,0.7374943534899687
0.0173639465367611,-0.000829097690497,0.067945109132772,0.4823204404657457,0.6226069527242619,0.2160869127996711,0.5770909991024339,-0.0272287895805147,0.0170020196256689,0.0692031246146531,0.1895657716916646,-0.5116343098909408,-0.397978594831688,0.7375013147114786
0.0173609575305567,-0.0008250489315841,0.0679399474295452,0.4823528010271896,0.6226189908411307,0.2160504611163319,0.5770646114921769,-0.0272275689467778,0.0170019659293286,0.0692036417330595,0.1895637260649119,-0.51163098229684,-0.397980409811948,0.7375031695662545
0.0173589013263998,-0.0008220001732395,0.0679365236291113,0.482334655914958,0.6226124764934139,0.2160677164329113,0.5770803459949094,-0.0272266754195928,0.0170020321062931,0.0692039427257636,0.1895835831480587,-0.5116403396165711,-0.3979666650335028,0.737498990778899
0.0173568852163146,-0.0008190289869925,0.067934012325337,0.4823325698643487,0.6226120350673033,0.216066487385288,0.5770830259732023,-0.0272255402158749,0.0170020409849784,0.0692043074516444,0.1896247264881884,-0.5116606054082394,-0.3979383954263666,0.7374896076712149
0.0173550142220028,-0.000816291413511,0.0679329234706758,0.4823294300925757,0.6226112795148476,0.2160648513769836,0.5770870779067033,-0.0272251180334837,0.0170030808035884,0.0692039304885914,0.1896314348072224,-0.5117233695853918,-0.3978962787658234,0.7374670591270074
0.0173533071312854,-0.0008118713360664,0.0679314354087019,0.4823589284964589,0.6226249887997729,0.2160213666136043,0.5770639103151587,-0.027224466174343,0.0170032042730724,0.0692041677288686,0.18963000545361,-0.5117218173585076,-0.3978970581529678,0.73746808323085
0.0173559445671863,-0.000805850339131,0.0679270106521729,0.482375945378976,0.6226268706303862,0.2159337699366431,0.577080440051212,-0.0272234871957096,0.0170032078636713,0.0692046210755272,0.1896282065032741,-0.5117192000540756,-0.3978984590567658,0.7374696060683587
0.0173550056024978,-0.0008022903609862,0.0679243271982143,0.4824249470210542,0.6226478469263861,0.2158727063151671,0.5770396900368591,-0.0272225674438725,0.0170030441643432,0.0692051559736104,0.1896483462947335,-0.5117280886744414,-0.3978850473017267,0.7374654955609643
0.0173533334546729,-0.0007983321415696,0.0679204360500274,0.4824235798088317,0.6226492427667891,0.2158679443213116,0.5770411083630586,-0.0272218893627723,0.0170029377613257,0.0692056271329975,0.1896472004518119,-0.5117260699948168,-0.3978861621489825,0.7374665894932486
0.0173501870346957,-0.0007951553109096,0.0679166478079825,0.4824949507955586,0.6225712660466772,0.2158980111457912,0.5770543214751285,-0.0272209549367331,0.0170026436119055,0.0692065554043523,0.1896456850236901,-0.5117229862473749,-0.3978878985373368,0.7374681821580552
0.0173465880491438,-0.0007899705364978,0.0679119524419964,0.4825252450092713,0.622583037954128,0.215859918269041,0.5770305403229838,-0.0272205392483474,0.0170024301267539,0.0692074767163004,0.1896446623736901,-0.511721322578034,-0.3978888061913789,0.7374691098342737
0.0173414960317701,-0.0007827870588392,0.0679076725969233,0.482468461280914,0.6225777556569485,0.2159557026048552,0.5770478806328185,-0.0272200881620257,0.0170022505728382,0.0692082775207129,0.1896436397232344,-0.5117196589052857,-0.3978897138416822,0.7374700375075359
0.0173401638939388,-0.0007780701159171,0.0679065113335714,0.4824332650298124,0.6225164707526555,0.2160327857708795,0.5771145674009681,-0.0272199233120778,0.0170018305811883,0.0692094895376048,0.1896431469423082,-0.5117182388148265,-0.3978905425639897,0.7374707024826167
0.0173398905752697,-0.0007718356569543,0.0679058835001068,0.4824277307254527,0.6225214976229123,0.2160149853700372,0.5771204343289182,-0.0272201089164878,0.0170023555322914,0.069210055402564,0.1896293807860122,-0.5117698684584495,-0.3978632014596815,0.7374531663807457
0.017340134415163,-0.0007652218228457,0.0679071906397558,0.4824907599382994,0.6225018860002924,0.2159708918732157,0.5771053997007212,-0.0272200410552186,0.0170020975484262,0.0692112745051152,0.1896286045474813,-0.5117689148447216,-0.3978636947149815,0.7374537616446031
0.0173402992859999,-0.0007588533598541,0.0679088804779902,0.4824700900980023,0.6224658569072032,0.2160628233233809,0.5771271311618753,-0.0272201886524071,0.0170016669904392,0.069212663808894,0.1896283581675669,-0.5117682048178983,-0.3978641090728405,0.7374540941833693
0.0173413891501817,-0.0007521307335862,0.067909186620235,0.4824643472838353,0.6224735300960377,0.216038593442524,0.5771327265656802,-0.027220094554637,0.0170011791279314,0.0692141168421011,0.1896278654072558,-0.5117667847629509,-0.3978649377875471,0.7374547592590276
0.0173409720789161,-0.0007461986148236,0.0679095900108679,0.4824748077714357,0.6224840696467686,0.2160035595063024,0.5771257273614827,-0.0272199797394824,0.017000855645016,0.0692150559834018,0.1896274958366009,-0.5117657197206027,-0.3978655593226926,0.7374552580641314
0.017339721367281,-0.0007427872398872,0.0679108832575226,0.4825403637968364,0.6224745809188186,0.2160185053711984,0.5770755572314181,-0.0272199149897747,0.0170006286781745,0.069215722246567,0.1896272494559633,-0.5117650096918284,-0.3978659736790347,0.7374555906000865
0.0173393647523045,-0.0007395701695748,0.067910169829655,0.4827260154678504,0.6224956304682469,0.2158604406479476,0.5769567177889053,-0.0272197147079555,0.0170002426080477,0.0692168137586777,0.1896267566942066,-0.5117635896329794,-0.397866802390708,0.7374562556701224
0.0173386496027484,-0.0007357056563496,0.0679083702179126,0.4826898081104377,0.6224855210624335,0.215888200722579,0.5769875301968899,-0.0272193227958734,0.0169998957487569,0.0692176961194295,0.1896476723975052,-0.5117734309954555,-0.3978528960584837,0.7374515501232781
0.0173381149509351,-0.0007311430750817,0.0679067284249945,0.4826023907922737,0.6224573802501441,0.2159676888832193,0.5770612615070866,-0.0272188601030743,0.0169996167531454,0.069218337464055,0.1896470564676745,-0.5117716559469918,-0.3978539319958997,0.7374523814713887
0.0173391435165973,-0.0007240142504667,0.0679068113687038,0.4825627269149764,0.6224527344731999,0.2159788759837085,0.5770952547613193,-0.0272180348580237,0.0169992517961633,0.0692190743934539,0.189646070977857,-0.5117688158638146,-0.3978555894913848,0.7374537116202436
0.017339151666518,-0.0007178926463933,0.0679080975617692,0.4825556510902505,0.6224576648325346,0.2159596374098822,0.5771030532772157,-0.027217380533397,0.016999012009493,0.069219506579081,0.1896453318588069,-0.5117666857968793,-0.3978568326094596,0.7374547092253257
0.0173372828766971,-0.000710817330875,0.0679105123513235,0.4824943817487786,0.6224407904045489,0.2159977533342349,0.5771582145096676,-0.0272167262055585,0.016998772221237,0.0692199387611995,0.189644592738311,-0.5117645557260424,-0.3978580757245012,0.7374557068247853
0.017335703530509,-0.0006999267884127,0.0679153376286071,0.4822925108073106,0.6223766000918297,0.2161676047021737,0.5773325457261521,-0.0272163014376382,0.0169994486752842,0.069219756576654,0.1896304553314518,-0.5118151172475761,-0.3978313505947478,0.7374386704340878
0.0173334127048971,-0.0006893442818969,0.0679208112453066,0.4822582143417533,0.6223737739581024,0.2161587411208776,0.5773675595546477,-0.027215853421985,0.0169993001264887,0.06922000452616,0.1896299626050065,-0.5118136972365348,-0.3978321793314612,0.7374393356011547
0.0173301824654577,-0.0006810969968401,0.0679255354855871,0.4822597799885956,0.6223800546644831,0.2161240963035689,0.5773724509864947,-0.0272155262554358,0.0169991802310427,0.0692202206142433,0.189629593059751,-0.5118126322271159,-0.3978328008831119,0.7374398344748151
0.0173284130326063,-0.0006772983987429,0.0679282773136244,0.4822717504153445,0.6223350603816922,0.2161491589451145,0.5774015694976548,-0.0272151136210665,0.0169989977472886,0.0692205890690929,0.1896291003321813,-0.5118112122130398,-0.3978336296174664,0.7374404996375089
0.0173269268861107,-0.0006724772539772,0.0679304953937406,0.4822299733628136,0.622323294211749,0.2161747787598759,0.5774395512086575,-0.027214942686367,0.0169988725712359,0.0692208938041768,0.1896288539681556,-0.5118105022053515,-0.3978340439841382,0.7374408322179188
0.0173249929955567,-0.0006680017203315,0.0679330516820195,0.4822383836423958,0.6223292624754968,0.2161482752543349,0.577436016813335,-0.0272148926018047,0.0169987760492077,0.0692211666798388,0.1896287307860824,-0.5118101472013448,-0.3978342511673477,0.7374409985078895
0.0173250430953558,-0.0006641504398382,0.0679344575489228,0.4822165151851187,0.6223259793016576,0.2161539360227269,0.5774556986564735,-0.0272146862826558,0.0169986848065836,0.0692213509062949,0.1896284844218156,-0.5118094371930061,-0.3978346655335138,0.7374413310873623
0.0173270477049312,-0.0006590047708527,0.0679355193132617,0.4822460221785142,0.6223463802977659,0.2160948086077243,0.5774311999849503,-0.0272145153457403,0.0169985596297667,0.0692216556407017,0.1896282380573883,-0.5118087271842338,-0.3978350798993432,0.7374416636662104
0.017327974803826,-0.0006544481483704,0.0679367533661388,0.4822244082622243,0.6223453417840817,0.2160954888401947,0.5774501150218255,-0.0272144298769501,0.0169984970412436,0.0692218080078037,0.1896065835025272,-0.5117967562553288,-0.3978502303222467,0.737447366265253
0.0173270472534405,-0.0006517836216036,0.0679389190292323,0.4821881597789261,0.6222821190260541,0.2161759745102085,0.5775183901435681,-0.0272153390638273,0.0169977903847386,0.0692214914148737,0.1896398678518843,-0.5118071469914471,-0.3977731662978316,0.7374731676359436
0.0173231459437687,-0.0006465454093169,0.067943680772451,0.482194911474245,0.6222339471875279,0.2162028378117319,0.5775545993565696,-0.0272152768921826,0.01699855267433,0.0692212135035299,0.1896045716283963,-0.5118471584760145,-0.397760762388322,0.7374611641855473
0.0173187174843725,-0.000639674259421,0.0679488244799565,0.482179469876925,0.6222304455647079,0.2161943570397717,0.577574437995409,-0.0272150821065651,0.0169985608639569,0.0692215571907973,0.1896039186672095,-0.5118465598337163,-0.3977610484044771,0.7374615932945928
0.0173132707602142,-0.000631287462407,0.0679553371086048,0.4821266242626312,0.6222134079586947,0.2162203747571588,0.577627165802839,-0.0272147903157352,0.016998407032401,0.0692218937854329,0.1896035492150424,-0.5118454948154555,-0.3977616699399377,0.737462092238491
0.0173131824731652,-0.0006222673368737,0.0679603053428581,0.4820118502870566,0.62218179798707,0.216300033354067,0.5777271691788908,-0.0272153222429494,0.0169974836830912,0.0692220660892264,0.1896148106806226,-0.5118428521987226,-0.3977003771838412,0.737494086899318
0.0173137591536412,-0.000615074357287,0.0679651998549508,0.4820541959437549,0.6221560289398204,0.216269696816327,0.5777309460863487,-0.0272150896782647,0.016997162549295,0.0692224842400964,0.1896148479865565,-0.5118416758238281,-0.3977011270791143,0.7374944893576444
0.0173137487320553,-0.0006099058142325,0.0679680505195551,0.4820464474430769,0.6221596967387012,0.2162527524870671,0.5777398041534645,-0.0272146770311872,0.0169969800614864,0.0692228526927938,0.1896143555059408,-0.5118402557755355,-0.3977019558203158,0.7374951546216401
0.0173104715768503,-0.000602559460866,0.0679737307925288,0.4818454211158706,0.6220890675715827,0.2164385882458352,0.5779139379490151,-0.0272141526650556,0.0169965050909988,0.0692236074338189,0.1896140234489841,-0.5118380143607,-0.3977033272700143,0.7374960560200603
0.0173055557829114,-0.0005934924686606,0.0679811952203552,0.4818589069972951,0.6220985914200474,0.2163877001863197,0.5779114979896495,-0.0272137872090279,0.0169970139874037,0.0692235065090882,0.1895787677800968,-0.5118768506032414,-0.3976916737415205,0.7374844495039574
0.0172994717540926,-0.0005834892140333,0.0679897618010125,0.481801904545231,0.6220812294333772,0.2164100100844252,0.5779693558472674,-0.0272133483090955,0.0169966016029771,0.0692241088801443,0.1895785588407254,-0.5118749642244269,-0.3976928379715496,0.7374851847015301
0.0172958690395451,-0.0005741448149423,0.0679967574322013,0.4816648278664972,0.6220366229374779,0.2165176016329607,0.5780913089676979,-0.0272130040114659,0.0169959879766864,0.0692249133134348,0.1895572239039805,-0.5118613547094125,-0.3977090756921265,0.7374913582768109
0.0172919618790477,-0.0005615844126928,0.0680070760119228,0.4816928103937488,0.6220058877523315,0.2164834388558916,0.5781138579186055,-0.0272137044804133,0.0169948262702069,0.0692249757868306,0.1896124897821283,-0.5118820685666995,-0.3976179413845227,0.7375119146750331
0.0172873886081159,-0.000548883501909,0.0680164846967473,0.4816665949749606,0.6219904295010317,0.2164115100670834,0.5781792587120659,-0.0272134456525729,0.0169942752297785,0.0692256278504614,0.1896128107707279,-0.5118804259324601,-0.3976190268774103,0.7375123870172545
0.017285727193982,-0.0005443203355545,0.0680199317812332,0.4816742802426151,0.6219967372307078,0.2163834698577527,0.5781765652458009,-0.0272134261308996,0.0169934182295907,0.0692264111615002,0.1896140681714941,-0.5118789157099686,-0.3976201619103514,0.7375124999926639
0.0172853585253849,-0.0005425741045824,0.0680209605265957,0.4816712780714334,0.6219972957253406,0.2163789320592285,0.5781801637485524,-0.0272130464417175,0.0169928385252037,0.0692270950761339,0.1896142660703199,-0.5118769180636873,-0.3976214545970001,0.7375131386628992
0.0172803435266418,-0.000537122006401,0.0680307814982749,0.4814555073585828,0.6216183116949657,0.2165266236678618,0.5787119233630722,-0.027209597103955,0.0169861416744377,0.0692285794978258,0.1898046376826585,-0.5119121928415932,-0.3971747412825507,0.7376803719914237
0.0172595262046539,-0.0005117956400274,0.0680547948783873,0.4812712691625194,0.6215515836150007,0.2166351360299498,0.5788962015954742,-0.0271941743165341,0.0169818495648156,0.0692345906205287,0.1897884180195161,-0.5118653303953844,-0.3972021031176143,0.737702331027778
0.0172425325742968,-0.0005006466845461,0.0680687368926406,0.4812490538688803,0.6215328702240335,0.2166332670948362,0.5789354601069101,-0.0271829308030219,0.0169784635819467,0.0692397588781451,0.1897763756954149,-0.5118305373575565,-0.3972224162592667,0.7377186321880027
0.0172314832157771,-0.0005023837593432,0.0680726780601443,0.4812345197753314,0.6214635693366685,0.2165402092153557,0.579056738806228,-0.0271815568008918,0.0169777567730446,0.0692412890846868,0.1897746553318905,-0.5118255668385979,-0.397225318070694,0.7377209608026915
0.0172219828071587,-0.0005015727899238,0.0680775215720163,0.4812376730704009,0.621452004398351,0.2165489156004798,0.5790632740895544,-0.0271815510011241,0.0169773624008762,0.0692420368663178,0.1897748162322027,-0.5118247456798062,-0.3972258610239657,0.7377211967726051
0.017216594469834,-0.0005017206731505,0.0680798448827367,0.481230873077943,0.6214414485213781,0.2165661754868479,0.5790737988299004,-0.0271816421964579,0.0169771300633969,0.0692427917907202,0.1897746933486532,-0.5118243906417672,-0.3972260682955664,0.7377213631006319
0.0172131913083158,-0.0005023349632428,0.0680811122498609,0.4812272749556626,0.6214343862374856,0.2165787453744083,0.579079666792432,-0.027181759701284,0.0169771276536612,0.0692433128252446,0.1897958260568386,-0.5118360994213936,-0.3972109958353422,0.737715918581124
0.0172113241485899,-0.0005035718207421,0.0680812849015313,0.4812595677699864,0.6214269739861874,0.2165079170865629,0.5790872699956842,-0.0271818657317256,0.0169770258177692,0.0692436743751644,0.189817365270341,-0.5118476966818283,-0.397196051446786,0.7377103767457899
0.0172099338124051,-0.0005040601271049,0.068081664767644,0.4812584618090635,0.6214239212397412,0.2165138338426487,0.5790892528815882,-0.0271819478928501,0.0169770573544597,0.0692440748932943,0.1898169586088344,-0.5118478077570867,-0.3971959230299355,0.7377104734563243
0.0172091609791352,-0.00050427875427,0.0680819065839891,0.4812746742408825,0.6214285832220917,0.2164988044496437,0.5790763952716355,-0.0271819593669425,0.0169771567819936,0.0692442343780981,0.1898165519472892,-0.5118479188322403,-0.3971957946130042,0.7377105701667088
0.0172093835894283,-0.0005053362814445,0.0680811860842406,0.4813094772482879,0.6214253618928396,0.2164209071299111,0.5790800442636576,-0.0271819469715078,0.016977389582665,0.0692444328307808,0.1898372776870652,-0.5118597377913323,-0.3971805930387688,0.7377052211703023
0.0172089971745929,-0.0005054455959166,0.0680813069896132,0.4813091295750744,0.6214245321878233,0.2164224647070615,0.5790806414938683,-0.0271819107062872,0.0169777557569766,0.0692446702507369,0.1898575966200597,-0.5118716673657926,-0.3971652626888277,0.7376999683252892
0.0172088431148325,-0.0005055525123559,0.068081318405038,0.4813090879762389,0.6214241566879212,0.2164232942413297,0.5790807690002476,-0.0271818744406501,0.0169781219322074,0.0692449076698387,0.189856376651557,-0.5118720005665692,-0.3971648774168781,0.7377002585245287
0.0172086120252811,-0.0005057128872088,0.0680813355275629,0.4812921173580874,0.621417274005491,0.2164426827848999,0.5790950132797111,-0.0271818028313595,0.0169785220522245,0.0692450245709723,0.1898551566827063,-0.5118723337664082,-0.3971644921442008,0.737700548722417
0.0172083719115739,-0.0005067992342091,0.0680819634267052,0.4813120320208703,0.6213713434327123,0.2164783782155032,0.5791144042050351,-0.0271817073518322,0.0169790555459836,0.0692451804374814,0.1898750688330483,-0.5118843739190412,-0.3971490329867148,0.7376953921307045
0.0172083719115739,-0.0005067992342091,0.0680819634267052,0.4813120320208703,0.6213713434327123,0.2164783782155032,0.5791144042050351,-0.0271815039936238,0.016980355340069,0.0692456906130332,0.1898710022943997,-0.5118854845367335,-0.3971477487035411,0.7376963595599633
0.0172092888090957,-0.0005075337366672,0.0680810992260359,0.4813641692498678,0.6213760193445905,0.2163791190861648,0.5791031479532389,-0.0271815321491543,0.0169822384257032,0.0692452278620477,0.189854791970102,-0.5119389483296813,-0.3971188718620696,0.7376789767643419
0.0172092888090957,-0.0005075337366672,0.0680810992260359,0.4813641692498678,0.6213760193445905,0.2163791190861648,0.5791031479532389,-0.0271813173126469,0.0169834387884074,0.0692455785298558,0.189829593807839,-0.5119283527944858,-0.3971326628460221,0.7376853902719661
0.0172090474673187,-0.0005075829018804,0.0680811180769056,0.4813639127198555,0.6213757312827021,0.2163798726803554,0.579103388699075,-0.0271811318949,0.0169847253922068,0.0692459795552326,0.1898472334245307,-0.5119409323928762,-0.3971163824066882,0.7376808852925426
0.0172090474673187,-0.0005075829018804,0.0680811180769056,0.4813639127198555,0.6213757312827021,0.2163798726803554,0.579103388699075,-0.0271809170529945,0.0169859257598121,0.0692463302029561,0.1898435735781567,-0.511941931813893,-0.3971152262945384,0.73768175595359
0.0172090474673187,-0.0005075829018804,0.0680811180769056,0.4813639127198555,0.6213757312827021,0.2163798726803554,0.579103388699075,-0.0271807260801141,0.0169869927551961,0.0692466418817143,0.1898403203787521,-0.5119428201810441,-0.3971141986337972,0.7376825298643103
0.017208884191762,-0.0005086157659698,0.0680817402592287,0.4814176618521337,0.6213426232034696,0.2163788670894844,0.5790946082675329,-0.0271805589770698,0.0169879263776678,0.0692469145943686,0.1898374738272444,-0.5119435974968302,-0.397113299426405,0.7376832070283071
0.017208884191762,-0.0005086157659698,0.0680817402592287,0.4814176618521337,0.6213426232034696,0.2163788670894844,0.5790946082675329,-0.0271794215129108,0.0169893724649757,0.0692476173019719,0.1898016102505874,-0.5119335565327878,-0.397189816725911,0.7376582080687588
0.017208884191762,-0.0005086157659698,0.0680817402592287,0.4814176618521337,0.6213426232034696,0.2163788670894844,0.5790946082675329,-0.0271794971981978,0.0169909887842787,0.0692470764961431,0.1898077449697972,-0.5119983906222146,-0.3971462419054318,0.7376350930440707
0.017208884191762,-0.0005086157659698,0.0680817402592287,0.4814176618521337,0.6213426232034696,0.2163788670894844,0.5790946082675329,-0.0271794255803975,0.0169913889084837,0.0692471933626316,0.1898280619159683,-0.5120103191636806,-0.3971309073002407,0.7376298410761464
0.017208884191762,-0.0005086157659698,0.0680817402592287,0.481434570059388,0.6213489407717998,0.2163607250266554,0.5790805515810686,-0.0271793300895241,0.0169919224078266,0.0692473491829472,0.1898479720837321,-0.5120223582981935,-0.3971154438399394,0.7376246852988713
0.017208884191762,-0.0005086157659698,0.0680817402592287,0.481434570059388,0.6213489407717998,0.2163607250266554,0.5790805515810686,-0.0271792823438846,0.0169921891576707,0.0692474270923897,0.1898471588172519,-0.5120225804038275,-0.3971151868469354,0.7376248787975814
0.017208884191762,-0.0005086157659698,0.0680817402592287,0.481434570059388,0.6213489407717998,0.2163607250266554,0.5790805515810686,-0.0271793793438538,0.0169923511993498,0.0692474342203516,0.1898684116009857,-0.5120346408859737,-0.3970999011838107,0.7376192658063497
0.017208884191762,-0.0005086157659698,0.0680817402592287,0.481434570059388,0.6213489407717998,0.2163607250266554,0.5790805515810686,-0.0271793315981233,0.0169926179493938,0.0692475121290537,0.1898675983398061,-0.512034862983598,-0.3970996441841473,0.7376194593276846
0.0172088384500129,-0.000508550874992,0.0680816371934306,0.481434570059388,0.6213489407717998,0.2163607250266554,0.5790805515810686,-0.0271794285981917,0.0169927799911859,0.0692475192564954,0.189888850962872,-0.512046923001947,-0.3970843581490988,0.7376138457469169
0.0172088384500129,-0.000508550874992,0.0680816371934306,0.4814176618521337,0.6213426232034696,0.2163788670894844,0.5790946082675329,-0.0271794285981917,0.0169927799911859,0.0692475192564954,0.189888850962872,-0.512046923001947,-0.3970843581490988,0.7376138457469169
0.0172088384500129,-0.000508550874992,0.0680816371934306,0.4814007532344591,0.6213363051054298,0.2163970089678453,0.5791086644603048,-0.0271796703440912,0.0169928373245563,0.0692474556026974,0.1898890966702795,-0.5120476329301412,-0.3970839434688661,0.7376135129019799
0.0172088384500129,-0.000508550874992,0.0680816371934306,0.4814007532344591,0.6213363051054298,0.2163970089678453,0.5791086644603048,-0.0271797673442802,0.0169929993663483,0.0692474627296327,0.1898888128958262,-0.5120480989391131,-0.3970836076259679,0.737613443251003
0.0172088384500129,-0.000508550874992,0.0680816371934306,0.4814007532344591,0.6213363051054298,0.2163970089678453,0.5791086644603048,-0.0271798882172284,0.0169930280329775,0.0692474309024402,0.1898889357493705,-0.5120484539029989,-0.3970834002857963,0.7376132768280341
0.0172088384500129,-0.000508550874992,0.0680816371934306,0.4814007532344591,0.6213363051054298,0.2163970089678453,0.5791086644603048,-0.0271801299630558,0.0169930853661524,0.0692473672477181,0.1898891814563386,-0.5120491638304444,-0.3970829856052009,0.737612943981628


==> trajectoryplots/script_and_data/kinematics_psm1_psm2_16_go_to_the_cutting_position_right_tube_recovery-Jeff.csv <==
psm1_pose.position.x,psm1_pose.position.y,psm1_pose.position.z,psm1_pose.orientation.x,psm1_pose.orientation.y,psm1_pose.orientation.z,psm1_pose.orientation.w,psm2_pose.position.x,psm2_pose.position.y,psm2_pose.position.z,psm2_pose.orientation.x,psm2_pose.orientation.y,psm2_pose.orientation.z,psm2_pose.orientation.w
0.0115831075109265,-0.0056574687189008,0.0672539337870146,0.0644445752916188,0.564644509893237,0.1310001124818035,0.8123191766126564,-0.0268245763199264,0.0168529130902476,0.0719058975971917,0.2885876102951065,-0.4637149698870383,-0.3986012490096488,0.7367514249560505
0.0115892478348805,-0.0056314125732134,0.0672630779812831,0.0654446300732032,0.56452025548014,0.1319077142811147,0.8121786973692126,-0.0268247197800566,0.0168524413837893,0.0719060225757375,0.2885888162137391,-0.46371460511532,-0.3986015398588635,0.7367510248253737
0.0115847588296013,-0.005628215426472,0.0672726651300237,0.0658560532181598,0.5644172587351349,0.1323832564397239,0.8121396503747721,-0.0268262394615639,0.0168487905175035,0.0719049830511249,0.288627440665425,-0.4637138940714208,-0.3985253196171265,0.7367775746886661
0.0115779446309888,-0.0056328441154089,0.0672763016382693,0.0659650385012432,0.5644145249918053,0.1325680957143118,0.8121025536670139,-0.0268267963797685,0.0168449638480866,0.0719039231474107,0.2886385763675764,-0.4637101437345634,-0.3985282781903549,0.7367739723367001
0.0115710292731884,-0.0056396978581365,0.0672787378271571,0.0662455143534734,0.5644626618628666,0.1325787471104185,0.8120445252603842,-0.0268277678765359,0.0168395392003713,0.0719023638582276,0.2886331435382281,-0.4636936449437893,-0.3985456945093097,0.7367770636210629
0.0115687849036521,-0.0056423000113263,0.0672794553266048,0.0666404320756059,0.5645073544710272,0.132467537880526,0.8119992924681463,-0.0268290700342763,0.0168360687005097,0.0719007362125772,0.2886335086521189,-0.4637442424729642,-0.3985213472880595,0.7367582446176315
0.0115644613503267,-0.0056492266113761,0.0672782189028884,0.0666461529333792,0.5645290680358882,0.1325183566179845,0.8119754348506985,-0.0268303912861447,0.0168340396973024,0.0719001338972227,0.2885977544511729,-0.463721451707785,-0.398548268584196,0.7367720332370825
0.0115600021781955,-0.0056555669626346,0.0672762514891391,0.066569349403901,0.5645125143481552,0.1326898623566357,0.8119652352730641,-0.0268309996084744,0.0168324062147992,0.0718998449298352,0.2885813056068322,-0.4637090494487369,-0.3985624827693835,0.7367785928230475
0.0115631065240366,-0.005662625397444,0.0672708531194695,0.0664416979018043,0.5645332342422911,0.1328300615652848,0.8119383615524189,-0.0268339103111296,0.0168317054685782,0.0718991956537812,0.2885874354565055,-0.4637152350668826,-0.398558227326181,0.7367746007390017
0.0115676134375512,-0.0056683175714085,0.0672654531436141,0.0663964899200751,0.564572791395242,0.1329065000418678,0.8119020455628247,-0.0268355894545947,0.0168307108491594,0.0718988611934615,0.2885923691026277,-0.4637179540810252,-0.3985564136872686,0.7367719380292546
0.011571625800902,-0.0056725281477803,0.0672619272369149,0.0663268905568457,0.5645427014403112,0.1330333166145615,0.8119078879466968,-0.0268356976028401,0.016830271560433,0.0718988651543777,0.2885935750464265,-0.4637175893524884,-0.3985567044962628,0.7367715379058275
0.0115752049112148,-0.0056776867254,0.0672580978154602,0.0662850368934037,0.5645402939080697,0.1330808125940424,0.8119051962868201,-0.0268404137924845,0.0168191933060935,0.0718997075284847,0.2887469694048494,-0.463260639656661,-0.3982286653904708,0.7371761644720622
0.0115786174741739,-0.0056826052542517,0.0672544462797598,0.0662425157024828,0.5645375657998464,0.1331279178562506,0.8119028411093595,-0.0268372791272041,0.0168160597353721,0.0719003731749408,0.2887930351986771,-0.4631859374449599,-0.3981216134858253,0.7372628778457604
0.0115883665211703,-0.0056964574360909,0.0672441099939963,0.0662530899321717,0.5645516280601551,0.1331698607235065,0.8118853216581452,-0.0268362460309696,0.0168130373971942,0.0719016635674968,0.2888319120453291,-0.4630230436036131,-0.3982033427591041,0.7373058290097546
0.0115986880782981,-0.005705580932553,0.0672358681386312,0.0662274678982764,0.5645409760396168,0.1332814286474334,0.8118765113277504,-0.0268353279026402,0.0168110902588373,0.0719021919196436,0.2888577029951188,-0.4629140874592674,-0.3982580527616627,0.737334590577864
0.0116032785244486,-0.0057060257094062,0.0672339648638963,0.0662038082490056,0.5645493427576678,0.1332962327045755,0.8118701926490355,-0.0268375400821116,0.0168102577855374,0.0719007498410035,0.2888437717453069,-0.4627915727949626,-0.3983329325296812,0.7373765052781478
0.0116074030905222,-0.0057052018899602,0.0672328515456812,0.0661769257408742,0.5645572356068043,0.1333084407465678,0.8118648913761506,-0.0268373583693599,0.0168095907296758,0.0718978608824645,0.288864586731356,-0.4627280586722023,-0.398294926886129,0.7374287392465465
0.0116112308329714,-0.0057039521625391,0.0672322072954994,0.0661768150202266,0.5645691109099947,0.1333003211723853,0.811857975593894,-0.0268391825603076,0.0168119059275926,0.0718914160228931,0.2888248661878657,-0.4627145127312372,-0.3983151088475778,0.7374418963167183
0.0116120691451245,-0.0057035678330925,0.0672320867969346,0.0661765727555354,0.5645718027380261,0.1332982841828058,0.8118564578824181,-0.0268412616859571,0.0167899386118554,0.0718892448860411,0.288890500359819,-0.461536956653053,-0.3984289068088985,0.7380923537500964
0.0116126075675053,-0.0057023737305304,0.0672324715543796,0.0661202493097623,0.564539930017594,0.1333963859513523,0.8118670976595018,-0.0268430681734776,0.0167849285693289,0.071881100846738,0.288939524100429,-0.4614514839462601,-0.3982629531050428,0.7382161604573979
0.0116125714914778,-0.0057023198970544,0.067232358743997,0.0661202493097623,0.564539930017594,0.1333963859513523,0.8118670976595018,-0.0268417594503519,0.0167796217544769,0.071872043552032,0.2889283031254999,-0.4613684786313664,-0.398321242040544,0.7382409841763569
0.0116125714914778,-0.0057023198970544,0.067232358743997,0.0661202493097623,0.564539930017594,0.1333963859513523,0.8118670976595018,-0.0268185043052214,0.0167943966757382,0.0717980495038685,0.2889395966531832,-0.461241685880402,-0.398393564973953,0.7382767665851643
0.0116126298038439,-0.0057022030282568,0.0672322420070029,0.0661201772852985,0.564540246762166,0.1333961069190597,0.8118669291209689,-0.0267571942539748,0.0168320382328912,0.0716225101486041,0.2892217224427794,-0.4610603877563738,-0.3984125428386019,0.7382693003356251
0.0116125825478484,-0.0057023321853498,0.0672320440267925,0.066120583497085,0.5645400881388386,0.1333965814336295,0.8118669283718967,-0.0267088568632247,0.0168722498424258,0.0714493747158717,0.2896900904505372,-0.4608793671535977,-0.3982999251490557,0.7382594598466827
0.0116119552466188,-0.0057024197395091,0.067231927134042,0.0661206094318708,0.5645383462929402,0.1333977811123905,0.8118679403495874,-0.0266632027082823,0.0169385113638584,0.0711932712630632,0.2903021377043489,-0.4606110276550116,-0.3985306655061912,0.7380619612864978
0.0116046269862567,-0.0057065742636858,0.0672310123852125,0.0660917598384181,0.5645495216062394,0.1334662938821476,0.8118512581335274,-0.02665688250477,0.0170595711372413,0.0707961846438016,0.2903051555002519,-0.4611841765498143,-0.3973096907754785,0.7383610780681347
0.0115937122144688,-0.005713124322694,0.0672302456245155,0.0660656429529211,0.564548652772136,0.1335454108772363,0.8118409774752773,-0.0266552146502871,0.0171002423016212,0.0705430452383313,0.2904658819135047,-0.4613206276459821,-0.3972159177208241,0.7382630728011058
0.0115820622918337,-0.0057197906872931,0.0672302050133518,0.0660989748632879,0.5645404456418122,0.1334954339864918,0.811852190895193,-0.0266542910652246,0.0170449359524405,0.070352575082721,0.2908209259647612,-0.4613132021615114,-0.3972231194594113,0.7381240491268563
0.0115772219162912,-0.005719181844358,0.0672319749521202,0.0660942618640954,0.5645269885016492,0.1335002555924559,0.811861139332736,-0.0266922821954756,0.016911717361115,0.0701692991240056,0.2905347056278625,-0.462139219198114,-0.3955500442781528,0.7386183651766589
0.0115707289623102,-0.0057098270161268,0.0672389236604905,0.0660400920158805,0.5645100328030997,0.1335045448870107,0.8118766320111014,-0.0267091191844669,0.0168186928558058,0.0700894574181525,0.2906084998750347,-0.4623605714144489,-0.3950499902000863,0.7387184220287173
0.0115597519699273,-0.0056932080426055,0.0672500898020711,0.0659608556168966,0.564524720516467,0.133525087626098,0.8118694823840436,-0.0267087953386443,0.0167659099748968,0.0700076202307444,0.2905296768996789,-0.4624744762673307,-0.3949589760663383,0.7387267917616471
0.0115542573494718,-0.0056852915488794,0.0672559676664659,0.0659388030663796,0.5645142846916962,0.1335121773139926,0.811880653260116,-0.0266792520274756,0.0167227335113739,0.0698374616285959,0.2900982738157765,-0.4630129989522226,-0.3933918651293381,0.7393948841995301
0.0115519928482377,-0.0056836010861696,0.0672576231667943,0.0659592207578234,0.5645385448618563,0.1334285768980708,0.8118758694709644,-0.0266538058649989,0.0167073491651121,0.0697159707000279,0.290189690060618,-0.4628405397896106,-0.3920703526025144,0.7401685058957348
0.0115328308364137,-0.0056841765611462,0.0672621781387625,0.0659879399414276,0.5646211500103011,0.1333477429349861,0.811829371356738,-0.0265753728055405,0.0167411825428091,0.0696030213871193,0.2902408812383891,-0.4625697974601092,-0.3919225007754423,0.7403959526642486
0.0114899913086934,-0.0056881191770179,0.0672725003741219,0.0659817280944875,0.5646039875142532,0.1333885243087416,0.8118351128298198,-0.0263694174595901,0.0168411588063837,0.069379918090517,0.2906245021195657,-0.4621116594800636,-0.3919964958767453,0.7404923768417129
0.0114522284247609,-0.0056945802162453,0.0672794754273034,0.0660736721440819,0.5645995869450346,0.1332797373037254,0.8118485621685504,-0.0261581120146315,0.0170122774895148,0.0691763355391351,0.2912568437227398,-0.4618593376103501,-0.3917883569016389,0.7405115033833777
0.0114174914627621,-0.0056984022060025,0.0672832129728968,0.0661028864617154,0.5646372052853992,0.1332297952311373,0.8118282185731122,-0.0259456878114642,0.0172129884727579,0.0689503567226459,0.2923700102638114,-0.4619795772532833,-0.3911198839833722,0.7403511894040895
0.0113676455923177,-0.0057040593542652,0.067284419007119,0.0662142138326896,0.5646718344192958,0.1330865895931496,0.8118185492895139,-0.0256403642584246,0.0175195151308806,0.0686119429729666,0.2945384876878459,-0.4618605571347055,-0.3905634111602757,0.7398595318684659
0.011330828111566,-0.0057025098563864,0.0672903004794805,0.0662591287700217,0.5647122782106258,0.1330069153767844,0.8117998097774817,-0.0254518981490988,0.0177744041838738,0.0683809128835903,0.2942793903296955,-0.4623291010873933,-0.3893317710760259,0.7403189952619821
0.0113090591055984,-0.0056882857844691,0.06730132874662,0.066236375370889,0.5647046346191535,0.1330097062840594,0.8118065263667219,-0.0252312050058712,0.018012660473563,0.0681609197560375,0.2935830293861106,-0.4623768951750574,-0.3894584907204554,0.7404989504857472
0.0113009216427131,-0.005677942555229,0.0673063000955146,0.0662379730201835,0.5646941835724136,0.1329762270712569,0.8118191504291803,-0.0250362546128025,0.018178681553571,0.0679523413461639,0.2928959384825669,-0.4623080493174668,-0.3901406210507757,0.740454949718624
0.0112990733964402,-0.0056752761650226,0.0673075140395633,0.0662875161750918,0.5647002192951756,0.1329332041814061,0.8118179541950168,-0.0248305771892418,0.0182942156170856,0.067758710264802,0.2925646268632683,-0.4622436406821071,-0.3908917754030611,0.7402299478402306
0.0112956520334909,-0.005670361641915,0.0673111595252565,0.0662738432038474,0.5646937193435321,0.1329251655339091,0.8118249080982567,-0.0247077268334327,0.018366799824313,0.0676401189100551,0.2915026941644348,-0.4633653506012102,-0.3897214612536738,0.740564591237925
0.011285910004017,-0.0056553677762093,0.0673210541387416,0.066311745414805,0.564729317292007,0.1328699134788215,0.8118060955074655,-0.0245757801237565,0.0183955301434623,0.0675412782533487,0.2913277547635851,-0.4632672204586578,-0.3898215778641241,0.7406421262556178
0.0112786596406495,-0.0056445599686015,0.0673292725690268,0.0663378020342381,0.5647248778905116,0.1328126058633265,0.8118164324751045,-0.0244256794014585,0.0184539607478518,0.0673114081839369,0.2904114983231934,-0.4637332081253156,-0.3890928458785555,0.7410934020820906
0.0112771617865171,-0.0056380442081187,0.0673337549889895,0.0663212080357717,0.5647247059520646,0.1327976420044916,0.8118203558239205,-0.0243629329265401,0.0185059238009183,0.0671634280357434,0.2892839303298689,-0.4643308658550272,-0.3890377332598181,0.7411891099896752
0.011278313789829,-0.0056383596119418,0.0673366812596806,0.0663193687727982,0.5647262874841834,0.1327949037707281,0.8118198538360788,-0.0243085792332579,0.018543793871283,0.0670161021647829,0.2891590663509047,-0.4646135660819448,-0.3882290058195992,0.7414846644402141
0.0112802362176556,-0.0056387848427277,0.0673391205230284,0.0663185023300154,0.5647300860836915,0.1327915540487742,0.8118178301157973,-0.0242526057296338,0.0186176561319467,0.0668541399086551,0.2880289939081085,-0.4651672062818568,-0.3873539524305677,0.742034826948596
0.011283393658369,-0.0056396284213119,0.0673433401883634,0.0663171304581399,0.5647361004976909,0.1327862503140654,0.8118146258413866,-0.0242138276263396,0.01866103360935,0.0667432818220827,0.2879837275400054,-0.4651687120503441,-0.3873509115371317,0.7420530394338003
0.0112878625598418,-0.0056418299664614,0.0673511375407401,0.0663433147055018,0.5647475026460889,0.1327603606706532,0.8118087887449179,-0.0241813298346062,0.0186912494524053,0.0666305802755124,0.287982063792944,-0.4651676658629414,-0.3873515903326366,0.7420539866047193
0.0112910138408493,-0.0056436885954224,0.0673568434939315,0.0663423037613308,0.5647519341206371,0.1327564524889165,0.811806427642204,-0.0241590613821815,0.0187008286303329,0.0665342706865307,0.2879425791567087,-0.4651120081620323,-0.3874154318416188,0.7420708686796944
0.0112939293359847,-0.0056458028616054,0.0673623588062785,0.0663418429115216,0.564755574560386,0.1327535778116829,0.8118044028337544,-0.024166374610099,0.0186726095308652,0.0664732019589526,0.2879415364414717,-0.4650192445860168,-0.3874542281665927,0.7421091529096004
0.0112974287886888,-0.0056510051411141,0.0673713312933456,0.0663698213962583,0.5647860708696489,0.1326724548126604,0.8117941615295317,-0.02417872787656,0.0186452909729866,0.0663768546434991,0.2879180653331046,-0.4649748441770332,-0.3877599933945844,0.7419863674354251
0.0113012266868594,-0.0056536200446049,0.0673775920986606,0.0663355997328152,0.5648259419093694,0.1327167284356977,0.8117619808463603,-0.0241848310126967,0.0186448604819691,0.0662372602514359,0.2871580679653768,-0.465653455071676,-0.3862988732602707,0.7426171855674012
0.0113071167556833,-0.0056554763074808,0.0673851907819696,0.0663338117146451,0.5648370202804799,0.1327076289073469,0.8117559061527454,-0.0241438834835695,0.0186686973288395,0.0660412255287695,0.2872332952939843,-0.465741579443989,-0.3861901882119502,0.7425893574381441
0.0113192848706066,-0.0056562686941784,0.0673954284808228,0.0663019047642282,0.5648604385943264,0.132704828440784,0.8117426752636345,-0.0241257464489851,0.0187040107017026,0.0659053029472332,0.2872839333302749,-0.4656882960443468,-0.3862070763148447,0.742594402606119
0.0113296011764212,-0.0056565313793471,0.0674027951028742,0.0662711264648672,0.5648805338636743,0.1327052961023652,0.811731128296403,-0.0241222118020573,0.0187302347834624,0.0658169496841151,0.2873594490391252,-0.4657172226413734,-0.3861649384713179,0.7425689569855309
0.011336310283298,-0.0056587257575272,0.0674071898150096,0.0662452822710144,0.5648903446569897,0.1327171864832051,0.8117244664922472,-0.0241151948618227,0.0187735099893287,0.0656911198868002,0.2864084920670495,-0.466384035077037,-0.3849248986012581,0.7431614427121144
0.0113399547309957,-0.005662252432352,0.0674096198447747,0.0662225323848761,0.5648914517542512,0.1327377605780853,0.8117221882246557,-0.0240775140865503,0.0187838847521308,0.0656373437283753,0.2863021802918551,-0.4664207167880586,-0.384803897966824,0.7432420444381372
0.0113444241298571,-0.0056675531865764,0.0674102754012213,0.0662050018795963,0.56489398636443,0.1327621130650799,0.8117178716955299,-0.0240115158481377,0.0187866465101696,0.0655939669886018,0.2862488437007104,-0.4663131524806548,-0.384817845236197,0.7433228566991131
0.0113490165080681,-0.0056718164861911,0.0674106883848284,0.0662482669677978,0.5648679021542437,0.1327167614246912,0.8117399099936929,-0.023922379383946,0.0187971265056423,0.0655356515769662,0.2856358619039925,-0.4662480083575391,-0.3850562025372235,0.7434760722340726
0.0113543914014827,-0.0056756259970205,0.0674125002444997,0.0662252565381384,0.5648987188454793,0.132673091417061,0.8117274811517928,-0.0238471854055379,0.0188152745722102,0.0654849253509884,0.2855006977506265,-0.4660784345235357,-0.385184267808793,0.743567968842526
0.0113657312091594,-0.0056762290649702,0.0674245592089568,0.0662532647528412,0.5648892371881455,0.1326026772127521,0.8117432997041587,-0.0237651293858165,0.0188610070323097,0.0654374757216008,0.284968997780102,-0.466108813496046,-0.3855706809981865,0.743552616994996
0.0113705968235405,-0.0056771567292808,0.0674303020132022,0.0662854785063548,0.5648645587625878,0.1325463354602247,0.8117670445079649,-0.0236431764117523,0.0189496210931571,0.0653442146357626,0.2846902508438748,-0.4659920021782813,-0.3857784644650195,0.7436248323821226
0.0113731184324498,-0.0056784668286977,0.067433917365626,0.0662571737326479,0.5648640844403571,0.1325629341311845,0.811766974896645,-0.0235545859044636,0.0190136408553933,0.0652855365260614,0.2845953071175459,-0.4658433990847628,-0.3858957746651127,0.7436934111523624
0.0113750369526012,-0.0056801023553796,0.0674374423979536,0.0662574072493704,0.564866300518261,0.1325616512116391,0.8117656232875647,-0.0234750934328504,0.0190863060720089,0.0652404623601289,0.2841294847593442,-0.4656866966765927,-0.3865388315536924,0.7436357092891243
0.0113799249835865,-0.0056778693783744,0.0674418244015819,0.0661770180578155,0.5647768140654195,0.1327026054326279,0.8118114134985308,-0.023431668604191,0.019149251400783,0.0652307318941272,0.2838557412669321,-0.4656928340725266,-0.3868232753861675,0.7435884991464137
0.0114082010080449,-0.0056709072042667,0.0674459528301419,0.066131861986984,0.5647208920430541,0.1327506430090464,0.8118461416431788,-0.0234287909119057,0.0191556411594762,0.0652311011540765,0.2838081291756696,-0.4656945457036203,-0.3868986096477281,0.743566407100509
0.0115067990205615,-0.0056445043708999,0.0674576931016954,0.0667319125362589,0.5641896139613176,0.1352000693168983,0.8117622020050813,-0.0234282539856949,0.0191528613203472,0.0652306338695936,0.283809831934931,-0.4657005303099301,-0.386966740127578,0.7435265546039037
0.0116253500459835,-0.0056551965776476,0.0674469310148223,0.0666327883661531,0.5642262798452347,0.1358173179860617,0.811641813105776,-0.0234317988506075,0.0191365749857883,0.0652267109209519,0.2837415942596997,-0.4656531775009995,-0.3871748226776144,0.7434739286987436
0.011739829295642,-0.005665946594296,0.0674549403139852,0.0666376011984144,0.5642441760273318,0.1360164782142957,0.8115956244213854,-0.0234443518289896,0.019113667906245,0.0652192627799714,0.2838033957588001,-0.4656430463004005,-0.3871917560847433,0.7434478663684964
0.0118932456847777,-0.0056722826272446,0.0674740457027481,0.0665703696705743,0.5642143712340162,0.1364225088241921,0.8115537124929194,-0.0234557160906671,0.0191032151111841,0.0652156872273257,0.2838491629182795,-0.4656579164744202,-0.3871834326163785,0.7434254145794938
0.0119818039570895,-0.0056751391414775,0.0674965275633653,0.0665890358588177,0.5642214211193621,0.1364697753075267,0.8115393327996825,-0.023464745787039,0.0190997017255633,0.0652156388765339,0.2838432916033516,-0.465675603922602,-0.3872494249276965,0.743382203591304
0.012063388190825,-0.0056701148824778,0.0675231001468783,0.0665611030450433,0.5641851220331687,0.1365898804537506,0.8115466543554202,-0.0234768864245547,0.0190941195162977,0.0652234767746991,0.2837896062927515,-0.4657134387971633,-0.3872511866787139,0.7433780805887767
0.0121591142530844,-0.0056518768129639,0.0675498277010899,0.0664724259008087,0.5640759085524351,0.1368587550184082,0.8115845409816637,-0.0234818319060687,0.0190872379833295,0.0652298570078378,0.2837963723327209,-0.4657655692759498,-0.387225921680205,0.7433559975588776
0.0122761989550773,-0.0056374291476201,0.0675928574947559,0.0664978178852173,0.5640435913688305,0.1368632609140966,0.8116041615616668,-0.0234872679810525,0.0190833325882497,0.0652396963202431,0.2837815526110396,-0.4657591713890961,-0.3872363625769274,0.7433602250341356
0.0123657183693055,-0.0055873208330808,0.0676405121808364,0.0672480493317247,0.563564266222466,0.1390364774075065,0.8115059307536349,-0.0235158066534734,0.0190817124353478,0.0652600283148921,0.2836883521097704,-0.465777058411271,-0.3873243119988353,0.7433387707294806
0.0124406281015312,-0.0055797465901597,0.0676828908043221,0.0682320735452858,0.5638148466653585,0.1389823693064642,0.8112589622564368,-0.0235572797419804,0.0190775982410075,0.0652806057425895,0.2836670970125069,-0.4658354443083761,-0.3873014626827382,0.7433222005983183
0.0125356157756341,-0.0055549315072176,0.0677749005900564,0.0697030161859599,0.563936911881081,0.1401696096717564,0.8108447012079916,-0.023613276219823,0.0190516359601882,0.0653200062622278,0.2834628163229273,-0.465883016482095,-0.3873665712353261,0.743336388323083
0.012611961484253,-0.0055759832544518,0.0678464208476045,0.0709346890191767,0.5646093974054198,0.1404623241379896,0.8102190035743396,-0.0236616774004948,0.0189955818990102,0.0653501467972741,0.2832812823895516,-0.465785352223592,-0.387544548783653,0.7433740265907535
0.0126939634288176,-0.0055383677742187,0.0679283396031441,0.0719611717169169,0.564684379586909,0.1424922964954064,0.8097216105891835,-0.0236879213892389,0.01897118764726,0.0653748447219221,0.2830272481141965,-0.4657533050287624,-0.3876705671468859,0.7434251590090972
0.0128054722490124,-0.0054640975426038,0.0680387915157103,0.0734026324664817,0.5646195181537386,0.1456958661601571,0.8090670972488452,-0.0237085114339409,0.0189626658986437,0.0653966913996912,0.2829013957512775,-0.465706683789644,-0.3877438179248633,0.743464065450834
0.0128939624295635,-0.0054441021814307,0.0681244359158328,0.0741962345825284,0.5649372964537395,0.1464404274452635,0.8086383437971283,-0.0237180816415097,0.018959958080001,0.065407338019848,0.2827687496722046,-0.4657072194865803,-0.387788162364501,0.743491063199054
0.0130025161549243,-0.0053972511746867,0.0682560839401707,0.0766490001181785,0.5653037957868391,0.1484255860522958,0.8077910587861863,-0.0237245676549341,0.0189571446869541,0.0654183547782516,0.2827295129009993,-0.4656932986119061,-0.3878093556573881,0.7435036501775409
0.0131453643260196,-0.0053551601039122,0.0684283791326354,0.0786833984331178,0.5655274107357278,0.1505271490666641,0.8070497183640057,-0.023747562682743,0.0189576223569459,0.0654289664641493,0.2827041033039613,-0.4657262408544166,-0.3877980543675469,0.7434985726842133
0.0132569166622914,-0.0052987660705437,0.0685571981993685,0.0811543926269879,0.5652864680615014,0.1544303833683233,0.8062359643904572,-0.0237772963348718,0.0189549655098103,0.0654529824381901,0.2826163579921477,-0.4657330947667059,-0.3878219251047978,0.7435151868269332
0.0133962351004748,-0.0053128549711907,0.0687117140894059,0.0853561208300399,0.565974777422045,0.1574401826067079,0.8047356540253953,-0.0238117391769536,0.018954570048003,0.0654721860293677,0.282577514592618,-0.4657793351630778,-0.3878069716708919,0.7435087840134453
0.0136026838678607,-0.0053449448459672,0.0689083063584652,0.0906899311671758,0.5659083715849859,0.1642761527336983,0.8028302417061387,-0.0238264583507874,0.0189554027873515,0.0654762456978194,0.2824602946588495,-0.4657484811203112,-0.3878628349374403,0.7435435128825018
0.0137878028985132,-0.005403897183414,0.069037810569058,0.0938586680973069,0.5661339117883809,0.1674625969076276,0.8016478173008014,-0.0238324390397169,0.0189437116130678,0.0654855192604356,0.282347424974224,-0.4657273940071313,-0.3879235457894492,0.7435679180168363
0.0139965037936174,-0.0054213417765889,0.0691538785106672,0.0973686572213781,0.5673071407340256,0.1688347723389717,0.8001104750672484,-0.0238430711629246,0.0189142075339177,0.0654972505096471,0.2822404731192112,-0.465668896209443,-0.3880243242921508,0.7435925754027823
0.0142256536371012,-0.0054111947642392,0.0692794117019526,0.102321163353033,0.56847089835846,0.1714658031099015,0.798104439038829,-0.0238489190987488,0.0189006148941151,0.0655055725713866,0.2821767240533893,-0.4656676880300324,-0.3880600863725992,0.7435988636971903
0.014553198171576,-0.0054254606794466,0.0694276499790271,0.1101780303856237,0.5690589619708885,0.1784741257949774,0.7950972807415946,-0.0238577943429086,0.018882884658574,0.0655231549670505,0.2820526762782445,-0.4656311097280226,-0.3881378487296223,0.7436282457258269
0.0148044427155092,-0.005519705821864,0.0695107905911535,0.1126359582898032,0.5699989379603609,0.1787128957140386,0.7940252215954487,-0.0238790046428675,0.0188494362518648,0.0655652314590747,0.2818988327122975,-0.4655800272142453,-0.3880396900805767,0.743769779768442
0.0150488934410408,-0.0054938333916846,0.0696606757984059,0.1162074461871015,0.5711279209913508,0.1799736119371519,0.7924129140297151,-0.0238909515323731,0.018833758610706,0.0655926345552102,0.2818065640702265,-0.4655736248251467,-0.3880843890969638,0.7437854309230205
0.0153064613553365,-0.0054687520858663,0.0699038903800793,0.1236259827233304,0.5718929247633152,0.1852812490114999,0.7895099478575874,-0.0239041464038525,0.018834179618198,0.0655958102510985,0.2817544063911004,-0.465572560392082,-0.3881024373889327,0.7437964396136415
0.0155121686867438,-0.0055709359585952,0.070047585526594,0.1295270279126334,0.5728956774051349,0.1882201420879599,0.7871381517643645,-0.023921667376794,0.0188378943085558,0.06559299608854,0.2817492694119863,-0.4656118289048428,-0.3880809377252133,0.7437850225327334
0.0157191178446955,-0.0056604955508622,0.0702280257187134,0.1343105372651558,0.5739726770549538,0.1898241116235734,0.7851642199057698,-0.0239270114719034,0.0188391350482967,0.0655917918932112,0.2817544146648457,-0.4656275320075338,-0.3880700464588713,0.7437789256861563
0.0159177537064071,-0.0056459980651046,0.0705280335582053,0.143955215072793,0.5746407363621816,0.1966833586785555,0.7812685687939829,-0.023927861283681,0.0188392035704004,0.065591548907876,0.2817556181514706,-0.4656298604798671,-0.388068452862735,0.7437778435543139
0.0160863797617689,-0.005781846531543,0.0707061183053686,0.1527588773198415,0.57458508509291,0.204289478114064,0.777677641777516,-0.0239297596538705,0.0188397533910369,0.0655912356151734,0.28175704441409,-0.465635557960685,-0.3880644797473608,0.7437758093969501
0.0162480349120737,-0.0059652141597204,0.0708637917470373,0.1578547128085293,0.575384753147138,0.2062143443238028,0.7755578119554002,-0.0239346078814622,0.0188410104056746,0.0655901857199277,0.2817613290218865,-0.4656499791841654,-0.3880544557638636,0.7437703877645427
0.016371026838405,-0.0059815659201482,0.0712041767640645,0.165230571115989,0.5757013054583879,0.2110180186151001,0.772488356599599,-0.0239429314427654,0.0188428978873782,0.0655889167910644,0.2817470988571053,-0.4656628408408781,-0.3880512508006413,0.7437693981992438
0.0164638791342243,-0.0059919614403441,0.0713633465236112,0.1717684659265872,0.5757149349292591,0.2155195847101139,0.7698046612089368,-0.0239463491935624,0.0188431101380909,0.0655927922703274,0.2817252505928813,-0.4656591751082004,-0.3880594027739775,0.7437757160156768
0.0166143993450016,-0.0060915162151352,0.0714702771406118,0.1761420209700953,0.57612492624324,0.21739940777111,0.7679788768648279,-0.0239482579947217,0.018845597897171,0.0655983411666416,0.2817155091197155,-0.4656657488842214,-0.3880542666988618,0.7437779697828683
0.0167657570576418,-0.0060344110421524,0.0716576959775081,0.1842495815437981,0.5762096830807657,0.2232495563732189,0.7643259307416306,-0.023950543590063,0.0188499787325811,0.0656138026264384,0.2816909173127761,-0.4656727167004911,-0.3880481306524059,0.7437861227002318
0.01687771274688,-0.006033428016214,0.0716968644782253,0.1887261562501434,0.576501235361653,0.2252909504847234,0.7624124547797108,-0.0239560423010193,0.0188585359886248,0.0656463422684291,0.2816417872036625,-0.4656881613698285,-0.3880347891135919,0.7438020183478166
0.0169863535610298,-0.0059529341807624,0.07180653505061,0.1946678073253248,0.5760416132316654,0.2305018301051845,0.7597035019892769,-0.0239617189807081,0.0188667714156264,0.0656702698503886,0.2816028373139383,-0.4657064411024939,-0.3880199297105473,0.743813072538935
0.0170820116882408,-0.005910616473118,0.0718754980543435,0.2038079432258634,0.574824354728875,0.2400469427275142,0.7552593917163488,-0.0239651819445315,0.018864147177859,0.0656814121774948,0.2816023739469501,-0.465707716440621,-0.38801900256554,0.7438129331244165
0.0172554103378761,-0.0059664422499026,0.0718930787198426,0.2063359846577541,0.5750130180135553,0.2407370514067313,0.7542089648302058,-0.0239670689687594,0.0188623726474834,0.0656880822929458,0.2816023739469501,-0.465707716440621,-0.38801900256554,0.7438129331244165
0.017300686058412,-0.0058386923529835,0.0721081415853825,0.2101628250514423,0.573880164285631,0.2453424399163883,0.752529222809166,-0.0239680024827339,0.0188621915402376,0.0656891475492693,0.2816029455349645,-0.4657094613222134,-0.3880177926813226,0.7438122553868818
0.017275213489304,-0.0057158374581435,0.0722161751705982,0.2134633884714133,0.572791010678452,0.2499479033446836,0.7509127016383841,-0.0239696645223821,0.0188607679652496,0.0656945754118519,0.2815813424454936,-0.4656984810446756,-0.3880311479961533,0.7438203415637832
0.0173199541385388,-0.0057211371448815,0.0722963419090415,0.2161861272343824,0.5716253219682583,0.2542700328203569,0.7495697433098665,-0.0239713457188928,0.0188591870272509,0.0657005178719342,0.281559624798556,-0.4656871513941162,-0.3880447449572848,0.7438285626545714
0.0173056256813088,-0.0056654651511786,0.0723817521169298,0.2186928765541058,0.5707185342985521,0.2577417589709322,0.748346822025171,-0.0239723215677915,0.0188584087359845,0.0657035202379011,0.2815597391238352,-0.4656875003841697,-0.3880445030004912,0.7438284271131103
0.0173032919856406,-0.0056266591854428,0.0724466247964067,0.2210319756095822,0.5699814863996934,0.2606731197253013,0.7472051228226424,-0.023973385185018,0.0188574085514839,0.0657072797527875,0.2815597391238352,-0.4656875003841697,-0.3880445030004912,0.7438284271131103
0.0173069763425703,-0.005589370482744,0.0725634058602575,0.2251562489832001,0.5682919099942904,0.2667972023581708,0.7450961155399415,-0.0239745952878542,0.0188566135574394,0.0657079819829749,0.2815894379335475,-0.4656896618884497,-0.387965755160468,0.7438569083346999
0.0172940186415142,-0.0055292028724745,0.0726890087854664,0.2293077794487165,0.566935158907418,0.2718248698345399,0.7430435438238832,-0.0239752814925165,0.0188559682771164,0.06571040747645,0.281567719218956,-0.4656783341471865,-0.3879793518641323,0.7438651296618388
0.0173043604139417,-0.0054867481773368,0.0728310261001483,0.2333271176303677,0.5659201091790298,0.27569903655776,0.7411362408128632,-0.0239760706278781,0.018855226204745,0.0657131967939463,0.281567719218956,-0.4656783341471865,-0.3879793518641323,0.7438651296618388
0.0173296788140695,-0.005458287356437,0.0730513645240197,0.2373570391821172,0.5651859111328718,0.2785467536963118,0.7393498683389689,-0.0239771446897076,0.018854323378434,0.0657171143608097,0.2815673160422888,-0.4656784483266489,-0.3879792512726457,0.7438652632585715
0.0173365500816648,-0.0054380924460998,0.0732219604962776,0.2395843910124984,0.564735334860281,0.2798693827024535,0.738475761125011,-0.0239788154465272,0.0188526450834532,0.0657228987678468,0.2815242810696988,-0.4656556774737242,-0.3880065442792142,0.7438815704137175
0.0173012767396641,-0.0053814565898585,0.0734276163620236,0.2428941365369503,0.5634345007677988,0.2839868764180132,0.7368143971196891,-0.0239818155441318,0.0188495234478445,0.0657292014743269,0.2815129535656182,-0.4656345035893957,-0.3879555882205949,0.7439256868869574
0.0172704302228556,-0.0053601207199432,0.0736804398071804,0.2479070745257252,0.5624356339635753,0.288047672762436,0.7343274325968165,-0.023986817697027,0.0188436725217023,0.0657449812895885,0.2814744646003243,-0.4656108273705674,-0.3879837429446396,0.7439403863374566
0.0172686951232469,-0.005409762016954,0.073843831567018,0.2501026243664738,0.5619218092490108,0.2898940313899246,0.7332489400877565,-0.0239877933332545,0.0188411469883807,0.065746612373482,0.2814805126414166,-0.4656091148860432,-0.3879852514110371,0.7439383830840259
0.0172578584237986,-0.0055011455611248,0.0739898088381655,0.2534829193867078,0.5607092512524473,0.2939158521648519,0.7314130276289319,-0.0239892359078797,0.0188359310062163,0.0657473494584886,0.2814733069344262,-0.4655936764200146,-0.3880024658897896,0.7439417937073677
0.0172919951617069,-0.0057441082022049,0.0740395145929051,0.2559932284950117,0.5600991139551823,0.2962405965776801,0.7300670917461084,-0.023989855003574,0.0188339550957723,0.0657479625526392,0.2814785485834872,-0.4655921921669872,-0.3880037731326636,0.7439400576090047
0.0172760964525013,-0.0058885440376935,0.0741088544536609,0.2585547207993475,0.5601486723545551,0.2981950625336428,0.7283286523900854,-0.0239896274162218,0.0188336436711124,0.0657483781020293,0.2814786089292417,-0.4655910308722513,-0.3880045994457067,0.7439403306015544
0.0172263435057634,-0.0060093858238304,0.0741550068919641,0.2615873010898428,0.5598401106830341,0.2982274694894384,0.7274692507734374,-0.0239891797591406,0.0188339527218871,0.0657482904138034,0.2814665624936243,-0.4656420765525766,-0.3879794050911258,0.7439260796389404
0.017148230494491,-0.0061141624460998,0.0741873165271523,0.2639622681437059,0.5582293584419389,0.2978995699853802,0.7279833449828761,-0.0239885691520772,0.0188341683136855,0.0657479527877787,0.2814330831779086,-0.4656813291520666,-0.3879681461618463,0.743920047408242
0.0170739768219777,-0.0062054890116169,0.0742522670270136,0.2686254416776057,0.5544600224247255,0.2982703235381314,0.7290056719345485,-0.0239871057329526,0.0188317059157527,0.0657481154969442,0.281437302630568,-0.4656740323547498,-0.3879735258269174,0.7439202131518727
0.0170721567277823,-0.0062430775175734,0.0742428169233957,0.2700807932142246,0.5526342517092037,0.2972911730712462,0.7302531803344005,-0.0239844642343551,0.0188303830552148,0.0657495916610793,0.2814356551501561,-0.4656649640896144,-0.387979875374017,0.7439232013685168
0.0170789890018582,-0.0062705271670903,0.0742353892106011,0.2705949555078075,0.5514537785570044,0.2965833798537409,0.7312423667727834,-0.0239795076654873,0.018827965883043,0.0657543043535139,0.2814303440957545,-0.4656473981485368,-0.3879920712822281,0.743929845241989
0.0170252831175368,-0.006339932559292,0.0742222618295629,0.2715065437024657,0.5508691366017738,0.295088434447456,0.731949593156323,-0.023977164054948,0.0188259864513335,0.0657594338951258,0.2814269154750812,-0.4656369269566909,-0.3879993283612303,0.7439339115081024
0.016897226385518,-0.0063932262411258,0.0742639682664357,0.2735095350989399,0.5494162424797866,0.2967658993215035,0.731617610305584,-0.0239757348537063,0.0188245032664372,0.0657639645011365,0.2814401037088214,-0.4656818789602257,-0.3879010226118785,0.7439520497243761
0.0168564343295994,-0.0064021823637767,0.0742526126821648,0.2743876804768824,0.5487135769584567,0.297533529507769,0.731504347275272,-0.0239754908581586,0.0188237562295217,0.0657662326423659,0.281439303979033,-0.4656794357076526,-0.387902716009606,0.743952998681483
0.0168156079924138,-0.006439890707748,0.0741863665478972,0.2749705954514407,0.5486310843867721,0.2974296997840735,0.7313895532259336,-0.0239761652447329,0.0188227028413756,0.0657699593754047,0.2814172397048231,-0.465667062676051,-0.3879170381247983,0.7439616223086113
0.0167358332090425,-0.006510599204052,0.0741535719424993,0.2754179057115341,0.5484849275453428,0.2973210426907159,0.7313750467731027,-0.023976834522229,0.0188218629971622,0.0657755275600453,0.2813819212359112,-0.4657060735609283,-0.387905857034013,0.7439563922225271
0.0166420141512258,-0.0065301541187966,0.0741178562843888,0.2765236220455568,0.5481865045553989,0.2984126456378695,0.730736707438149,-0.0239817064060172,0.018815245765541,0.0658018465177013,0.281274230705595,-0.4657474180410127,-0.3878489221121915,0.7440009162262619
0.0165706376965132,-0.0065099506648869,0.0740355049620344,0.2770101550099046,0.5480964880712653,0.2985444700756215,0.7305660908997901,-0.0239872676774558,0.0187942107211681,0.0658598526498162,0.2811709972712556,-0.4657592954655849,-0.3878131085575934,0.7440511688128619
0.0165292769769591,-0.0064957977466236,0.0739807025068515,0.2772113258545238,0.5481141765905385,0.2984666886819733,0.7305082928931548,-0.023988092078338,0.0187671974995005,0.0659272513249222,0.2810401180465007,-0.4657470323430985,-0.3878717032810008,0.7440777484281471
0.0164549182166178,-0.0065223366357726,0.0739385571587085,0.2778258270054648,0.5481707452437518,0.2982977392917775,0.7303013779536872,-0.0239888430759347,0.0187453590453511,0.0659811083174493,0.2808935329750127,-0.465724428370131,-0.387871486388158,0.7441473577183293
0.0164138638015391,-0.0065638580237881,0.0738597282431197,0.2782378471256823,0.5481238797584429,0.298122690722707,0.7302511719550135,-0.0239863009459333,0.0187401041349089,0.065993875112996,0.2808410985051086,-0.4657245286815045,-0.3878216852795011,0.7441930402804113
0.0163947955304537,-0.0065563747261522,0.0738100394995536,0.2790538867613114,0.547849428723942,0.2989407441222694,0.7298111832754274,-0.0239859152463775,0.0187381853620542,0.0660018802032479,0.2807611368491691,-0.4657358916380717,-0.3878411897972481,0.7442059357274085
0.016373554365004,-0.0065562197299112,0.0737793120494426,0.2801957585529798,0.5471799293680373,0.3009797303002245,0.7290374913089959,-0.0239918545994185,0.0187326463509189,0.0660202267522354,0.2807254573423561,-0.4657034608464718,-0.3878037132695164,0.7442592183708028
0.0163955412199608,-0.0065846324015904,0.0737367000618792,0.2809485937691656,0.5467864103165101,0.3024139197506427,0.7284492640488871,-0.0239950777748552,0.0187308230627927,0.0660297989585663,0.2806918109559548,-0.465746203264882,-0.3877899840942339,0.7442523158464525
0.0164048391527606,-0.0065869080752851,0.0737328982784561,0.2822615476457309,0.5461491015806815,0.3042042677900011,0.727673924929017,-0.0239960707693035,0.0187298861056755,0.0660333161437431,0.2806700806969245,-0.4657348806556308,-0.3878035824488268,0.7442605109651614
0.0164066259688684,-0.0065653699975489,0.0737477828363766,0.2837334125098125,0.545619692193195,0.3053895362075243,0.7270018798404121,-0.023997761242893,0.0187286360548379,0.066035715667826,0.2806563544997603,-0.4657144809920775,-0.3877520226767424,0.7443053148965684
0.0164401765379457,-0.0065372720546562,0.0737634699048361,0.2858815215267444,0.5445518587118114,0.3085308254887105,0.7256333499408085,-0.024009476314514,0.0187187999959823,0.0660753656825336,0.2805575156919328,-0.4657232610250738,-0.3877790914126045,0.7443229815020874
0.0165525045801834,-0.0065683180374705,0.0737233088287754,0.2881404889799735,0.5435744082087889,0.3087084410336171,0.7253971462484812,-0.024029766548192,0.0187010225557888,0.0661417653626925,0.2805431436177548,-0.4657049607579532,-0.3877260180763461,0.7443674959327294
0.0165667323980903,-0.0065648337739311,0.0737287606701563,0.289541111415826,0.5431363672381541,0.3091526480907731,0.7249782559235083,-0.0240413676658396,0.0186946497440039,0.0661789206473295,0.2805138459978983,-0.465701496781403,-0.3877336717362473,0.744376717731658
0.016556662902223,-0.0065470073717737,0.0737484566747745,0.2917726362212621,0.5420911304423093,0.3109416333540561,0.724100293947866,-0.0240471165881828,0.0187040064338101,0.0661929346227152,0.2804826919109677,-0.4657247843218794,-0.3877156155873768,0.7443832925559369
0.0166234528236312,-0.0065670874300198,0.0737216413559397,0.29380246586575,0.5406596424489925,0.3096846846532167,0.7248880314706335,-0.0240492919782335,0.0187146046829717,0.0661955236432733,0.2804556920455309,-0.4657446102303608,-0.3877002194776489,0.7443890801574231
0.0166346712560688,-0.0065776381143917,0.0737351210526861,0.2964399808683409,0.5381224882005037,0.3103197296486846,0.7254303487078853,-0.0240515846334159,0.0187224562471758,0.0661970332333873,0.2804421062110792,-0.4657504013170592,-0.3876234487305129,0.7444305546732721
0.0166346097021074,-0.0065838979757937,0.0737300548572816,0.2988251839957106,0.5352808795370283,0.3107297530347093,0.7263779388107706,-0.0240534772518478,0.0187270529047881,0.0661982005564618,0.2804315952610599,-0.4657613768839281,-0.3876151486689431,0.7444319691582824
0.0166226483134362,-0.006562782514209,0.0737390839769168,0.3011030561151547,0.5328333529427616,0.3124533258233957,0.7264974100241428,-0.0240562419172502,0.0187304865231874,0.066198420607612,0.2804262051874088,-0.4657731967788913,-0.3876065091633955,0.7444311026956949
0.0166102900022078,-0.0065348348046655,0.0737388212421422,0.3025642639884205,0.5310120737255108,0.3143430364260162,0.7264086309821424,-0.0240615185239787,0.0187333552500125,0.0661980264637567,0.280404473507071,-0.4657794261286897,-0.3876076873742464,0.7444347776137541
0.0166291869408466,-0.006516855961086,0.073713922866297,0.3031485796502738,0.5304297146578301,0.3153200241361608,0.7261670185589576,-0.024065325170053,0.0187361430332706,0.0661980604855945,0.2804023016628051,-0.4657930086412398,-0.3875979629181895,0.7444321604181356
0.01667859425466,-0.0065265377626437,0.0736885709802324,0.3032856532945697,0.5305566020828383,0.3152072670063388,0.7260660323403056,-0.0240670487323554,0.0187385122551675,0.0661983541971054,0.2803981906322421,-0.4658006531522641,-0.3875923442724326,0.7444318510612568
0.0166739490686317,-0.0065567303357046,0.073695897530942,0.3045146284566457,0.5297967401487027,0.3162151731540305,0.725668119356835,-0.0240665837971214,0.0187429915962204,0.0662000717229776,0.2803843017722048,-0.4658053336227144,-0.3875883311731478,0.7444362430905411
0.0166789396559734,-0.0065980738210447,0.0736986873077128,0.3055971974536056,0.5286547030853808,0.3157974381252607,0.7262276061178975,-0.0240649127007611,0.0187546677066816,0.0662056015445586,0.2803463872385213,-0.4658160272587648,-0.3875788499386003,0.7444487672039244
0.0166810380502438,-0.0066127994683282,0.073700934224878,0.3062016261315854,0.5282607668511828,0.3153026047491555,0.7264746339677463,-0.0240651149317626,0.0187569494066086,0.066209118381613,0.2803371102013671,-0.4658186436591562,-0.3875765299559103,0.7444518314107542
0.0166567384378291,-0.0066762086684562,0.0736980940953557,0.3072367033288477,0.5273854996364148,0.3138234785231962,0.7273135274614875,-0.0240691796475573,0.0187535727642731,0.0662200456683158,0.2803664201904162,-0.4658209969579487,-0.3874976635976379,0.7444803757850744
0.0165865569816815,-0.006766413519065,0.0737117981523218,0.3092147650539546,0.5260718759480412,0.313583013089647,0.727530277246765,-0.0240781529613671,0.0187459125460564,0.0662494837615868,0.2802257151930442,-0.4658067184605274,-0.3875523474658858,0.744513819586489
0.01655078260467,-0.0068682146412354,0.0737284660001348,0.3128969963692454,0.5232689907497695,0.3141292727746757,0.7277415976628486,-0.0240859093779704,0.0187355558452468,0.0662681102692762,0.2802154478640707,-0.4658349251072896,-0.3874781199847653,0.7445386704944855
0.0165639215274589,-0.0069383925599164,0.0736509649125126,0.3148544045453517,0.520484461065074,0.3134048449396022,0.729205069165441,-0.0240870891674647,0.0187297337204432,0.0662705976644255,0.2802292854155316,-0.4658287361033517,-0.3874832004214343,0.7445346906672765
0.0165617109374189,-0.0069505127150941,0.0735878849508813,0.3158948341048899,0.519771988389875,0.3144721601298796,0.7288036734089142,-0.0240889461245228,0.0187230389645052,0.0662715679092165,0.2802261023173658,-0.465812192233775,-0.3875014414486254,0.7445367459176339
0.01659317706771,-0.0070064478659168,0.0735164836084364,0.3162406208235739,0.5198085946108777,0.3145155635949758,0.7286088490859274,-0.0240928587290262,0.0187036357871298,0.0662648090439499,0.280179625713973,-0.4658546660034246,-0.3875189082432426,0.7445185714618415
0.0166226153451076,-0.0071085917213488,0.0733857966091093,0.3173188736027389,0.5194620574034131,0.3158772817160199,0.7277976684968154,-0.0240938071781339,0.0186917722339632,0.0662618168646186,0.2801709098333199,-0.4658184219612862,-0.3875575044234845,0.744524438692047
0.0166363718997105,-0.0071340856929939,0.0732777775013936,0.3175960950130447,0.5194278216865778,0.3161482069590139,0.7275835139191944,-0.0240937646538606,0.0186854113151218,0.066260917183528,0.2801338854658281,-0.4658385838783441,-0.3875663062890147,0.744521173784552
0.0166425728387357,-0.0071336267091156,0.0732139737892471,0.317869859978788,0.5195436714429328,0.3160089884167487,0.7274417123182358,-0.0240924662569172,0.0186773350092872,0.0662628078098067,0.2800856461217815,-0.4657891656729399,-0.3876189119995053,0.7445428550718692
0.0166240675044489,-0.0071494152976841,0.073192301721218,0.3202614918663499,0.5189596734366205,0.3171143814213845,0.7263276831223142,-0.0240928198621861,0.0186736429330942,0.0662661503595839,0.2800378438445701,-0.4658127459860176,-0.3876247523538438,0.7445430431173683
0.0166129380165683,-0.0071589092233287,0.0731789101268872,0.3225338510464993,0.5180995333309301,0.3192525410981644,0.7249983472351865,-0.0240926244841804,0.0186692555721873,0.0662773074567937,0.2800153315058232,-0.4657909631364788,-0.3876457161627794,0.74455422335967
0.0166352160112715,-0.0071489125012424,0.0731632736101946,0.324837822389466,0.5175136794621875,0.3205185668094145,0.7238285909282783,-0.0240930199306115,0.0186573966450534,0.066315068911971,0.2800225600984,-0.4658148447282385,-0.3875620926869096,0.7445800968189307
0.0166923118860719,-0.0071423334098693,0.0731587190538314,0.3276826865526626,0.517008372600419,0.3214649723261743,0.7224864505041101,-0.0240917916776179,0.018644937563435,0.0663527877079897,0.2800399666938877,-0.465782082836247,-0.3875074991611502,0.7446224590063645
0.0167209218505835,-0.0071687964251114,0.0731690887561226,0.330509856187863,0.5160333695007502,0.3235421708105734,0.7209668926043429,-0.0240847649666503,0.0186402909181166,0.0663740061792438,0.2800095971328861,-0.4658024467665,-0.3875030964521606,0.7446234325750221
0.0167963773118507,-0.0071752786478513,0.0731424976108156,0.3311968165008117,0.5160745624232518,0.3236683138096041,0.7205654289480065,-0.0240738482663354,0.0186452389474511,0.0663849855947272,0.2799761695886367,-0.4657677053525572,-0.3874540038481215,0.744683277652418
0.0168520640107816,-0.0071635316538345,0.0731275208468751,0.33163378422492,0.5163173497578118,0.3230405267762296,0.7204722378828102,-0.0240595641354819,0.0186552868030839,0.0663920305415347,0.2799243207560022,-0.4657437688373719,-0.3874682760121419,0.7447103138285585
0.0168389539123917,-0.0071618117102582,0.0731659212508681,0.3345566674346857,0.5155279881271954,0.3241986588828035,0.7191647650650823,-0.024046599109252,0.0186661347807377,0.0663984380139414,0.2798779268409199,-0.4657138062901014,-0.3874151176255443,0.7447741424977107
0.016865647179109,-0.0071643320622611,0.073193775841695,0.3379496346751943,0.5146112646797982,0.3260655654475045,0.7173886936082562,-0.0240418836599807,0.0186722097229953,0.0664012531316176,0.2798749886163719,-0.4657209983882151,-0.3874031616240534,0.7447769684750982
0.016918118519611,-0.007173914745067,0.0731859836220358,0.339444646041031,0.514262799295605,0.3265673591431068,0.71670416873144,-0.024041118965045,0.0186743377255927,0.0664019700119548,0.2798677892359366,-0.4657218792989508,-0.3874021673962574,0.7447796401534651
0.0169985342035997,-0.0071577353398737,0.0731636806540809,0.3397298868241075,0.5145052339287467,0.3263620638332314,0.7164885006396953,-0.0240410949248609,0.0186744679270401,0.0664020069717454,0.2798673858478424,-0.4657219927860707,-0.3874020663281805,0.7447797733415711
0.0170217365416424,-0.0071503696303955,0.0731891306087995,0.3427737203435491,0.5139633324108486,0.326793717583526,0.7152298481795323,-0.0240411734444915,0.018674501286032,0.0664024078467384,0.279866982459691,-0.4657221062730959,-0.3874019652600249,0.7447799065295255
0.0170586324459523,-0.0071465971000667,0.0732298772781402,0.3468332262552582,0.512516910685111,0.3296269582347972,0.7130071513189993,-0.0240438591527899,0.0186737550899031,0.0664075018929547,0.279845654973821,-0.4658295592896962,-0.3873479346318565,0.7447488225037188
0.0171972282724387,-0.0071087895500754,0.0732331621994566,0.3498242808320912,0.511861662982959,0.3306143019846012,0.7115580045448614,-0.0240463010095396,0.0186697621742858,0.0664136370587436,0.279852626330318,-0.4658279798124082,-0.3873494123432224,0.7447464222923628
0.0172958426289504,-0.0070769357369624,0.0732476043975158,0.351531652695683,0.5120252491805123,0.329824823107034,0.710964997322013,-0.0240554907740239,0.0186565325286327,0.0664198861010972,0.2800512917862049,-0.4655198067107479,-0.3869238365346971,0.74508558451371
0.0173572083853921,-0.0070871016821356,0.0733002688094549,0.3549117238230629,0.5113273539814891,0.3303416293516334,0.7095466251632367,-0.0240676621486907,0.0186501954098942,0.0664192342343686,0.2799197214663804,-0.4653150971862941,-0.3869551448853469,0.7452466207313213
0.0174895428898361,-0.0070901989091165,0.0733618035984237,0.3604665287634894,0.5100637057699868,0.3317123744724448,0.707011879899653,-0.0240817122311529,0.018635401511905,0.0664123088244631,0.2798365676336209,-0.4652114915037584,-0.3871315007994842,0.745250940741856
0.0176275673948978,-0.0071167213898389,0.0733802936450898,0.3635002105689019,0.5092251304790187,0.3308801084550823,0.7064529122551222,-0.0241015031809016,0.0186089738994456,0.0664009804855927,0.2798271173652674,-0.4650971158228649,-0.387168490467921,0.7453066598582686
0.0177647745110187,-0.0071495918748254,0.0733935513920533,0.3663683308584581,0.5084656985436132,0.3306670140149004,0.7056176056413364,-0.0241266242490288,0.0185839237349833,0.0663889124177955,0.2798275303114625,-0.4649572742361489,-0.3872842420715547,0.7453336180917506
0.0179515948714708,-0.0072068445787125,0.0734347944266979,0.3706096366144231,0.5064821523464855,0.3312933765568833,0.7045346160782562,-0.0241383793342971,0.0185699178774614,0.0663818588610739,0.2798476411908976,-0.4649359808322253,-0.387241715112841,0.7453614462285613
0.0181071883205915,-0.0072561505089283,0.0734737056265829,0.3712744243739132,0.506603318176668,0.3306884244744986,0.7043816761790321,-0.0241437117373346,0.0185633336944385,0.0663784716043367,0.2798639092038257,-0.4648780555882215,-0.3872784999463309,0.7453723560992768
0.0181929473168972,-0.0073322571893125,0.0735475224987637,0.3722220784827315,0.5055977193756037,0.331334066694783,0.704300650787489,-0.0241451524751319,0.0185618512573428,0.0663763214994856,0.2798607218105069,-0.464817197205861,-0.3873163628840547,0.7453918329386613
0.0183049997223177,-0.0073806574304892,0.0736045701674931,0.3727953301155322,0.5044522470549387,0.3310823780478016,0.7049368987586669,-0.0241453678089966,0.0185611220556666,0.0663748553059605,0.279875043402872,-0.4647654042056594,-0.3873420159546667,0.7454054211031507
0.018410150614986,-0.0074484425896403,0.0736871382497347,0.3735338630482913,0.5020610517884835,0.3303449543746368,0.706597031236674,-0.0241454639573245,0.0185610013400546,0.0663723126302036,0.2798670194897889,-0.464703224803441,-0.3873805497841483,0.7454271754558696
0.0184275060516414,-0.0074980357289228,0.0737217685369459,0.3738850408377193,0.5005335039101277,0.3298920252689885,0.707705757617636,-0.0241448702475178,0.0185608557726173,0.0663674704465904,0.2799090487331255,-0.4646520271965969,-0.3873285216519928,0.7454703443962687
0.01840714441838,-0.0075346276370004,0.0737523505096148,0.3754553253491561,0.4985860212349282,0.3308863378481532,0.7077849316858343,-0.0241434969973442,0.0185624334468675,0.0663617119580354,0.2799092761796178,-0.4646527266985646,-0.3873280391631245,0.7454700736838741
0.0183911852699762,-0.0075772558549716,0.0737663880100754,0.375937694265662,0.4965691720867258,0.3309560386449838,0.7089132583382408,-0.0241424268551838,0.0185642866795125,0.0663552288578748,0.2798881927274769,-0.4646435161231153,-0.3873401581840762,0.7454774338331307
0.0183742988596316,-0.0075876073430806,0.0737759241682408,0.3759989211919782,0.4959216351740386,0.33083501671461,0.7093903965689272,-0.024140468907057,0.0185652295004266,0.0663486859835424,0.2799007250944653,-0.4645903055849382,-0.3873667005227558,0.745492100142047
0.0183515567725993,-0.0075805842616034,0.0737882384301447,0.3758842018745482,0.4958400163221672,0.3308590573196264,0.7094970254936486,-0.0241382388978275,0.0185676160727328,0.0663398959572243,0.2799009525585874,-0.46459100511675,-0.3873662180529668,0.7454918294875839
0.0183246770256971,-0.0075869400858759,0.073814731122644,0.3769822771460249,0.494979046681,0.3317757521002083,0.7090874109606707,-0.0241375063237865,0.018568481126113,0.0663362831455395,0.2799015836725139,-0.4645915911476733,-0.3873658359034541,0.7454914258845036
0.018322740427322,-0.0075840277169545,0.073817672976452,0.3769552614352615,0.4949285652135602,0.3320009416204469,0.7090316078815225,-0.0241413660173474,0.0185694577475414,0.0663359060282025,0.2799151559949208,-0.4645510648643363,-0.3873834700853373,0.7455024216475711
0.0183271669567185,-0.0075786678279572,0.0738185062792757,0.3769232109887777,0.4949368915843739,0.332060646487412,0.7090148753172033,-0.0241482703349026,0.0185722112207877,0.0663351477390913,0.2799285685962906,-0.4645208887998683,-0.3873937850350761,0.745510828672803
0.0183343966381513,-0.0075698428704009,0.0738199006576633,0.3768639730539592,0.4949435074285697,0.3321238044699819,0.7090121640512773,-0.0241485343559324,0.0185726927626332,0.066335890071136,0.2799375151374246,-0.4644702059938284,-0.387418348508763,0.7455262829716183
0.0183525579062524,-0.0075483154530245,0.0738229392768614,0.3767154017500228,0.4949619305984857,0.3323146326399606,0.708988842137806,-0.0241483186443494,0.0185738643576574,0.0663362236106512,0.2799338821033854,-0.4644712278472494,-0.3874174464447661,0.7455274792674066
0.018379589969173,-0.0075012356449664,0.0738372042714483,0.3765175153844275,0.4949679513348366,0.3325301054575809,0.7089887282069458,-0.0241482467399117,0.0185742548898237,0.0663363347883896,0.2798455996527898,-0.4644263191963548,-0.3874713883291959,0.7455605660299782
0.0184024517522836,-0.0074466545392616,0.0738628216195218,0.3764577156291617,0.4949893913059581,0.3326535140326708,0.7089476217884829,-0.0241482467399117,0.0185742548898237,0.0663363347883896,0.2798455996527898,-0.4644263191963548,-0.3874713883291959,0.7455605660299782
0.0184282329149209,-0.0073988557295834,0.0739430657798314,0.3762014972185122,0.494933265685204,0.3329416818902468,0.7089875404186049,-0.0241482124626891,0.0185742872391171,0.0663362135270991,0.2798455996527898,-0.4644263191963548,-0.3874713883291959,0.7455605660299782
0.0185149975969129,-0.0073526760449494,0.0740459567558935,0.3761642626033442,0.4949668782273927,0.3330215117434009,0.7089463376829389,-0.0241482124626891,0.0185742872391171,0.0663362135270991,0.2798020625022256,-0.4644036921873288,-0.3874985076342947,0.7455769062165698
0.0186007383692446,-0.0073143326640658,0.0741813657118342,0.3760152321951711,0.4949942526225288,0.3330842381191434,0.7089768158018043,-0.0241485732277216,0.0185752741771542,0.0663357559645602,0.2797681096534008,-0.464446650043211,-0.3874848228718513,0.7455700008239144
0.0187095226619058,-0.0072568158146564,0.0743721344330757,0.3756807647278427,0.4949943131775274,0.333470047602969,0.7089727218215697,-0.0241485492594439,0.0185754043541622,0.0663357930227679,0.2797241682504932,-0.4644241358032708,-0.3875118431380586,0.7455864693029908
0.0188057522701823,-0.0072061025647315,0.074472592116754,0.3754711412180319,0.4950811815134341,0.3335236752080418,0.7089978870909358,-0.0241489578897907,0.0185761308980631,0.066335261232997,0.2797127910728426,-0.4644781795662977,-0.3874847988069402,0.7455711273316339
0.0189053617323866,-0.0071978491342384,0.0745630470225498,0.3763904796866827,0.4945588201777899,0.3340471715367398,0.7086284409857434,-0.0241491359764741,0.0185753174886389,0.0663351601462672,0.2797152132548047,-0.4644774983093455,-0.387485400317007,0.745570330404369
0.019116646435497,-0.0071435690324472,0.0746982845384818,0.3771858676264946,0.4941757624001139,0.3353121458020699,0.707874919739869,-0.0241497362802303,0.0185750025867328,0.0663343317845785,0.2796635272674712,-0.4645080049424399,-0.3874862797972209,0.7455702568032209
0.0192667750121732,-0.007130959639943,0.0747825142455853,0.3777797623027483,0.4942767425891308,0.3347816286133162,0.7077388035659573,-0.0241514326663372,0.0185712997760849,0.0663333861285634,0.2796376039928746,-0.4644740772641135,-0.3874503087444571,0.7456198094448668
0.0194269990937498,-0.0071402685717893,0.0748278855102383,0.3776221011498999,0.4942312927449875,0.3347984375014765,0.7078467236918761,-0.0241545442545805,0.0185583639988166,0.0663304365775313,0.2796019856199644,-0.4644822545855356,-0.38747442112954,0.7456155428790623
0.0196451340179986,-0.0071734587776983,0.0748400383857736,0.3789524151948621,0.4933737848743461,0.3343803016038116,0.7079316275715383,-0.0241582120078929,0.0185424621368222,0.0663260810486817,0.2796197090112113,-0.4645106821454505,-0.3874735795537396,0.7455916239155759
0.0197921238306641,-0.0071917627406552,0.0748567175269021,0.3799592691098593,0.4925070212287095,0.3334831036322512,0.7084185256257253,-0.0241606495858883,0.018530911297572,0.0663242247482479,0.2796108893739483,-0.464478290840929,-0.3875093264661677,0.7455965328398035
0.0199113886141528,-0.0071977124500384,0.0748725774728731,0.3807515388247183,0.4915812371062634,0.3327709443088492,0.7089708397610451,-0.0241629423929788,0.0185227272203049,0.0663228867962266,0.2795603334689651,-0.4644906645768291,-0.3875297396072654,0.7455971723334403
0.0200077738649901,-0.0071992355836742,0.0749253477098499,0.3831589807917407,0.4896584164644907,0.3328471647234854,0.7089686844703783,-0.0241657591125613,0.0185083445533655,0.0663195689653839,0.2795390299492273,-0.4644443404649418,-0.387581351715172,0.7456071895762343
0.020095991825527,-0.0071815548647241,0.0749658534755421,0.3838307986997127,0.4895041666290698,0.3324112457837205,0.7089163226353555,-0.0241675521834823,0.0184989078182935,0.0663171385544942,0.2795463280713839,-0.4644248468979712,-0.3876021298081097,0.7456057946487671
0.0201384822840517,-0.0071973184545144,0.0750596650056342,0.3852427767863687,0.4889231558520518,0.3325139133490006,0.7085031037581498,-0.0241694809325585,0.0184908525100873,0.0663142695083094,0.2795183493812651,-0.4644483061407329,-0.3876091906380041,0.7455980006780655
0.0201415491191035,-0.0072113102981719,0.0752244159791456,0.3866388498896196,0.4878195690251423,0.3340544814220801,0.7077782642000118,-0.0241715723144114,0.0184809846698184,0.0663115089792064,0.2794839510257774,-0.4644064201286972,-0.3876570075467869,0.7456121260830857
0.0201937672671432,-0.0072356762844516,0.0755047465049186,0.3869798002052496,0.487513695550308,0.3345226891378136,0.7075815156828169,-0.024177122179097,0.0184738488696796,0.0663083212812569,0.279491082591192,-0.4643999546498928,-0.3876685860072122,0.7456074599253616
0.0202143651553949,-0.007302055372581,0.0757691359096309,0.3878601680808814,0.486586557324443,0.3365682579250205,0.706767161096732,-0.0242080653971976,0.0184795970950777,0.0663017433996872,0.2794585486236382,-0.4644545470066858,-0.387648462108899,0.7455961126444997
0.0202546781826769,-0.0073913475375105,0.0760268429197142,0.3892330329248312,0.4850105366842998,0.3377672713759143,0.7065236696478145,-0.0242286366805648,0.0184823966741803,0.0662987580240804,0.2793944046624892,-0.4644662180285473,-0.3876636981058743,0.7456049598308937
0.0203878528507432,-0.0075163031463608,0.0763782460425787,0.3905456615395231,0.4815053856137609,0.3388864380794905,0.707659969168382,-0.0242397690276916,0.0184745796030621,0.0662966129434348,0.2793553428561109,-0.4645017020505511,-0.3876684106997051,0.7455950405920433
0.0204927386377401,-0.0076233964279513,0.0766594630814109,0.3922015941664378,0.4784400858858064,0.3386556753880922,0.7089325266048401,-0.0242490475695468,0.0184549073517628,0.0662942770177477,0.279359899267888,-0.4644532831231358,-0.3876508693705041,0.7456326159399602
0.0205776470662784,-0.0076515049463257,0.0769061168904375,0.3921067243181309,0.4761149479039674,0.3379682912258144,0.7108757326374355,-0.0242581034592495,0.0184439406871916,0.0662899519526082,0.2793502523323678,-0.4644910654086197,-0.3876487706966056,0.7456137855852843
0.020639395561375,-0.0076555133070597,0.0771938366266158,0.3927019594035403,0.4737028601201049,0.3361359581499856,0.7130241153237692,-0.0242660337537195,0.0184337196700794,0.0662857407840954,0.2793041708203847,-0.4644525808618266,-0.387700257276788,0.7456282524157989
0.0206183470906579,-0.0076175171346521,0.0773504591149886,0.3933695480799123,0.4731944065775251,0.3346452512070418,0.7136946182168711,-0.0242729790243006,0.0184263744848365,0.0662820723978253,0.2792924051027782,-0.4644381826623867,-0.387723139691965,0.7456297297483316
0.0205477274918993,-0.0075457130955668,0.0774749429420157,0.3938335217958629,0.4729947933831615,0.3332982088383348,0.7142012227148913,-0.0242802955132175,0.0184168489642648,0.0662776495471274,0.2792875050451732,-0.4644218489672905,-0.3877477210921105,0.7456289563283607
0.0204306967749192,-0.0074478808730971,0.0776074397603992,0.3938497387742347,0.4729986260991277,0.3329160401217764,0.7143679676507343,-0.024283923468397,0.0184133598544639,0.0662750257544874,0.2792933537893471,-0.4644787087372657,-0.3877196396586824,0.7456059500042918
0.0203574091755272,-0.0074785102109736,0.0776574178485851,0.3940080252725673,0.4729510489912968,0.3327650532777649,0.7143825309985472,-0.0242845922351389,0.018409715307978,0.0662739836547395,0.2792828908978371,-0.4644642038983677,-0.3877360026540474,0.7456103958466935
0.0203112064733822,-0.0075365911171501,0.0777058921093183,0.3946767492777899,0.4724315731631912,0.3333158253834178,0.7141002960418374,-0.024304041179683,0.0184131119205108,0.0662689633214862,0.2792178927360529,-0.4644745830532948,-0.3877521145781374,0.7456198949288364
0.0203476825669956,-0.0075902811621104,0.0777709523083622,0.3947426474630613,0.4724438936967016,0.3333128419158826,0.7140571118590662,-0.0243193750318535,0.0184141776213147,0.0662678629167113,0.2791275526633236,-0.4644586009035035,-0.3877922107097053,0.7456428224718743
0.0204421215173695,-0.0076380653017556,0.0777999621273843,0.3948404175332286,0.4725732172683066,0.3332643725177862,0.7139400934344519,-0.0243401153107117,0.0184101033983512,0.0662758771642196,0.2790807351082729,-0.4645203404447086,-0.3877780912720181,0.7456292299353536
0.020597345001997,-0.007697775121935,0.0777804380026197,0.3950117662418786,0.4728021552896355,0.3331334757713203,0.713754799496624,-0.0243508132292343,0.0184059686206671,0.0662815369641316,0.2790775623419071,-0.4645282285725325,-0.3877790369276592,0.7456250113669881
0.0208559890276669,-0.0077513622116441,0.0777845741311568,0.3961759494482145,0.4721502197222572,0.3348088151233298,0.7127565113071518,-0.0243533453903827,0.018403709520732,0.0662881764202407,0.2790578631224194,-0.4645178508767116,-0.3877920360725084,0.7456320889052245
0.0210707416822731,-0.0077534938641558,0.0778114219103799,0.3961545146260345,0.4722205711044057,0.3348367731915821,0.7127086838855613,-0.0243559921784521,0.0184017629936394,0.0662938784261005,0.2790167346814129,-0.4644971996520816,-0.3878178745682675,0.7456469066846907
0.0212638979488185,-0.0077559363588084,0.0778728497195287,0.3962265931103459,0.4723013370280683,0.3347503012445563,0.7126557161563685,-0.0243580794771566,0.0184005923506348,0.0662972855036223,0.2790188575727239,-0.4644996579210383,-0.3878162476003504,0.7456454271349314
0.0214669470441111,-0.0077566634257078,0.0779288623422118,0.3960714180823608,0.4723588318200115,0.3348329555589399,0.7126650388868019,-0.0243594324288625,0.0183996939052322,0.0662994487590967,0.2789988678574018,-0.4644897429480538,-0.3878289051791634,0.7456524999876756
0.0217447604856994,-0.0078108683863338,0.078024508366751,0.3969971564204704,0.472351349491573,0.3343417735240769,0.7123854566906355,-0.0243602489816636,0.0183991287921218,0.0663007392589535,0.2790000173675501,-0.4644905652241669,-0.3878283825362681,0.7456518294927889
0.0219450364574841,-0.0078638594439925,0.0781057907711837,0.397655233339094,0.4724808193768601,0.3337145671156274,0.712226634164878,-0.024362321840132,0.0183981446264842,0.0663030801633159,0.2789810009404946,-0.4644822859636254,-0.3878399356450094,0.7456580928677162
0.0222198092631032,-0.0079017283197185,0.0781767153271812,0.3997858392339293,0.4718582306635894,0.3341119071902854,0.7112596757701928,-0.0243677737938214,0.0183948587190012,0.0663098430685756,0.2789240751872958,-0.4644551188017841,-0.387876238620273,0.7456774278557193
0.0225062308714458,-0.0079503942147834,0.0782127542799301,0.4006011469393433,0.4721484784593645,0.333405461882554,0.7109397536685303,-0.0243755602324293,0.0183901063899164,0.0663159720699671,0.278896398105114,-0.4644432807486213,-0.3878965254981655,0.7456846006173804
0.0228184845709294,-0.0080856848760619,0.0782803893443008,0.4024191964545638,0.4721873082632853,0.3316795391616013,0.71069446286114,-0.0243801842284818,0.0183872461283982,0.0663200238257828,0.2789054811635454,-0.4644495091920894,-0.387892585655165,0.7456793734453898
0.0230090110221808,-0.0081765786733978,0.0782674523755741,0.4051028008986264,0.472138587651603,0.3297511283246881,0.7100993367994598,-0.0243825106503384,0.0183847729403774,0.0663230580289631,0.2788898717168263,-0.4644395035694993,-0.3879055185148924,0.7456847160050832
0.023148220809484,-0.0082406028654152,0.0782260831210766,0.4085810554391812,0.4715750059126452,0.3282645022490842,0.7091691980746586,-0.0243832009297,0.0183837558692068,0.0663238655864936,0.2788925231312882,-0.464439520471798,-0.3879056363163507,0.7456836525493886
0.0233280761350173,-0.0083307675429441,0.0781253488804158,0.4121230569101543,0.471631541400627,0.3253294046154625,0.7084342267364325,-0.0243835348091303,0.0183833331642263,0.0663249188949958,0.2788929270568078,-0.4644394066217574,-0.3879057362136516,0.7456835204207352
0.0234250335314779,-0.0084103001799293,0.0780410931519852,0.4146820169975537,0.471367161411734,0.3242717829435425,0.7076013246935742,-0.0243839872478919,0.0183829388547136,0.0663259424617867,0.2788934449126629,-0.4644396427711276,-0.3879055953175422,0.7456832529490776
0.0235308154537377,-0.0084836035670586,0.0779379637673558,0.4169135437190722,0.4709865932787492,0.3235407451289194,0.7068777208659974,-0.0243914296749631,0.0183705743703979,0.0663268099497563,0.2789963814770163,-0.4638981319319147,-0.3875713908128082,0.7461554525273113
0.0237324459386245,-0.0085282002941083,0.0777792542312759,0.4189013949945397,0.4706991296987461,0.3228815832970845,0.7061950394473466,-0.0243917959424194,0.0183707573008111,0.0663268791570012,0.2789745326602568,-0.4638879798631788,-0.3875841132095362,0.7461633249182299
0.0238727035207195,-0.008525096015518,0.0776978099897858,0.4191281240291912,0.4710146760677209,0.3225179174468781,0.7060162770802949,-0.0243957185045146,0.0183679747214949,0.0663332508907923,0.2788588188039453,-0.4638031147201336,-0.3875343572649454,0.7462851679421324
0.023964815544442,-0.0084984116455782,0.0776692544230878,0.4190695004710551,0.4711382487992526,0.3225553202493026,0.7059515349315303,-0.0243998239940844,0.0183627764329527,0.0663468055391659,0.2787977806800732,-0.463767567855523,-0.3875763169645853,0.7463082734509956
0.0241013168068608,-0.0084124214469677,0.0776552286230457,0.4188203831105859,0.471314240218375,0.3226849213893434,0.7059226693954738,-0.024404040017149,0.0183556506081315,0.0663573946126145,0.2787602239280088,-0.463668291218751,-0.3875806264555683,0.7463817463404361
0.0242324979486263,-0.0083545981826248,0.0776816300375957,0.4186374177688385,0.4714572897800388,0.3227016098946021,0.7059280468493453,-0.0244082383772186,0.01833751655625,0.0663561280436769,0.2787851403469105,-0.4635685046652915,-0.3875816605308253,0.746433884161422
0.0242942891269491,-0.0083387428675581,0.0777099683177617,0.4185084757020039,0.4714863358211968,0.3227688933562892,0.7059543415696536,-0.0244108390128599,0.0183226380175494,0.0663519048778845,0.2787657162845151,-0.4635212487319552,-0.3876338412609186,0.7464433886823937
0.0244649481242469,-0.0083011924243732,0.0778015246994479,0.4182950920183146,0.4715165971829413,0.3231594229436115,0.7058819320092856,-0.0244166802045775,0.0182920838128894,0.066343073622563,0.2788173276790109,-0.4634726024266927,-0.3876837911078402,0.7464283774736975
0.0246305158930662,-0.0082658414361711,0.0778972819092208,0.4180684284540044,0.4716402901116864,0.3234508744777208,0.7058000833614013,-0.0244251805878337,0.01827070467098,0.0663363910732375,0.2788353769317218,-0.4633798710656981,-0.3877579180099926,0.74644070406365
0.0247880739928168,-0.0082426337425611,0.0780106962463867,0.4180368347579032,0.471682230943499,0.323508961293308,0.7057641459869454,-0.0244319089277437,0.0182662387067555,0.0663331605656681,0.2788154323022558,-0.4633689255006442,-0.387777894077238,0.7464445715895501
0.0249144481979063,-0.0082167751981172,0.0781221653851059,0.4178627855005333,0.4716721582823045,0.3236863717187671,0.7057926043524316,-0.0244391883682863,0.0182645475433148,0.0663312536843058,0.2788247126207485,-0.4633120086498191,-0.3877413394218419,0.7464954226089956
0.0251294173081949,-0.0081631522588251,0.0782370262305971,0.4174705895450778,0.4717213031106127,0.3240572652294946,0.7058216544627202,-0.0244491835589679,0.0182658943322195,0.0663283631929929,0.2787937889208894,-0.4633175349585494,-0.3877492120555796,0.7464994531875727
0.0253020181062735,-0.0081166730014619,0.0783102859962247,0.4173230546071294,0.4718234928247241,0.3240997879265823,0.7058210730617193,-0.024459572483472,0.0182625359198106,0.06632440429424,0.2787111689624444,-0.463283712304587,-0.3878021038466119,0.7465238204243788
0.0254767341528904,-0.0080680991700635,0.078375837836186,0.4174017011903974,0.4718493044168023,0.3240046033620614,0.7058010135760188,-0.0244620217433571,0.0182538774349228,0.0663216543688035,0.2786958573813197,-0.4632557829310971,-0.3878342200085061,0.7465301845536998
0.0257432920027817,-0.0079923648501757,0.0784181080939913,0.4171636151800682,0.4720056974722605,0.3241257500224603,0.7057815794535859,-0.0244669768323094,0.0182480831257062,0.0663187972793105,0.2786812746402616,-0.4632280356193871,-0.3877944438384582,0.7465735084431431
0.0259506678714802,-0.0080139547096641,0.0784104406486653,0.4176225005341218,0.4721366575784221,0.323535608771124,0.7056933707180488,-0.0244802764303063,0.0182504518453238,0.0663152667674235,0.2786745195278152,-0.4632549238604599,-0.3877818552772928,0.7465658848371532
0.02614867974575,-0.0080538095844849,0.0783824098348766,0.4179954667290115,0.4721492322984321,0.3228186097160478,0.7057924889477042,-0.0244887156587902,0.018252336425452,0.0663131138934666,0.2786611965627135,-0.463268365392423,-0.3877783963673836,0.7465643136847686
0.0264882720870072,-0.0080691958895843,0.0783474254945182,0.4197630476016074,0.4725858552985328,0.3204348798716419,0.7055374412471752,-0.0244902564992228,0.0182527053236244,0.0663127264900184,0.2786408765372308,-0.4632615982253144,-0.3877887944605338,0.7465706961990518
0.0267089354629841,-0.0080979649316178,0.0783570537075106,0.4212974847992739,0.4730283010154308,0.3179345760458895,0.7054574835486411,-0.0244903750252611,0.0182527337002181,0.0663126966889814,0.2786191922642665,-0.4632506260507146,-0.3878020796722152,0.7465786965669016
0.0269044096465773,-0.008148206472012,0.0783986127025186,0.4224014627631273,0.4734671596856671,0.3159605559746237,0.7053898071442228,-0.0244903750252611,0.0182527337002181,0.0663126966889814,0.2786191922642665,-0.4632506260507146,-0.3878020796722152,0.7465786965669016
0.027196548120644,-0.0082021813776831,0.0784456309023485,0.4245304695379616,0.4741492006780353,0.3126552961467089,0.7051262877823177,-0.0244904935512781,0.0182527620767848,0.0663126668878341,0.2785975077616008,-0.4632396534951536,-0.3878153645736819,0.7465866963047876
0.0273848356155587,-0.0082243425572617,0.0784836514741402,0.4258780737570716,0.4745621714791587,0.3100981656324397,0.7051650440608553,-0.0244910843591704,0.0182516683285205,0.0663115197890386,0.2778941394244709,-0.4629293562932049,-0.3882229263537569,0.7468294435872338
0.0275284394000345,-0.0082716986339786,0.0785437086245853,0.4279993832274497,0.4748386095369926,0.307257579010637,0.7049380135802158,-0.0244925799554493,0.0182449454110143,0.0663087947097273,0.2776440362858011,-0.4628403117656949,-0.388364533178987,0.7469040261561258
0.0276667906588818,-0.0083520690702356,0.0786051118356558,0.4293657606843779,0.4752950875464835,0.304678785094971,0.7049187621415383,-0.0244929863415991,0.01823605864509,0.0663059032466505,0.2775508705432757,-0.4628248136744918,-0.3884158066536028,0.746921593776397
0.0277549654863956,-0.008412986155369,0.0786314833940353,0.4295466288152396,0.4754545351841181,0.3037484352723164,0.7051025221313113,-0.0244957271668408,0.0182251774266205,0.0663009808436887,0.2774139135669417,-0.4628423006169186,-0.3884669265737551,0.7469350522484886
0.0278477545280902,-0.0084160843175898,0.0786333999858676,0.4284422093545053,0.475715224868039,0.3041112352728295,0.7054421696021688,-0.0244978743755414,0.0182163952229685,0.0662977169820021,0.2773231479840352,-0.4628314719874232,-0.3885150502960608,0.7469504373274236
0.0279777428814011,-0.0083950086471996,0.078666238937979,0.4277020239585576,0.4758274656474919,0.3042634325003044,0.7057499311231783,-0.0245007541838133,0.0182042267051478,0.0662940012974473,0.2772424924610753,-0.4628177894846467,-0.3885656559180217,0.746962532628989
0.028048625269571,-0.0083784936718439,0.0786884500727809,0.4274709791869465,0.4758936521027013,0.3044234875518551,0.7057762634631968,-0.0245050706859397,0.0181905713380202,0.0662918667773547,0.2772358923898795,-0.4628289849228757,-0.3885108763004458,0.7469865391573717
0.0280679558016641,-0.0083747176729977,0.0786965433331616,0.4274079484759068,0.4759634830235791,0.304385540870925,0.7057837139778688,-0.0245086063577475,0.0181773477078382,0.0663007779155545,0.2771015778595295,-0.4623490774408522,-0.3886269485716365,0.7472731367988886
0.0280698622972449,-0.0083756478448209,0.0787013919267473,0.4272939172115694,0.4759820916650161,0.3044981908930624,0.7057916183060273,-0.024510934685462,0.0181752869061148,0.0663084992285042,0.2769925971046329,-0.4622926892391883,-0.3886942012633442,0.7473134473094143
0.0280681064215198,-0.0083772220222536,0.0787029928100783,0.4272376048769471,0.4760696173281369,0.3044880030003664,0.7057710708614371,-0.0245140588772489,0.0181721396922717,0.0663225487431355,0.2768761443905122,-0.462244714470611,-0.3888268597130455,0.7473172671477083
0.0280493026312037,-0.0083881236887482,0.0787066480732751,0.4272191091351635,0.4760723803037879,0.3045380874773335,0.7057587936237782,-0.024527745084842,0.0181585488780001,0.0663613160179202,0.2768244567816749,-0.4621192394783729,-0.3887116710035641,0.747473922927802
0.0280445693725213,-0.0083838258654435,0.0787123821347008,0.4271172965065866,0.4761013957849706,0.3047072373823802,0.7057278338306525,-0.0245340845946173,0.0181503336638038,0.0663765476946373,0.2767766544893906,-0.462074285064587,-0.3886889497431718,0.7475312294207255
0.0280323909976213,-0.008361818446428,0.0787324081141324,0.4272265901899033,0.4761682443133406,0.3045833993338813,0.705670033792336,-0.0245397151926823,0.0181367074096452,0.0663869831891772,0.276676853270916,-0.4619974159002336,-0.3887774952456232,0.7475696394023437
0.0280122632978879,-0.0083266625888834,0.0787654960309319,0.4271046813316649,0.4761603109446271,0.3047205470816377,0.7056899727585483,-0.024551556147008,0.0181109375198819,0.0664049532785222,0.2766391062749083,-0.4619075955858573,-0.3887281240043884,0.7476647802508427
0.0279792990127569,-0.0082701394676811,0.0788065008714811,0.4269827899071847,0.4761682677059429,0.3048176465992321,0.7057164304979048,-0.0245589861433678,0.0180962745106919,0.0664143149168607,0.2766372498431465,-0.4618695294301187,-0.3886961674471228,0.7477055966054685
0.0279412160529983,-0.0082045165089516,0.0788538272701079,0.4268386531806984,0.476181578554258,0.3049773587075401,0.7057256400841866,-0.0245632816368292,0.018089381533676,0.0664147403623556,0.2766163894790565,-0.4618476964599851,-0.3887236164250388,0.7477125305754985
0.0279267921948666,-0.0081750463157607,0.0788728193698904,0.4267037971158309,0.4762244675287909,0.3051086153580084,0.7057215165262926,-0.0245689778475459,0.0180738427861205,0.066415509342782,0.2768602252167074,-0.4614086614955591,-0.3884901632665636,0.7480146093726708
0.0279232048130239,-0.0081472297397125,0.0788871055113011,0.4268011341421059,0.476198990843156,0.3050855555860147,0.7056898162703955,-0.0245750277469059,0.0180712095846581,0.0664130405022864,0.2769648388832494,-0.4614664224025214,-0.3884284364279671,0.7479723048292084
0.0279105641099805,-0.0080769676800938,0.0789026885888897,0.4270287260632789,0.4763074047295859,0.3050728519709454,0.7054844281108216,-0.0245797968184203,0.0180681337133513,0.0664108619744779,0.2770249258368727,-0.4614975184611621,-0.3883963868018328,0.7479475099487569
0.0279216688295143,-0.0079881703040973,0.0789149826687785,0.4270632085531058,0.4762837004731516,0.3051497717682106,0.705446290906499,-0.0245816041284387,0.0180582267661973,0.0664080071765071,0.2771867079239491,-0.4615569081311122,-0.388323015396462,0.7478890193204674
0.0279449140013337,-0.0078786008734213,0.0789069992225045,0.4271641996733226,0.4762886068515954,0.3052064156197742,0.7053573231811985,-0.0245823995972423,0.0180540227632515,0.066406926042406,0.27726516616588,-0.4615872808398706,-0.3882857355292844,0.7478605467480846
0.0279392557784197,-0.0077822162759457,0.0788782189986638,0.4273912457447706,0.4761822910176612,0.3055397024154411,0.7051472463463133,-0.0245827083962588,0.0180530083270872,0.0664065956364541,0.2773558572620287,-0.4616320665494572,-0.388232372220686,0.7478269778067794
0.0279008391954297,-0.0077294573417681,0.0788205298163236,0.4276223539734289,0.476029566853608,0.305682390238642,0.7050484027081974,-0.0245858151118168,0.0180536159706195,0.0664057824064011,0.2774465505630573,-0.4616864188303916,-0.3881723146486461,0.7477909576803813
0.0278727754756822,-0.007669462731384,0.0787653339425666,0.4277841906065577,0.4759344141542695,0.3058022269429056,0.7049624938161492,-0.0245886114285502,0.018054203389139,0.0664053383582901,0.2774928286084474,-0.4617171594340584,-0.388139833674971,0.7477716658645157
0.0278599163350287,-0.0076155997460126,0.0787165268358466,0.4279832891635309,0.4758631656820954,0.3058141166771174,0.7048845847263043,-0.0245927120523241,0.0180551030066751,0.0664045660077096,0.2775403542307695,-0.4617517591643023,-0.3881047099663785,0.7477508935361056
0.0278607917579508,-0.0075855183345862,0.0786892409290161,0.4280748619048986,0.47584059549829,0.3058040731956895,0.7048485717498902,-0.0245965498455843,0.0180557216901972,0.0664040876585207,0.277587942371322,-0.4617851894949293,-0.3880704021041203,0.7477303899293744
0.0278732901559188,-0.0075763812225493,0.078686155543854,0.4281562890660551,0.4758009381752405,0.305823617914481,0.7048174047868306,-0.0245998055716351,0.0180562960993144,0.066403917091489,0.2776345567760923,-0.4618169759865052,-0.3880371935243826,0.747710686038486
0.0278882679956066,-0.0075609540391338,0.0786794209799641,0.4282527935526097,0.4757380678501143,0.3059744411794313,0.7047357497371342,-0.0246002868619048,0.0180557982815675,0.0664043501035215,0.2776578287171232,-0.4618286663155141,-0.3880235248037715,0.7477019174244394
0.0279200472794622,-0.0075413397286666,0.0786756243841114,0.4283752466043549,0.4757057455368074,0.305927688091642,0.7047034421789291,-0.0246018909134663,0.0180534247178248,0.0664051169421637,0.2776914928511846,-0.4618303138196974,-0.3879456488770617,0.7477288074914835
0.0279285528655479,-0.0075366520478651,0.0786747671723779,0.4283673906118764,0.4756650024308949,0.3059316304430925,0.7047340077059003,-0.0246037361023288,0.0180480113607464,0.0664074718321166,0.2777270820450914,-0.4618377760277435,-0.3879355126401733,0.7477162393348649
0.0279280650742666,-0.0075360977898149,0.0786752389147817,0.4283426973068162,0.4756619613148856,0.3060144610991862,0.7047151068482725,-0.0246054689026543,0.0180439986061351,0.066410882926647,0.2777359840312559,-0.4618352753781253,-0.387937679018918,0.7477133533567634
0.0279280892819862,-0.0075358968120848,0.0786753220327017,0.4283423419776528,0.4756621915398937,0.3060140404897717,0.7047153500752551,-0.0246073140488767,0.0180403108877111,0.0664151707439091,0.2777650984590509,-0.4618445559361502,-0.3879259670451243,0.747702882381952
0.0279278392471075,-0.0075359713977459,0.0786752422417171,0.4283667318699529,0.4756722477850813,0.3059983173515015,0.7047005644188132,-0.0246122389146735,0.0180341771990089,0.0664275395083705,0.2777636636369054,-0.4618960939486088,-0.3879017781975603,0.7476841285122968
0.0279272264602952,-0.007536355652816,0.0786753310671739,0.4283667070764337,0.4756706332344554,0.3060005531243987,0.7047006984772947,-0.024616481127302,0.0180273943089998,0.0664360665042192,0.2777670824240638,-0.4619462660256089,-0.38787876882261,0.7476637987245851
0.0279136430891408,-0.0075448736434388,0.0786772990570217,0.4284149516379835,0.4756560338812442,0.3060171768918838,0.704674005546189,-0.0246203217813471,0.0180193427190876,0.0664406770582584,0.2778141074289831,-0.4619441614968988,-0.387804140894196,0.7476863391006145
0.027907253132772,-0.0075482888695629,0.078678654669257,0.4284147571831854,0.4756477554325173,0.3061055690531724,0.7046413195195936,-0.0246229307330979,0.0180136733004899,0.0664429988929361,0.2778191468551377,-0.4619938788041954,-0.3877815245452813,0.7476654778772892
0.0279024746036639,-0.0075515537368921,0.0786793756376248,0.4284637064933813,0.4756560737585012,0.3060905680539689,0.7046124579249217,-0.0246246874869615,0.0180078023814075,0.0664444376993368,0.2778349267215468,-0.4619894478314079,-0.3877853673350314,0.7476603590313575
0.0278973117522466,-0.0075548739309545,0.0786802386080921,0.4285610684029239,0.4756847386480845,0.3060436999517792,0.704554251840462,-0.0246299085647524,0.0179974259300605,0.0664528024447183,0.2778489785833345,-0.4620370150029108,-0.3877646778250777,0.7476364734940447
0.0278947021428718,-0.0075565928485893,0.0786807320771444,0.4285853521268465,0.4756883398281223,0.3060369207123689,0.7045399935097817,-0.0246422211218237,0.0179752344998389,0.0664769963253431,0.277911973276615,-0.4620815641059842,-0.3876700912329388,0.7476345789129274
0.0278921946644239,-0.0075582477374364,0.0786812107075224,0.4285364616518202,0.475660421703926,0.3060791749560244,0.7045702256820258,-0.024652745023608,0.0179551643863469,0.0664954050875157,0.2779951823701929,-0.4621378860231389,-0.3875616145602421,0.7476250716772986
0.0278869624877043,-0.0075635177631546,0.0786811941737998,0.4287079579275557,0.47570278156304,0.3058543341459724,0.7045349364700771,-0.0246541994186512,0.0179517357250778,0.0664982002025925,0.2780028694984018,-0.462135728754692,-0.3875634875906267,0.7476225757998581
0.0278495661730638,-0.0076059214711092,0.0786897000270729,0.4288371972458838,0.4745668237752982,0.3058226621248011,0.7052357672161983,-0.0246544455611893,0.0179515353745606,0.0664984958527369,0.2779815587805407,-0.4621246500967458,-0.3875768388380386,0.7476304265793454
0.0278409645543177,-0.0076132500943686,0.078692060518222,0.4290073535682479,0.4744392876496137,0.3058272041326551,0.7052161187404176,-0.0246593027730417,0.0179490083333499,0.0664965533746419,0.2780625459294586,-0.4621062427764463,-0.3872217020181744,0.7477956902954256
0.0278388405221187,-0.0076170243058165,0.0786920554316277,0.4291946687771389,0.4744373314670512,0.3056092643001681,0.7051979384382908,-0.0246619753393438,0.0179489178551579,0.0664957104347922,0.278115297550431,-0.4621256966140076,-0.3871256166462609,0.747813799507408
0.0278224507178978,-0.0076313542832959,0.0786938730568769,0.4296666503173376,0.4744524677734233,0.3052166590863553,0.7050703627617254,-0.0246616429404903,0.0179479005450433,0.0664962893727082,0.278170891952911,-0.4620938166841882,-0.3871253853667293,0.747812941488059
0.0277981923518107,-0.0076430168155229,0.0786944552013604,0.4306021911525428,0.4752014268111209,0.3044043895946594,0.7043460261311957,-0.0246617853443652,0.0179477984923371,0.0664962218216543,0.278215077413225,-0.4621166594364288,-0.3870982590915157,0.7477964305742485
0.0277563440530999,-0.0076678947514365,0.0786999076403286,0.430616811384401,0.4752177327302053,0.3044871804519288,0.7042902989480466,-0.0246626157926235,0.0179479972510107,0.0664960127001469,0.2782377027499574,-0.4621304175211454,-0.3870830836313865,0.7477873657240909
0.0277158195446581,-0.0076927200000224,0.0787055256473357,0.4306390435044797,0.4751225017508754,0.3046176994661766,0.7042845161662086,-0.0246626157926235,0.0179479972510107,0.0664960127001469,0.2782595359845722,-0.4621417190953307,-0.3870695905176009,0.7477792416226862
0.0276761835031019,-0.007709322165446,0.0787046311097155,0.4304981151404915,0.4752125870955276,0.3047926239687094,0.7042342126741136,-0.0246622833242537,0.0179469799023517,0.0664965915304042,0.2783369625266892,-0.4621211391640217,-0.3870558712410098,0.7477702458422815
0.0276210201395204,-0.0077263892477779,0.0786827993609687,0.430603130138892,0.4753345074307406,0.3044427394768206,0.7042390707281245,-0.0246623546275208,0.0179465885601664,0.0664964784966004,0.2783818415246096,-0.4621434003146307,-0.3870291807939114,0.7477535964935188
0.0275714873755555,-0.0076966572056226,0.0786203029595337,0.4309127394378611,0.4763148263785203,0.3039289819865154,0.7036089617612887,-0.0246626634032586,0.017945573376271,0.066496147193716,0.2784288555229974,-0.4621654440756714,-0.3870027412345552,0.7477361519890764
0.0275483874414958,-0.0076923195843338,0.0785987783175912,0.4310982962467394,0.4764792105156514,0.3037922047289442,0.703443044791451,-0.0246628299689788,0.0179418165903571,0.0664959346022033,0.2784711124518841,-0.4621198819630726,-0.3870180813456118,0.7477406361405053
0.0275311991884935,-0.0076916239177387,0.0785869592503828,0.4309270294089751,0.4765527918710692,0.3038621836597416,0.7034679134304416,-0.0246631626987984,0.0179399903351811,0.0664954070387321,0.2785204399570659,-0.4621408941834358,-0.3869924745469828,0.7477225308183911
0.0275217216403061,-0.0076657174649906,0.0785636258943794,0.4311005464290721,0.4776427086715062,0.303719754462591,0.7026834795771745,-0.0246634716565095,0.0179382945316881,0.0664949171378661,0.2785256993778362,-0.4621394207670948,-0.3869937551664832,0.7477208195719077
0.0275080728907997,-0.007628671811832,0.0785273107246695,0.4309852309322851,0.4787003837145444,0.3039252113798844,0.70194525373243,-0.0246639469653606,0.0179356856124233,0.0664941634056795,0.2785337907756966,-0.4621371539416812,-0.3869957253243346,0.7477181868347831
0.0274982740090011,-0.0076113333417545,0.0785047862877544,0.4310458350516871,0.4790607114063637,0.3039905565059108,0.7016338535351961,-0.0246646123759538,0.0179320331441598,0.0664931081021235,0.2785669498016297,-0.4621452794269771,-0.3869849902746164,0.7477063678234476
0.0274875237690248,-0.0075817965073785,0.0784805821315619,0.4310483231922112,0.4803320283632669,0.3039651206711954,0.7007736375014106,-0.0246650876536641,0.0179294242516208,0.066492354257802,0.278575041068183,-0.462143012568778,-0.3869869604230304,0.7477037347039658
0.0274593949747406,-0.0075743419116041,0.0784849821775139,0.4310192712727083,0.4797545600744082,0.306246229236268,0.7001936853170855,-0.0246653364826127,0.0179268562469907,0.0664918188644858,0.2785825015702264,-0.4621401574409127,-0.3869893131091303,0.7477015020973856
0.0274561324539902,-0.0075717450037594,0.0784772768689625,0.4309009310856894,0.4797170597765236,0.306463261386435,0.7001972576133406,-0.02466551728082,0.0179226772291901,0.0664921830099607,0.2785930376300674,-0.4621345282207953,-0.3869937550175752,0.7476987567112786
0.0274526157905654,-0.0075627747589649,0.0784748167884729,0.4316058013867537,0.4805521137629077,0.3066200281763284,0.6991210599663316,-0.0246670213376535,0.0179186613012157,0.0664945467102929,0.2786027470452289,-0.4621318078520913,-0.3869961190978523,0.7476955966925383
0.0274497582518207,-0.0075584697335663,0.0784577040973943,0.4315205656117817,0.4805561933447016,0.3070123850534508,0.6989986708971123,-0.0246693817037417,0.0179144479273067,0.0665011989518268,0.2786095114338346,-0.4621295301071866,-0.386998034174135,0.7476934927407527
0.0274658952250766,-0.0075465661914222,0.0784432045957574,0.4318648656875997,0.481286162561543,0.3070142499661529,0.6982826203115298,-0.0246745299286286,0.0179078459365563,0.0665134037254493,0.278646418568652,-0.4621302263407459,-0.3869209113182709,0.7477192225065189
0.027461379081893,-0.0075340195040964,0.0784232221784931,0.4322905130376545,0.4823638961379266,0.3067563441266568,0.6973883633803544,-0.0246765570958889,0.0179050933013687,0.0665189660980472,0.2786501726663525,-0.4621295572475624,-0.3869215572054684,0.7477179027954858
0.0274456702114972,-0.0075114441395197,0.0783773141060145,0.4323491270550098,0.4828653442644401,0.3069632871099659,0.6969137909453359,-0.0246779608644573,0.0179039270740251,0.0665210492176648,0.2786527607537774,-0.4621307445536161,-0.3869208468387267,0.7477165720673985
0.0274213997359868,-0.0074840149074773,0.078358623055188,0.4327032416001103,0.482581473865659,0.3090211727233073,0.6959805605037518,-0.0246804622972242,0.017903269966923,0.066522077331154,0.2786565924713517,-0.4621357904283225,-0.3869174901978744,0.7477137623826531
0.0274168545208957,-0.0074753228785871,0.0783456812933531,0.4332788447976342,0.482877240286567,0.3088756456588972,0.6954817387846038,-0.0246809981108058,0.0179025790069798,0.0665231448318995,0.2786579192090236,-0.4621358012391447,-0.3869175450984228,0.7477132328440904
0.0274044364374849,-0.007452902591608,0.0783285826811576,0.4335494085213801,0.484135058891771,0.3090661039436979,0.6943531511527016,-0.024681993814804,0.0179011940781091,0.0665243271265171,0.2786614948606044,-0.4621359469870836,-0.3869176113010057,0.7477117759200591
0.0273901615707643,-0.0074299083253256,0.0783052952932042,0.4338117681013065,0.4847062413333275,0.3093309626585708,0.6936725200049791,-0.0246833199380369,0.0178989890765885,0.0665254952932922,0.2786676109244573,-0.4621357635497984,-0.3869180278419942,0.7477093943510151
0.0273866965066287,-0.0074248215067509,0.0782993859792598,0.434174782421503,0.4849470317277032,0.3091730560652231,0.6933474281563472,-0.0246856937501433,0.0178959373589734,0.0665260044153255,0.2787042710004698,-0.4621384392314424,-0.3868395009936731,0.7477347074877487
0.0273609293494957,-0.0074278909300601,0.0782854892525519,0.4344194365513517,0.4850676756674603,0.3090381500005404,0.6931699106375125,-0.0246866332305837,0.0178943897889466,0.0665267480189156,0.2787086556867302,-0.4621383586134207,-0.3868397640132337,0.7477329869154996
0.0273420885063541,-0.0074034913071998,0.0782472202594609,0.4345051640440965,0.4851107581690337,0.3089676086276618,0.6931174731216794,-0.0246875122541184,0.0178933313176248,0.0665277635689228,0.2787332537341629,-0.4621500256289691,-0.3868261397455437,0.7477236552921614
0.0273305094327937,-0.0073714377565869,0.0782181562209254,0.4346246773104951,0.4851943658081513,0.3088320205954896,0.6930444432470986,-0.0246886782228839,0.0178917428283209,0.0665282885893915,0.2787382689581167,-0.462150533228678,-0.3868260200021103,0.7477215339309202
0.0272724449303779,-0.0073587672245768,0.0782218588921489,0.4352294502990524,0.4853316236662472,0.3080252030557125,0.6929278569550771,-0.0246891964664913,0.0178908855382319,0.0665284866415014,0.2787190908200238,-0.4621392605250785,-0.3868396230357912,0.747728612762224
0.0272293070622492,-0.0073501637043431,0.0782204023213888,0.4352073840222837,0.4852693810276878,0.3080994368837625,0.692952305517049,-0.0246896822210186,0.0178897352080601,0.0665282083403949,0.2787229579138846,-0.4621389423830984,-0.3868400281169203,0.7477271583346874
0.0272051850424629,-0.0073122575915961,0.0782178654010219,0.4352090741469818,0.4852952906826278,0.308037387005838,0.6929606849078859,-0.0246908174929123,0.0178888894169515,0.0665282192230764,0.2787047493335723,-0.4621293098313387,-0.3868525263111472,0.7477334328357964
0.0271735780284914,-0.0073306014461059,0.0782228824208762,0.435542619840528,0.4852822094062126,0.3073276441882322,0.69307540906743,-0.0246962925499913,0.0178739422492068,0.0665303158187536,0.2790004622566197,-0.4615665894475286,-0.3864614111193196,0.7481728431866753
0.0271269488653775,-0.0073610615273027,0.0782275352689911,0.4355094689659078,0.4852450114563321,0.3073337702085292,0.6931195675979637,-0.0246967135354319,0.0178676917257236,0.0665329992142743,0.2790803725442328,-0.4612355601960995,-0.3865528921579594,0.748299916634687
0.0271501016899447,-0.0073470599152441,0.0782240199103959,0.4355125202840589,0.485304568456347,0.3072493393896948,0.6931133846318523,-0.0246986357585082,0.0178680155978317,0.0665324832960649,0.2790388842674879,-0.4612184891421239,-0.3865760723980828,0.7483139358514476
0.027169185953532,-0.0073353196652421,0.0782205232068964,0.4354506946914531,0.4853840257379117,0.3071943334159227,0.6931209718139657,-0.0246999883380408,0.0178687478218797,0.0665322379081947,0.2790171744378688,-0.4612117531414498,-0.3865863566977754,0.7483208696461957
0.0272059873381182,-0.0072771067100426,0.0781709723482205,0.4357003611764728,0.4853828129804513,0.3072241963013616,0.6929516673916427,-0.0247009234797303,0.0178747782255262,0.0665333568531598,0.2789842900470688,-0.4612009532799088,-0.3865271432287177,0.7483703723077784
0.0272397433780953,-0.0071732617684903,0.0780832110735721,0.436163662494633,0.4855128703726093,0.3068069276618413,0.692753939981953,-0.0247004478308288,0.0178801113561578,0.0665347470554717,0.2789029994173886,-0.461173024470621,-0.3865626584284864,0.748399538699287
0.0271943314336081,-0.0070951823591206,0.0780283517203885,0.4362098997605784,0.4855244931596447,0.3067012718360832,0.6927634659442321,-0.024699996433397,0.0178825906546004,0.0665354641273864,0.2788734580053125,-0.4611638873297337,-0.386574262097831,0.7484101838741943
0.0271367786919942,-0.007024388441267,0.0779837469491808,0.4363668245860177,0.4854082133594435,0.3068424332374979,0.6926836088495238,-0.0246994232536807,0.0178828784893819,0.0665364190414724,0.2788594015260806,-0.4610991938236922,-0.3866134140153298,0.7484350577966458
0.0271089188895264,-0.0069763687343044,0.0779612674286197,0.4365089940341024,0.485306754745436,0.3070540447997053,0.692571343254924,-0.0246985443091362,0.0178870257969374,0.0665376565254264,0.2788026315059135,-0.4610798868161923,-0.3866374460727366,0.7484556873544999
0.0270887484555143,-0.0069179001124156,0.0779429147618485,0.4366385298465681,0.4852296993386419,0.3072272993146855,0.6924668365264602,-0.0246961697968005,0.0178925855396491,0.0665396833005829,0.2787613238019297,-0.4610698280551088,-0.3866491476645266,0.7484712249777699
0.0270469455190445,-0.0068589345902451,0.0779077658169652,0.4367899203494967,0.4852654960111849,0.30708386914668,0.6924098939010069,-0.0246919927707327,0.0178917220365746,0.0665407671224096,0.2787351188992613,-0.4610463642670471,-0.3866709302061243,0.7484841850178817
0.0270163811489854,-0.0068649065031479,0.0779059306731351,0.4368229694703282,0.4852229654908532,0.3071376280494141,0.6923950061486339,-0.0246846115605071,0.0178907725125381,0.0665428163732478,0.2787258116157383,-0.4610256272483934,-0.3866850148397189,0.7484931477694233
0.0269824041400352,-0.0068629506366944,0.0779089908972843,0.4373327392266317,0.4858192349762894,0.3071103868273786,0.691666795813072,-0.0246801087466581,0.0178897987447757,0.0665446855797353,0.2787351207286057,-0.4609500667747997,-0.3866544440642462,0.7485520084122987
0.0269652369367097,-0.0068382471367071,0.0779231301588826,0.4374356389753752,0.4859105680476704,0.3071864670751472,0.6915037643134598,-0.0246782808166732,0.0178909953960951,0.0665455267184509,0.2787287978018387,-0.4609468598367712,-0.38665639592014,0.7485553294023161
0.0269350118787689,-0.0068329353800697,0.0779382373673353,0.4375074325886032,0.4859074809509247,0.3071695509709433,0.6914680277076916,-0.0246779242576258,0.0178929527720212,0.0665460926517448,0.2787227261659344,-0.4609485566069767,-0.386654927203294,0.7485573039854664
0.0269110225517005,-0.0068406068889252,0.0779450723379119,0.4375631667116532,0.4858839778819968,0.3071942482193778,0.691438304576604,-0.0246773299763218,0.0178962150791675,0.0665470358154763,0.2786907506961992,-0.4609400951152372,-0.3866659376619681,0.748568732210701
0.0269055783837241,-0.0068384655975437,0.0779484249907972,0.437502821167537,0.4858818370186289,0.3074337192895433,0.6913715572466421,-0.0246768307643532,0.0178989554306316,0.0665478280165721,0.2786822502739963,-0.4609424705688338,-0.3866638814566684,0.7485714962413309
0.026898476256681,-0.0068259444856782,0.0779566967117952,0.4375666709544667,0.485921452301163,0.3073614726291043,0.6913354293008731,-0.0246765454939462,0.0179005213512718,0.0665482806797762,0.2786773928786483,-0.4609438279523112,-0.3866627064666275,0.7485730756572349
0.026887726606226,-0.0068085311402642,0.0779686623066209,0.4374961303429447,0.4859237620022459,0.3075042102552415,0.691314974618541,-0.0246758054285637,0.0179017227404835,0.0665494993605925,0.2786823423995916,-0.4608912038448335,-0.3866876959422322,0.7485907266724754
0.026873440970106,-0.0068085621503158,0.0779726220965094,0.4374059330136217,0.4860384126224627,0.3075007379202709,0.691292996780966,-0.0246755439212825,0.017903158181223,0.0665499142740408,0.2786778897222449,-0.4608924482036405,-0.3866866191301131,0.7485921743877195
0.0268390394574629,-0.0068292585957844,0.0779779112088835,0.437448861607944,0.485971574588129,0.3075925956964881,0.6912719560657333,-0.0246742620743042,0.0179033961052582,0.0665503638925016,0.2786751431200481,-0.4608893893777669,-0.3866886325104895,0.7485940400865995
0.0268385122837392,-0.0068360786046379,0.0779791585234128,0.4376726975952983,0.485600222348457,0.3073448847349391,0.6915013779176805,-0.0246723394908261,0.0179030721057824,0.0665508795790439,0.2786510773164035,-0.4608725938103399,-0.3867058389065766,0.7486044506550158
0.0268293204610245,-0.0068400807472556,0.0779771201029345,0.4376259223735417,0.4855390878589483,0.307278152125518,0.6916035594573919,-0.0246712714082404,0.0179028164497373,0.0665511484237304,0.278650062567529,-0.4608694335385858,-0.3867080032498541,0.748605655925365
0.0268233747660324,-0.0068539610757683,0.0779730804050856,0.4374494070468027,0.4846962634221619,0.307205615948492,0.692338254055561,-0.0246712714082404,0.0179028164497373,0.0665511484237304,0.278650062567529,-0.4608694335385858,-0.3867080032498541,0.748605655925365
0.0268135152887067,-0.0068451147864748,0.0779608615235663,0.4374435504297819,0.4845150590188706,0.3073018104621307,0.6924260935710207,-0.024671247632593,0.0179029469441897,0.0665511861422661,0.2786496577759533,-0.4608695466611968,-0.3867079053549885,0.7486057875261214
0.0268132553548951,-0.0068482310339128,0.0779579871591002,0.4374764586519663,0.4844759176138087,0.3069643185055343,0.6925823709437207,-0.0246711051808549,0.0179030490322809,0.0665512537317886,0.2786491402342501,-0.4608693086417625,-0.3867080479419185,0.7486060530450764
0.0267888217936325,-0.0068964055591321,0.0779627179684028,0.4375385714235377,0.4827903217198396,0.3065220628926112,0.69391478491985,-0.0246710814050882,0.0179031795267757,0.0665512914501024,0.2786487354426105,-0.4608694217641075,-0.3867079500467443,0.748606184645636
0.026784101786073,-0.0069147082886107,0.0779669836383503,0.4374840949058036,0.4817071116527769,0.3065083289341742,0.6947075424821362,-0.0246710814050882,0.0179031795267757,0.0665512914501024,0.2786487354426105,-0.4608694217641075,-0.3867079500467443,0.748606184645636
0.0267736738981545,-0.0069093861054818,0.0779827516562343,0.4375533566982536,0.4807790780292288,0.3063772574880365,0.6953643032724394,-0.0246710576292891,0.0179033100212983,0.0665513291682994,0.2786483306509142,-0.4608695348863584,-0.3867078521514914,0.7486063162460432
0.0267496987956719,-0.0068716256149418,0.0780215872433078,0.4380973649318637,0.4800687841574873,0.3069767544994232,0.6952481093209175,-0.0246711763054559,0.017903338427714,0.0665512992971719,0.2786484434008853,-0.4608698860284659,-0.3867076116699193,0.7486061823274768
0.0267410073558526,-0.0068744845102462,0.0780323376446744,0.4388995057773765,0.479514288686048,0.3072448394780964,0.6950063880198274,-0.0246712949816013,0.0179033668341026,0.066551269425934,0.2786485561507973,-0.4608702371704756,-0.3867073711882652,0.748606048408752
0.0267393363300747,-0.0068767775751581,0.0780311449429704,0.4391123540167208,0.4793576056601089,0.3071613084225273,0.6950169473141375,-0.0246846922929929,0.0179068048082394,0.0665480897606152,0.278660486915762,-0.4609101418511698,-0.386680000477913,0.7485911777472443
0.0267397345208837,-0.0068738909173647,0.0780295562020988,0.439207767329249,0.4792475206535685,0.3073078739786641,0.6949677846172275,-0.0246874217878205,0.0179074580786997,0.0665474024037227,0.2786630799917893,-0.4609182178403828,-0.3866744691713827,0.7485880971558153
0.0267377452204319,-0.0068685723636835,0.0780240083628824,0.4391967855418781,0.4791981203234066,0.3074028037188959,0.6949668059079928,-0.0246895579063348,0.017907969323875,0.0665468644315087,0.2786432525530888,-0.4609132482329391,-0.3866835978681657,0.7485938221423735
0.0267347468861459,-0.0068677095559864,0.0780213504094791,0.4393009237366435,0.4791324761119922,0.3074609246560216,0.6949205339811071,-0.0246912769299839,0.0179076510522293,0.0665462614634171,0.2786731264174391,-0.4609185525311881,-0.3866028742943501,0.7486211285641298
0.0267312856133121,-0.0068621220460784,0.0780134829601202,0.4391705874294578,0.4790374032286384,0.3077073242367383,0.6949593974153417,-0.0246912769299839,0.0179076510522293,0.0665462614634171,0.2786731264174391,-0.4609185525311881,-0.3866028742943501,0.7486211285641298
0.0267339196235319,-0.0068586081094642,0.0780124357360224,0.4391449412081469,0.4790451366027055,0.3077762791252916,0.6949397381905709,-0.0246913115182942,0.0179076182874061,0.0665463825246433,0.2786731264174391,-0.4609185525311881,-0.3866028742943501,0.7486211285641298
0.0267325935318687,-0.0068598944115353,0.0780125657230321,0.4391455373069652,0.4790412427341075,0.307782014352922,0.6949395056146948,-0.0246913461066044,0.017907585522583,0.0665465035858695,0.2786731264174391,-0.4609185525311881,-0.3866028742943501,0.7486211285641298
0.0267288280356085,-0.0068639079017956,0.0780126378838416,0.4391480442141382,0.4790298987228498,0.3077989397952777,0.6949382447767404,-0.0246913569279756,0.0179076832548104,0.0665466623637729,0.2786727216095712,-0.4609186656346797,-0.3866027764313038,0.7486212601548716
0.0267182967129925,-0.0068799535847946,0.0780143595610873,0.4391601592951904,0.4789833278618268,0.3077898339616684,0.694966721669521,-0.0246913915162665,0.0179076504900975,0.0665467834250344,0.278650863790134,-0.4609073776907148,-0.3866162338354602,0.7486293963198117
0.0267087922993329,-0.0069055950960242,0.0780236964893585,0.4390978120171023,0.4789988753291073,0.3077279023215032,0.6950228248396243,-0.024691974747004,0.0179073796472937,0.0665479342572806,0.2786510892107409,-0.4609080799716176,-0.3866157528567747,0.7486291284351244
0.0267006809248589,-0.0069447861010869,0.0780286542078724,0.4391247291288724,0.4789742206170085,0.3076725059832235,0.6950473345850819,-0.0246989563091412,0.0179082296552871,0.0665487711177204,0.2786570627708137,-0.4609266902732778,-0.3866030068022739,0.7486220292598299
0.0267068811342475,-0.0069729468290127,0.0780291615656392,0.4391045084424183,0.4789870613217519,0.3077246843621716,0.6950281608583182,-0.0246998360494598,0.0179075372630208,0.0665514045418253,0.2786571754779008,-0.4609270414084094,-0.3866027663084689,0.7486218953088456
0.0267170440737423,-0.0069920265045115,0.0780343313198612,0.4391177877985092,0.4790179968912319,0.3075860276250177,0.6950598267078288,-0.0247006678641965,0.0179069884946842,0.0665560368953211,0.2786285447423024,-0.4609255973109383,-0.3866808453506614,0.7485931148743218
0.026726296888072,-0.0070314419782184,0.0780457277418302,0.4390235950509903,0.4790848650523183,0.3075182056745064,0.6951032500607647,-0.0247034652181236,0.0179046208239317,0.0665649355323405,0.2786287702312107,-0.4609262995800779,-0.3866803643928269,0.7485928469788433
0.0267437659407659,-0.0071120707135051,0.0780737332712757,0.4390415039054535,0.4790807005601433,0.3074285391565203,0.6951344715314641,-0.0247059512493541,0.0179025480286153,0.0665727446237023,0.2786071387378736,-0.4609157116535442,-0.3866933410821834,0.7486007139710062
0.0267587296561387,-0.0071366853220048,0.0781025340194785,0.4389537799965426,0.4791373653061486,0.3073881757127559,0.6951686655957768,-0.0247095836917246,0.0178991078986854,0.0665854559088356,0.2785415663668759,-0.460881838710203,-0.3867337120468004,0.7486251148067984
0.0267587296561387,-0.0071366853220048,0.0781025340194785,0.4389537799965426,0.4791373653061486,0.3073881757127559,0.6951686655957768,-0.0247095836917246,0.0178991078986854,0.0665854559088356,0.2785415663668759,-0.460881838710203,-0.3867337120468004,0.7486251148067984


==> trajectoryplots/script_and_data/kinematics_psm1_psm2_16_go_to_the_cutting_position_right_tube_recovery-SRT.csv <==
psm1_pose.position.x,psm1_pose.position.y,psm1_pose.position.z,psm1_pose.orientation.x,psm1_pose.orientation.y,psm1_pose.orientation.z,psm1_pose.orientation.w,psm2_pose.position.x,psm2_pose.position.y,psm2_pose.position.z,psm2_pose.orientation.x,psm2_pose.orientation.y,psm2_pose.orientation.z,psm2_pose.orientation.w
0.0125623444723773,-0.0024129540085761,0.063224708427989,0.1346988278645498,0.4859018285733533,0.210970203518973,0.8374050465504439,-0.0316359541979622,0.0143752299198088,0.0764997166880386,0.2550182251796572,-0.4971772801967667,-0.420703338158829,0.7146951504973161
0.0125623444723773,-0.0024129540085761,0.063224708427989,0.1347278201337159,0.4859091324200615,0.2109533806663179,0.8374003825520094,-0.0316359541979622,0.0143752299198088,0.0764997166880386,0.2550182251796572,-0.4971772801967667,-0.420703338158829,0.7146951504973161
0.0125623444723773,-0.0024129540085761,0.063224708427989,0.1347278201337159,0.4859091324200615,0.2109533806663179,0.8374003825520094,-0.0316359541979622,0.0143752299198088,0.0764997166880386,0.2550182251796572,-0.4971772801967667,-0.420703338158829,0.7146951504973161
0.0125623444723773,-0.0024129540085761,0.063224708427989,0.1347278201337159,0.4859091324200615,0.2109533806663179,0.8374003825520094,-0.0316363231043229,0.0143773103536684,0.0764985092051424,0.2549866572430092,-0.4972829455534216,-0.4206461016547903,0.7146665892934808
0.0125623444723773,-0.0024129540085761,0.063224708427989,0.1347278201337159,0.4859091324200615,0.2109533806663179,0.8374003825520094,-0.0316363231043229,0.0143773103536684,0.0764985092051424,0.2549866572430092,-0.4972829455534216,-0.4206461016547903,0.7146665892934808
0.0125623444723773,-0.0024129540085761,0.063224708427989,0.1347278201337159,0.4859091324200615,0.2109533806663179,0.8374003825520094,-0.0316363231043229,0.0143773103536684,0.0764985092051424,0.2549866572430092,-0.4972829455534216,-0.4206461016547903,0.7146665892934808
0.0125614192260669,-0.0024139748392463,0.0632263041194585,0.1348263022987423,0.4858338030545466,0.2108833996912457,0.8374458643713435,-0.0316363231043229,0.0143773103536684,0.0764985092051424,0.2549866572430092,-0.4972829455534216,-0.4206461016547903,0.7146665892934808
0.012561457315533,-0.0024140292574282,0.0632264159834803,0.1348263022987423,0.4858338030545466,0.2108833996912457,0.8374458643713435,-0.0316363231043229,0.0143773103536684,0.0764985092051424,0.2549866572430092,-0.4972829455534216,-0.4206461016547903,0.7146665892934808
0.012561457315533,-0.0024140292574282,0.0632264159834803,0.1348263022987423,0.4858338030545466,0.2108833996912457,0.8374458643713435,-0.0316363231043229,0.0143773103536684,0.0764985092051424,0.2549866572430092,-0.4972829455534216,-0.4206461016547903,0.7146665892934808
0.012561457315533,-0.0024140292574282,0.0632264159834803,0.1348263022987423,0.4858338030545466,0.2108833996912457,0.8374458643713435,-0.0316363231043229,0.0143773103536684,0.0764985092051424,0.2549866572430092,-0.4972829455534216,-0.4206461016547903,0.7146665892934808
0.012561457315533,-0.0024140292574282,0.0632264159834803,0.1348263022987423,0.4858338030545466,0.2108833996912457,0.8374458643713435,-0.0316363231043229,0.0143773103536684,0.0764985092051424,0.2549866572430092,-0.4972829455534216,-0.4206461016547903,0.7146665892934808
0.0125616269937055,-0.0024150487095466,0.063225862278358,0.1348494793064508,0.4858601194182623,0.2108017421892294,0.8374474238897848,-0.0316363231043229,0.0143773103536684,0.0764985092051424,0.2549866572430092,-0.4972829455534216,-0.4206461016547903,0.7146665892934808
0.012596544436239,-0.0023968032103721,0.0631917992675399,0.1348622793385617,0.4860146530870045,0.2106491845964491,0.8373940790483162,-0.0316419894760167,0.0143661784070578,0.0764994878931406,0.255351268253766,-0.4969614289554793,-0.4202308064613631,0.7150042917581362
0.0126140997558507,-0.0023934441222349,0.0631821072324673,0.13499185266656,0.4861020412854732,0.2105478681924429,0.8373479565696471,-0.031640848703581,0.0143659107167661,0.0764998033829724,0.2553500576757399,-0.4969583453333931,-0.4202328952076616,0.7150056397217289
0.0126680642175819,-0.0023932592565639,0.0631474693301526,0.1355514348647888,0.4863955999985997,0.2101803178924482,0.83717940895529,-0.0316366893480233,0.0143647882720046,0.0765009183147124,0.2553460193247747,-0.4969469056879987,-0.4202406642027063,0.7150104667014208
0.0126984414569856,-0.0024017876248087,0.063122302821921,0.1345709549804171,0.4865571039797723,0.2108152268389863,0.8370840954021898,-0.0316323472792469,0.0143649881495638,0.0765000743604577,0.2553556292411619,-0.4969929061312986,-0.4201437742835624,0.7150320012424476
0.0126531616101046,-0.0024193370585657,0.0631296727444414,0.1384393992623392,0.4876135087931629,0.2087173236950933,0.8363639623775407,-0.0315847578960919,0.0143664863586383,0.0764632694554551,0.255559672364119,-0.4966164767507161,-0.4199903491896818,0.7153107265156723
0.0125977425120288,-0.0024297141039163,0.0631547896963441,0.1373887104789075,0.4871793894281854,0.2094177889286507,0.8366150694492411,-0.0315555759892093,0.0143774962975903,0.0764355299872844,0.2555606423107447,-0.4965357874305978,-0.4200306812716029,0.7153427127558574
0.0125554303607714,-0.0024348552682235,0.0631917169546473,0.1369295852105669,0.4869351580941737,0.2097242400817896,0.8367557490857055,-0.0315406097298343,0.0143901286649093,0.0764201735455618,0.2555841677316061,-0.4964981745674461,-0.4200351785782923,0.7153577738536419
0.0125429572893833,-0.0024382548720312,0.0632137756232166,0.1367311027025112,0.486842611541695,0.2098453577829582,0.8368116890662797,-0.0314730490141808,0.0144307918244343,0.0763204893187221,0.2559136661754736,-0.4961987556457611,-0.4200903189572619,0.71541534389375
0.0125309759627028,-0.0024381766856201,0.0632417348442994,0.1365485383417508,0.4867600507827029,0.2099389152473577,0.8368660594763744,-0.0314372762659557,0.0144503027529421,0.0762850873474733,0.2559220024443838,-0.4961927635864331,-0.4200741815975967,0.7154259933664868
0.0125215544691401,-0.0024362938907532,0.0632764403256446,0.1361618663807911,0.4866136832652503,0.2102061320310017,0.8369471019480809,-0.031420727879201,0.0144601661507939,0.076277363558632,0.2558984318085422,-0.4961914164269282,-0.4201345304134642,0.7153999211744614
0.0125259332591971,-0.0024434929380495,0.0632948020481794,0.1358471900088949,0.486510855086784,0.2104579964440733,0.8369947195664738,-0.0313381547356138,0.0144981040057668,0.0761615889640576,0.2563502521270663,-0.4958268544740438,-0.4205769802211618,0.7152309293681403
0.0125277929577382,-0.0024486005594423,0.0633105541147535,0.1357618822895653,0.4864625013934497,0.2105762372295959,0.8370069261179665,-0.0312830770650292,0.0145271063393224,0.0760996005307849,0.2563185029445548,-0.4957863508026133,-0.4205900398484192,0.7152627054351398
0.012525715810847,-0.0024480140416696,0.0633162533509582,0.1358197670813066,0.486519377974316,0.2105453928354214,0.8369722356692857,-0.0312655061781255,0.0145361244816551,0.0760964986909505,0.2563404744964351,-0.4957968013013448,-0.4205631694263992,0.7152633874848616
0.0125252082415694,-0.002444463675883,0.0633176843505207,0.1352944567951518,0.486513389087627,0.210933593840098,0.8369630524632953,-0.0311907433998585,0.0145664813164302,0.0759837470960531,0.2571655147984777,-0.495449607100816,-0.4204994024106431,0.7152452987572676
0.0125249656157667,-0.00244409978891,0.0633182565520639,0.1361042818658536,0.486717106784087,0.2104612888440959,0.836832198424266,-0.0311002966663617,0.0146152526864672,0.0758621622075597,0.2571606052092344,-0.4953487445577548,-0.420533195225886,0.7152970544512142
0.0125241560337363,-0.0024430969867943,0.0633190467362103,0.1360720664053073,0.4867082835693773,0.2104771305065821,0.8368385847837416,-0.0310704856360746,0.014632432190691,0.0758453986559238,0.2571619969180869,-0.4953470574038856,-0.4205139505461515,0.7153090363321872
0.0125232010542612,-0.0024407151068047,0.0633205535062011,0.1360157134585584,0.4866736759434653,0.2105737766029328,0.8368435597190269,-0.0310036662889128,0.0146570226668702,0.0757624050742782,0.2577968062808419,-0.4950882457638705,-0.4208379683105764,0.7150691155448387
0.0125223245955166,-0.0024394150783496,0.0633215116752723,0.1359827015097522,0.4866649170921732,0.2105890396771808,0.8368501775883307,-0.0308928303910821,0.0147155762821695,0.0755939503326724,0.2578969788707427,-0.4948536510472934,-0.4209225562620137,0.7151455893483223
0.0125214989845994,-0.002437990429407,0.0633226626189347,0.1359492606668444,0.4866563591919111,0.210603869617937,0.8368568555518698,-0.030842408505102,0.0147450621064168,0.0755464892737409,0.257895936681549,-0.4948441749269047,-0.4209019806240382,0.7151646321587912
0.0125212815656498,-0.0024358786302712,0.0633228910191033,0.1358374315147219,0.4866788572987251,0.2106699002423314,0.8368453113866245,-0.0308294854626803,0.0147483335057142,0.0755460624869628,0.2579343357067915,-0.4948561813826759,-0.4208749147408697,0.7151584050773074
0.0125218594042023,-0.0024339631265529,0.0633235881659762,0.1358042943269633,0.4866750515225733,0.2106814122739597,0.8368500047141698,-0.0306150652024392,0.0148457643941116,0.0752148326848508,0.2589599205981283,-0.4942906810150154,-0.4211117130381155,0.7150394445956302
0.0125245923675951,-0.0024318548249843,0.0633234013124575,0.1358224925539412,0.4867119086159761,0.2105884959474464,0.8368490030479936,-0.0305253207168347,0.0148959301614363,0.0751191258434729,0.2589513650973493,-0.4942598989571802,-0.4210924067899629,0.715075190270851
0.0125278801483008,-0.0024282109994532,0.063322871188884,0.1357683681749026,0.4867610448441293,0.2106117478215912,0.8368233547797947,-0.0305017538027169,0.0149059163236018,0.0751151726834258,0.2589569464307268,-0.4941950281324412,-0.4211155014965361,0.715104403890628
0.0125313670103603,-0.002426423029686,0.0633213753531811,0.1358555040156437,0.4868648634356508,0.2104877948902416,0.8367800039333422,-0.0303233317711572,0.0149831702036801,0.0748560308535189,0.2604595958604995,-0.493859673169271,-0.4209963017058561,0.7148605011408294
0.0125330067451609,-0.002425094458794,0.0633212325785426,0.1358539701696841,0.4868710922504569,0.2104821677547879,0.8367780442729285,-0.0302104453416938,0.0150431857225849,0.074736544929421,0.2605546827487432,-0.493756636634862,-0.4209808486446057,0.7149061240129352
0.0125347573874047,-0.002424508978709,0.0633200812593962,0.1358466933551297,0.4868965589525848,0.2104114415662015,0.8367821951037454,-0.030173423581962,0.0150632153806114,0.0747238618589309,0.2605346994259682,-0.4937408933057668,-0.4209709479579808,0.714930109624712
0.0125366696800317,-0.0024222007275109,0.0633175017380147,0.1358342045879116,0.4869984675666826,0.2104267160185723,0.8367210757697641,-0.0300136693220953,0.0151352697568577,0.0744745930186741,0.2614914214051962,-0.4932866452755353,-0.4214321897447872,0.7146225798078395
0.0125367482642726,-0.0024219326409926,0.0633150075771594,0.1358571334350588,0.4870266617799489,0.2103433181269674,0.8367219123039777,-0.0298794709946074,0.0152057431948946,0.074301140750712,0.2614015378536541,-0.4932319292658577,-0.4214492416062724,0.7146831722588146
0.0125365006664352,-0.0024204157326334,0.0633129315760961,0.135856397808219,0.487028537085756,0.2103414421853748,0.8367214117841493,-0.0298276363630331,0.0152312614142057,0.0742698165404007,0.2613909185949115,-0.4931362399568476,-0.4214190818316892,0.7147708681706795
0.012537872154466,-0.0024190898169191,0.0633095825577953,0.1358295151665371,0.4870974268531087,0.2102903990529271,0.8366985046173231,-0.0296725980651911,0.0152986610210634,0.0740390047749479,0.2622875416791336,-0.4927072659855807,-0.4218848345361056,0.7144634223761029
0.0125390259497876,-0.002417457217189,0.0633082461173267,0.1358284709811553,0.4871031181568651,0.2102854927158902,0.8366965939371427,-0.0294862166593117,0.0153941351050898,0.07377850930102,0.2623134132962644,-0.4924609821419058,-0.4220403278413857,0.7145318858862971
0.012540125285505,-0.0024159398767857,0.0633070277543071,0.1358274882108488,0.4871084746508141,0.2102808749751575,0.8366947956031345,-0.0294132567545508,0.0154347779704897,0.0737320782779256,0.2621750230753344,-0.4923228528401185,-0.4221904707203985,0.7145891632817443
0.012541296822458,-0.002415111792972,0.0633046889380626,0.1359076771681066,0.487154899018755,0.2101605687254756,0.8366849723771672,-0.0292790346179598,0.0154894190377639,0.0735375640080404,0.2633259604030661,-0.4919353118898381,-0.422556807149635,0.7142162363214356
0.0125429819581297,-0.0024126841414671,0.0633022052151674,0.1358572593359877,0.4871989487499483,0.2101900427837307,0.836660107413538,-0.029039301082281,0.0156247106612524,0.0731500461374351,0.2635303176827731,-0.4917121043862477,-0.4225683624779615,0.7142877271063524
0.0125439887252647,-0.0024112277170437,0.0633009929947645,0.1358563378119824,0.4872039698508336,0.2101857132189347,0.8366584208603607,-0.0289281995429083,0.0156960755434581,0.0730307719313498,0.2634015815102917,-0.4916307733259019,-0.4226006685265949,0.7143720770982919
0.0125443755247786,-0.0024094641886254,0.0632987924729647,0.1358845669604577,0.487215263280481,0.2101653814863457,0.8366523675417403,-0.0289001154037331,0.0157052403860506,0.073027305863734,0.2633369785418408,-0.4915886197638555,-0.4226957045003147,0.7143686765586129
0.0125458701598556,-0.0024067646529312,0.0632957491507064,0.1359210473280583,0.4872811398304627,0.2101442477583409,0.8366133843017634,-0.0286118901899202,0.0158444717464056,0.0725480046539875,0.2642599637543169,-0.4911161115932714,-0.4229715915241966,0.7141895191428957
0.0125465016009975,-0.0024051579609813,0.0632939898940781,0.1359202487615913,0.487285490967973,0.2101404949924485,0.836611922358878,-0.0284761887405759,0.0159187203469727,0.0723786203377265,0.2641489052162154,-0.4909540591030643,-0.4231207547098614,0.7142536626836834
0.012546732559537,-0.0024031675366269,0.0632916526361305,0.1359481093331497,0.4872966488601701,0.2101200156450667,0.8366060402625043,-0.0284386600038252,0.0159337691926544,0.0723717008144014,0.2640815630757714,-0.4909117656242819,-0.4232093955069491,0.7142551182664008
0.0125478221376342,-0.0024008444767034,0.063288325930882,0.1358780864439946,0.4873819767618082,0.2101707544360236,0.8365549643220482,-0.0281931528711115,0.0160619608440543,0.0719496684951777,0.2653087888112482,-0.4905100602091468,-0.4234140896870608,0.7139549257954633
0.0125474362252008,-0.0023999068701455,0.0632866351949763,0.1358779636646777,0.4873826461518575,0.2101701770857531,0.836554739323194,-0.028036741026431,0.0161563083052781,0.0717386481073515,0.2653267715017173,-0.4903042769519225,-0.4234748513481813,0.714053548834234
0.0125470122505564,-0.0023989148686501,0.0632848325741556,0.1358778408852458,0.4873833155414945,0.2101695997353047,0.8365545143236307,-0.0279848205324458,0.0161861400426402,0.0717136736656562,0.2652669605008269,-0.4902077908889839,-0.4235185332080014,0.7141161064194941
0.0125474726292661,-0.0023997907604618,0.0632799665225101,0.1359471028278543,0.4874654835019948,0.2099214140110659,0.836557701277368,-0.0278133161767913,0.0162639587764999,0.0714272667678996,0.2662232388160515,-0.4898542704979204,-0.4236089564728144,0.7139491808141915
0.0125472392312537,-0.002397720309087,0.0632767776461634,0.1359465496105663,0.4874684951198531,0.2099188155199001,0.8365566883393437,-0.0276358665980244,0.0163591678195791,0.0711634539224493,0.2662785657599454,-0.4897409186920635,-0.4236117041756325,0.71400467929902
0.0125477924891956,-0.0023956207683102,0.0632739118003213,0.135945994564984,0.48747364804763,0.209914629100044,0.8365548263626621,-0.0275725046057421,0.0163923829951727,0.0711243918978197,0.2662510447956103,-0.4896510630111143,-0.4236393612176366,0.7140601580150264
0.0125484673688605,-0.0023931118644056,0.0632708905371612,0.135973850879938,0.4874869383490574,0.2098925546128266,0.8365480932582683,-0.0274371256358371,0.016456901668939,0.070896459344596,0.2671410797783818,-0.4895766586829473,-0.4235148235137898,0.7138525989528683
0.0125491910081467,-0.0023914445919367,0.0632691249300458,0.1359729902488173,0.4874916228825735,0.2098885123236022,0.836546517497201,-0.0272296209992778,0.0165719408051332,0.0705516650001819,0.2672630627757597,-0.489367523970384,-0.4235575795354029,0.7139249670497082
0.0125498982813934,-0.002389946941186,0.0632675893136662,0.1360011535803397,0.4875032390542911,0.2098678807176034,0.8365403461755406,-0.027141813478329,0.0166259306415105,0.0704722721967879,0.2671385937478606,-0.4892881165354964,-0.4235958695077616,0.7140032563535866
0.0125504674267897,-0.0023878562862437,0.0632646077318279,0.1359803317144155,0.4875512140552193,0.2098833732997556,0.836511884358157,-0.0270644551626217,0.0166522935783249,0.0703790078622859,0.2677007946782209,-0.4891477978779316,-0.4235575199543647,0.7139115797141319
0.0125510453040568,-0.0023861686104119,0.0632618871376432,0.1359310397844841,0.4875913840038459,0.2099164696193518,0.8364881771136224,-0.0268947635518267,0.0167463309242903,0.0700827408859992,0.2677721407011633,-0.4890550528765202,-0.4236218839960023,0.71391017314501
0.0125507517266312,-0.002385170290989,0.0632601901418529,0.1359308554789674,0.4875923878052691,0.2099156034098115,0.8364878393187835,-0.0268003130403721,0.0168019274421927,0.0699662719482878,0.2677505288091875,-0.4889590197996714,-0.4236480890720294,0.7139685062413909
0.0125502895497737,-0.0023841239932758,0.0632582756201939,0.1359596931138762,0.4876003243194003,0.2098981445314099,0.836482907472871,-0.0267781129506539,0.0168101349431029,0.0699693241089674,0.2677171070491838,-0.4889299762951492,-0.4236608909973064,0.7139933321205523
0.0125508206670562,-0.0023831509962375,0.0632570135026689,0.1359595071340761,0.487603469186086,0.2098956902262117,0.8364817203513865,-0.0266412633003598,0.0168697269493625,0.0697225258858365,0.2683193417357835,-0.4884544482458838,-0.4237614754935713,0.7140330487637085
0.0125511416413755,-0.002382066250006,0.063255732815911,0.135959015618624,0.4876061458956418,0.2098933802344365,0.8364808195592862,-0.026558342353391,0.0169098490165895,0.0696049694678963,0.2682333836144727,-0.4883512876841395,-0.4238310507672791,0.7140946100745182
0.0125519249129749,-0.0023806775041161,0.0632544208915342,0.135958216902084,0.4876104955345741,0.2098896264917338,0.8364793557479429,-0.026533078376803,0.0169145014640701,0.0695965407421095,0.2682165078934931,-0.4883128315889715,-0.4238512566284362,0.714115253760537
0.0125530524077683,-0.0023805569729073,0.0632522640784054,0.1359612081366603,0.4876840795857289,0.2098241698973169,0.8364523932224368,-0.026469032824853,0.0169477847486617,0.0694863768257448,0.2685199146868951,-0.4884524149415301,-0.4236568914308637,0.7140211005968012
0.0125530089217133,-0.0023801090211373,0.0632515802779343,0.1359610852437718,0.4876847487067236,0.2098235923669275,0.8364521679477155,-0.0263906236401016,0.0169893760196381,0.0693657686772486,0.2684814936280554,-0.4883875252312528,-0.4236886043211397,0.7140611173745184
0.0125530830982585,-0.0023798336293039,0.0632509212858735,0.1359613293026861,0.487685551401494,0.2098231592884896,0.8364517689111934,-0.0263615499906584,0.0169999302763528,0.0693488781247591,0.2685253987331899,-0.4883785356266404,-0.4236027232557673,0.7141017077592361
0.0125532877996507,-0.0023795518302393,0.0632503679299881,0.1359615119155399,0.4876866886552052,0.2098224374435476,0.8364512572358357,-0.0262925354008113,0.0170257223767415,0.069232763060243,0.2690549087135433,-0.4881616889242639,-0.4233758156935649,0.7141852282493425
0.0125538875381382,-0.0023792601934852,0.0632498206366783,0.1359618771424413,0.4876889631581133,0.2098209937498017,0.8364502338809607,-0.0261754083570387,0.017079634832386,0.0690375264464602,0.2690127199317009,-0.4880438975697482,-0.423444991356125,0.7142406106175206
0.0125551596851645,-0.0023787763276436,0.0632492606511258,0.1359622406468986,0.4876933785740444,0.2098179618979885,0.8364483609155338,-0.0261166433598497,0.0171000377433829,0.0689829426583891,0.2689811063673923,-0.4879743897492385,-0.4234803078326579,0.7142790688828766
0.0125571644669349,-0.0023813044716779,0.0632468245791215,0.1360617615719587,0.4877842740717278,0.2095525813420445,0.8364457033538631,-0.0260916720775698,0.0171076326568795,0.0689577745778967,0.2690556409569186,-0.4879629995036925,-0.4233286681522206,0.7143486627026667
0.0125591052430969,-0.0023815944326753,0.063245790410304,0.1360851316969929,0.4878164910171091,0.2094664242565981,0.8364446934089077,-0.0260616127541192,0.0171246431729575,0.068898865534883,0.2690567712912011,-0.4879459805269405,-0.4233344470758159,0.7143564375218929
0.0125603229402387,-0.002381225796039,0.0632453485173452,0.1360855552087155,0.4878205710673498,0.2094636803569971,0.8364429321348602,-0.0260429249412743,0.0171330163533654,0.0688735909946451,0.2690374745717247,-0.4879210981093243,-0.4233512958847051,0.7143707157831993
0.0125611602573112,-0.0023814846392973,0.063245619624156,0.1361355479463715,0.4877870711975555,0.2094260933896097,0.8364637452785498,-0.0260335038555657,0.017134514491596,0.0688680909991859,0.2690264535832357,-0.4879023463968715,-0.4233641430520728,0.7143800599335332
0.0125616763812192,-0.0023816567599845,0.0632453396226917,0.1361654234798618,0.4877957260301138,0.2094087719264663,0.8364581719103193,-0.0260299273602399,0.0171368655647614,0.0688613862157643,0.2690229793179892,-0.4878992522787455,-0.4233661918695946,0.7143822672817066
0.0125621796344006,-0.0023820078439485,0.0632449787910647,0.1361667677849011,0.48779692975992,0.2094087718690707,0.8364572511085644,-0.0260280722279746,0.0171389040777429,0.0688533734465321,0.2690537631615859,-0.4879026836561051,-0.4232899601697749,0.7144135031123294
0.0125654952063293,-0.0023699923883461,0.0632437856354814,0.137968555698237,0.4885366142010942,0.2089571249080064,0.8358430320183651,-0.026030313826606,0.0171377019799412,0.0688500200409831,0.269211636305798,-0.4879196116604706,-0.4229090446457813,0.7145680425204047
0.0125701643841106,-0.0023749001441375,0.0632562108364015,0.1381363924953839,0.4886561851909163,0.2089414772559056,0.8357493217617002,-0.0260285142246588,0.0171390474032952,0.0688500598962962,0.2692057796945464,-0.4879173116385166,-0.4229104269136726,0.7145710013638877
0.0125707731585702,-0.0023844333226892,0.0632721981822273,0.1381249584563753,0.4886641149318022,0.2090401723926166,0.8357218945052284,-0.0260271925134927,0.0171397853643937,0.068850366272049,0.269201782791871,-0.4879151647048953,-0.4229117804007136,0.7145731720341675
0.0125770279739447,-0.0024060563716467,0.0633079117759127,0.1384779507883486,0.4889958751905558,0.2089726971820577,0.835486267406316,-0.0260147023432536,0.0171443277276495,0.0688357933121167,0.2691889144599933,-0.4878962570116547,-0.422924661372442,0.7145833062203966
0.0125785265029246,-0.0024191867596024,0.0633272168543016,0.138441395687467,0.4890628155956742,0.2090285564414995,0.8354391689128063,-0.0259745706084883,0.0171560615507683,0.0687966432659362,0.2691461237683604,-0.4878289395006892,-0.4229706454047642,0.7146181658564079
0.0125795046906423,-0.0024288722732171,0.0633437507466273,0.138458661099676,0.489078683508013,0.20910970136426,0.8354067113088713,-0.0259603866786283,0.017160404814102,0.0687852586659362,0.2691419507852253,-0.4877540675238785,-0.4230145430825139,0.7146448602502695
0.0125850060732124,-0.0024417408885863,0.0633665291015315,0.1387668650195217,0.4892426758715032,0.2089531811529645,0.8352987066701358,-0.02594499979892,0.0171683579004583,0.0687633172129936,0.2692290292545751,-0.4877972076462224,-0.4229558113904416,0.7146173770838773
0.0125891053325081,-0.0024470160866252,0.0633772713086917,0.1387466366002493,0.4892866551539129,0.2089719592152327,0.8352716086292898,-0.0258979965258977,0.0171868260321632,0.0686990572740991,0.2691718872718891,-0.4876776141258604,-0.4231043592443106,0.7146325915961707
0.0125927003488182,-0.0024523448146263,0.0633884410883375,0.1387752500044095,0.4892934226716278,0.2089551647731744,0.8352670923908789,-0.0258829213842692,0.0171903725002715,0.0686909107339145,0.2691715863865781,-0.4876614479146468,-0.4231094658725623,0.7146407133580889
0.0125948535635373,-0.0024544516175629,0.0633929053329697,0.1387259808589293,0.4893308323511937,0.2089903033041763,0.8352445700931221,-0.0258721611318484,0.0171934002553177,0.0686831121816425,0.2691903803834958,-0.4876770251263335,-0.4231552751077942,0.7145958797959623
0.0125960301430007,-0.0024549647581704,0.0633945414843543,0.1387052029090005,0.4893756746141764,0.2090080678173868,0.8352173030829375,-0.0258070961915405,0.0172197185697707,0.0685864067540061,0.2692104442316662,-0.4876167545805987,-0.4233707940024613,0.7145017901689251
0.0125965628810985,-0.0024557264311457,0.0633961078440327,0.1387341194324626,0.4893829105264144,0.2089911246956033,0.8352125003784735,-0.0257825071022071,0.0172247899808362,0.0685676798771098,0.2691976262582431,-0.4875200203641721,-0.4234298669562823,0.7145376235933485
0.0125967911974261,-0.0024560528624209,0.0633967791410378,0.1387341194324626,0.4893829105264144,0.2089911246956033,0.8352125003784735,-0.0257744293719938,0.017226143995418,0.0685678580040451,0.2691826340165666,-0.4875025892918292,-0.4234416001136683,0.7145482112991688
0.0125991313816822,-0.0024560942096051,0.0633978270749446,0.1389327935268798,0.4895824744375771,0.208892453901225,0.8350871944351207,-0.0257264890866531,0.0172472158991182,0.068489613677576,0.2693764525141628,-0.4874738701105428,-0.4234574815195772,0.7144853491398069
0.0125997911255878,-0.002456839976977,0.063399809998092,0.1389612782175816,0.4895899061407234,0.2088750690182584,0.835082446530803,-0.0256693498928804,0.0172678324473597,0.0684236235159256,0.2692871089014442,-0.487384054383121,-0.4235925849568858,0.7145002158726868
0.0126002606068699,-0.0024573137152399,0.063401233507962,0.138960850889248,0.4895901059344572,0.2088746344169522,0.835082509209963,-0.0256561825408753,0.0172710563838844,0.0684195398858908,0.2692769581316078,-0.4873807288077018,-0.4236569609735121,0.7144681409446819
0.0126013899225677,-0.0024562051721491,0.0634003531730863,0.1392660628340732,0.4897672041559793,0.2087060922353855,0.8349699494830732,-0.025603323233342,0.0172951082381442,0.0683336891393354,0.2694656447881561,-0.4874521400033371,-0.4238044089923625,0.7142608069911891
0.0126014292504226,-0.0024546992302633,0.0634010597171821,0.1392415983609203,0.4897424527170471,0.208786373657046,0.834968476930553,-0.0255141980328479,0.0173246707089948,0.0682058961958828,0.2695382609056718,-0.4872792812191431,-0.4238806036187553,0.7143061401656163
0.0126031987160394,-0.002455300990533,0.0634000943876319,0.1392863724511793,0.4897996809307414,0.208617250812037,0.8349697130274624,-0.0254912176152908,0.017328477917787,0.068191177059672,0.2695538706383024,-0.4872585963676925,-0.4238833184123303,0.7143127490542545
0.0126083691085004,-0.0024555617849385,0.0633971199543065,0.1393555533387666,0.4899630001306423,0.208293961268884,0.8349430603074338,-0.0254594202099385,0.0173431916904347,0.0681498927506489,0.2696168609798209,-0.4874257842993832,-0.424138484213159,0.7140233884718924
0.0126115541709781,-0.0024529553253776,0.0633971501074803,0.1393521872505741,0.489974925424798,0.2082827852172372,0.8349394120207735,-0.0253681957847222,0.0173768556752608,0.0680067559695961,0.2696162641054642,-0.4872716539731224,-0.4242263643758853,0.7140766045268034
0.0126138009602631,-0.0024511365599917,0.0633971617933253,0.1393787682291906,0.4899905302784197,0.2082579832190765,0.8349320041954971,-0.0253382434499375,0.0173821093880279,0.0679810541664541,0.269644393189985,-0.4871887665957766,-0.4242648262110158,0.7140996878337276
0.0126178711068084,-0.0024488365960759,0.0633949635563644,0.1396476722235344,0.4901893939545911,0.2080321495939765,0.8348266349561976,-0.0253163739027775,0.0173884650962223,0.0679582685654794,0.2697139769667463,-0.4871935573468974,-0.4244302528819805,0.7139718262977853
0.0126212801439912,-0.0024477335467479,0.0633941873609151,0.1396401123738579,0.4902196066360823,0.2079572042701594,0.8348288312450166,-0.0252282995794647,0.0174237883011567,0.0678171717856956,0.2696726147348614,-0.4870563540825927,-0.4246483090152856,0.7139514006291281
0.0126235937347518,-0.0024462122780837,0.0633940307430743,0.1396385784077302,0.4902279313250972,0.2079499420305744,0.8348260084463497,-0.0251963195698449,0.0174306945326617,0.0677857800478931,0.269658227423205,-0.4869478022841457,-0.4247158252020762,0.7139907184666584
0.0126255599071261,-0.002446137356895,0.0633934665958845,0.1396898031929846,0.4902672093251217,0.2078456968623285,0.8348203331497596,-0.0251848946602998,0.017431289267126,0.0677824738291304,0.2696856234736685,-0.4869468154355733,-0.4247051040009753,0.7139874215028534
0.0126307702485449,-0.0024439375995514,0.0633881677448434,0.1400954648954475,0.4906679597815139,0.2074916666731727,0.8346049497940712,-0.0250881586716868,0.0174729913749184,0.0676209316285361,0.269722213128062,-0.486959141633237,-0.4249979009864494,0.7137909401794292
0.0126321583530432,-0.0024430249213246,0.0633880736504494,0.140123439047203,0.4906801339515075,0.2074703176478118,0.8345984035870375,-0.0250453892974429,0.0174833277263038,0.0675685674899325,0.2697275888829601,-0.4868478898610595,-0.4250619313602988,0.7138266697465648
0.0126330837576425,-0.0024424164728566,0.0633880109087395,0.1401517199861898,0.4906906436824199,0.2074504218014359,0.8345924215339195,-0.025032480712229,0.0174837031501189,0.0675624555748715,0.2697355508343429,-0.4868313276738532,-0.4250677609753551,0.7138314854297235
0.0126371235949312,-0.0024420379435566,0.0633866456762112,0.1405718954393881,0.4908485739674766,0.2070543551373331,0.8345272396185374,-0.0249770094871489,0.0175083105193957,0.0674698972015295,0.2697349240986357,-0.4868607235669204,-0.4253657293027528,0.7136341520023655
0.0126400052166725,-0.0024399727096623,0.063386531902529,0.1405984537233988,0.4908662485431677,0.2070279061807595,0.8345189314294537,-0.0249126229923322,0.0175258585695126,0.0673839952673406,0.2696930080107261,-0.4867555413967949,-0.4254387113727952,0.7136782378741102
0.0126420282141288,-0.0024388133126332,0.063386312818793,0.1406264195054326,0.4908805324841608,0.2070049456635944,0.834511513063757,-0.0248947999567718,0.0175257740855026,0.0673755179530486,0.2696766756006174,-0.4867145586831841,-0.4254671436318788,0.7136954103064996
0.012648380714205,-0.0024363360540648,0.0633814261722463,0.1409942850604763,0.4912269312663281,0.2066621261121966,0.8343305575188636,-0.0248542205368526,0.0175415298500626,0.0673128621868059,0.2697927053104709,-0.4867470711184439,-0.4256650487575818,0.7135113532278792
0.0126524388710242,-0.002434430098239,0.0633809377665711,0.1410221699730081,0.4912479139867128,0.2066340499266069,0.8343204444281201,-0.0247913870814283,0.0175646758502574,0.0672103605872905,0.2697574227668805,-0.4866586285216618,-0.4257264208303281,0.7135484053339228
0.0126548688155452,-0.002434265342061,0.0633805436731611,0.1410524435003523,0.491262320046895,0.2066125205678233,0.8343121762441998,-0.0247733031575138,0.0175665775458115,0.0671955948422093,0.2697427092226712,-0.4866217469406397,-0.4257520104870513,0.7135638526382115
0.0126659865373867,-0.0024377779080964,0.0633766455137837,0.1416066645166252,0.4917265632716417,0.2061064247724322,0.8340699498273882,-0.0247457598260707,0.0175772794568667,0.0671554179979087,0.2697350070050441,-0.4866377614864473,-0.4259341481892661,0.7134471364423104
0.0126781655900192,-0.0024416640923209,0.0633783966565227,0.1416557027701475,0.4918131940991426,0.2060774259021158,0.834017708754588,-0.0246818908177891,0.0176026127596117,0.0670460719356233,0.2697210839454034,-0.4865642775051313,-0.4259795319048619,0.7134754229329423
0.012688954971762,-0.0024504167855543,0.0633795256993342,0.1416768571320602,0.4918337373311459,0.2060761767921678,0.8340023095500291,-0.0246638078740528,0.0176032891982306,0.0670346358299648,0.2697264959798392,-0.4865369684699849,-0.4259929202594735,0.7134840065252204
0.0127096977726161,-0.0024709722127376,0.0633836224973001,0.1424240159327012,0.4921580085686333,0.2056097112428225,0.8337988611949539,-0.0246471395474701,0.017607545354178,0.0670162203466487,0.2697771192403447,-0.4865781740656826,-0.4260783550724241,0.7133857454393552
0.0127321498096474,-0.0024898955750173,0.063389437001027,0.1426306973914478,0.4922598963820883,0.2054379574981953,0.8337457191461283,-0.0245933459419923,0.01763034659836,0.0669154447614332,0.2697654073243025,-0.4865329124032733,-0.4261725790450839,0.7133647615558283
0.0127477060747492,-0.0025056116447767,0.0633936335596206,0.1426931072462249,0.4922921166997757,0.2054245484763495,0.8337193195932068,-0.024574189410462,0.0176337721470114,0.0668895142403385,0.2697784277398823,-0.48651118476292,-0.4261823448287363,0.713368821846776
0.0127624022602151,-0.0025174392492485,0.0633999960810334,0.1431660894555741,0.4925932075995184,0.2051046694482543,0.8335391275923036,-0.0245673942202447,0.0176311787518014,0.0668849960948025,0.2697706834045643,-0.4865020815928852,-0.4262572931311499,0.7133331781388897
0.0127846117541342,-0.0025288547662683,0.0634096915765659,0.1432755544489522,0.4927293785849562,0.2049690834678218,0.8334731848109987,-0.024531088718757,0.0176352286217917,0.0668253136392343,0.2697759527443571,-0.4864692230458823,-0.4264122614455494,0.7132609716218199
0.0127995767086805,-0.0025374394840051,0.0634112748459657,0.1433268408867394,0.4927688159301093,0.204942684267403,0.8334475429764832,-0.0245139394065055,0.017632427797913,0.0668014853261622,0.2698048146056064,-0.4864421724273136,-0.426426534632613,0.7132599704603161
0.0128072344337929,-0.0025442012449793,0.063409059375053,0.1433462135792491,0.4927840993397812,0.2049441860784659,0.8334348055385065,-0.0245066055559787,0.0176273063120575,0.0667937511896198,0.2698359799977959,-0.4864310041136394,-0.4264296084463126,0.7132539598039047
0.0128405434425106,-0.0025576151794067,0.0634143046022073,0.1444341975801107,0.4933590946036576,0.2043240074705299,0.8330589812927004,-0.0244889584312641,0.0176276229168846,0.0667565403905539,0.2697761455251539,-0.4864447906701759,-0.4265762741546099,0.7131794860088243
0.012863057631153,-0.0025697937755736,0.063417515458267,0.1445232410177751,0.4934222967245224,0.2042738027245036,0.8330184172161418,-0.0244712305124022,0.0176221180360595,0.0667222219966083,0.2698015159365147,-0.4864025535929113,-0.4266074773731244,0.7131800320437981
0.0128742836715048,-0.0025781659282498,0.0634213939192196,0.1445984362764569,0.4934574010161467,0.2042355578150105,0.8329939510781483,-0.0244661222437833,0.0176178719711452,0.066718329315845,0.2698087334746156,-0.4863846297682519,-0.4266205597315116,0.7131817000459253
0.0129070662982056,-0.0025955770859592,0.0634368144303266,0.1455087030083892,0.4939788252947942,0.2037218370103572,0.8326521186151615,-0.0244520258485045,0.0176218530961747,0.0666910600837458,0.2697341318032639,-0.4864099232285426,-0.4267583351829244,0.7131102355716411
0.0129345300968288,-0.0026104231996681,0.0634452290222215,0.1456860251035429,0.4940719051056578,0.2036147614540846,0.83259207514412,-0.0244295461632393,0.017627150523958,0.0666427022301519,0.2697273133573666,-0.4864271604937942,-0.4267547632404695,0.7131031945059091
0.0129493842160013,-0.0026231303705754,0.0634494432372638,0.1457341843579732,0.4941238052924125,0.2035291191968984,0.8325737866350327,-0.0244221604722706,0.0176248967845862,0.0666360720033981,0.2697501538138541,-0.486419956781295,-0.4267546486905351,0.7130995372199475
0.0129791498291355,-0.0026439880283247,0.0634645821483715,0.1467978064738492,0.4945930409118376,0.2028534506641842,0.8322731555503163,-0.0244179767844884,0.0176240570040205,0.0666279034638941,0.2697408359786606,-0.486461279264111,-0.4267338173593927,0.7130873398849109
0.0130156523603695,-0.0026694359110376,0.0634810572644601,0.1470197619519463,0.4947034292518795,0.202731845111593,0.8321979966688653,-0.024410765176322,0.0176183578285182,0.0666080127756467,0.2697661839442555,-0.4864403528637471,-0.4267498576743769,0.7130824272696996
0.0130391292862515,-0.0026870769575878,0.0634899566483428,0.1470844353779239,0.4947537066440004,0.2027059863247982,0.8321629778713245,-0.0244061283485841,0.0176143739614196,0.0666002747919995,0.2697476566797371,-0.4864227229314655,-0.4268366233655155,0.7130495307379808
0.0130680861042867,-0.0027001481114384,0.0634989851434484,0.1481916702541542,0.4953190165287325,0.2020703265917774,0.8317847581215863,-0.024403894881919,0.0176123690954852,0.0665948579431953,0.2697410111887348,-0.4864662419660965,-0.4268143483434705,0.7130356894001875
0.0131086128633876,-0.0027300203966435,0.0635105466678231,0.1486884837295311,0.4955007870387057,0.2017981775031566,0.8316538946019797,-0.0244001723999453,0.0176116886087245,0.0665866681964577,0.2696876803927254,-0.4865572039722995,-0.4268402280235585,0.7129783040512845
0.0131382174329577,-0.0027489802626608,0.0635086491385292,0.1488281905000885,0.4955855450504012,0.2017340002653267,0.8315939696669975,-0.0243984257178969,0.0176098985862836,0.066582741417583,0.2696938417302476,-0.4865512557835613,-0.4268447414103523,0.7129773306063449
0.0131644326108608,-0.0027598880037823,0.0635149456588847,0.1497169822444316,0.4959169536430862,0.2014998136488315,0.8312935855739942,-0.0243969927774149,0.0176084873265043,0.0665800614727382,0.269698158460088,-0.4865463158966289,-0.4268484535279504,0.7129768464203113
0.0132430412214772,-0.0027965848079744,0.0635483311809123,0.1509386364011967,0.4964256817565278,0.2010413635393266,0.8308799195311933,-0.0243945550644233,0.0176040554743171,0.0665683679704148,0.2696898099426561,-0.48663786667771,-0.4268008859779926,0.7129459985558949
0.0132988233584219,-0.0028283384648401,0.063553513105254,0.1511942220578127,0.4965878251516532,0.2009017916512684,0.8307703107591137,-0.0243923502952934,0.0175982617952556,0.0665602962798693,0.2697096891581275,-0.4866257522820376,-0.4268104133516383,0.7129410437369775
0.0133263556136612,-0.0028458185370862,0.0635636391513677,0.1512590202709902,0.4966488991439763,0.2008673322988928,0.8307303380645628,-0.0243895299596823,0.0175951800829688,0.0665530500706718,0.2697211100608159,-0.4866160971681267,-0.4268178060527,0.7129388874235865
0.0134118641483476,-0.0028978738163216,0.0636229353633029,0.1529304505530582,0.497419923948807,0.2000964223887791,0.8301488530978122,-0.0243886857872233,0.017593043897189,0.0665485129373512,0.2696923097073103,-0.4867232638886,-0.4268269380970979,0.7128711576358105
0.0134781411228002,-0.0029439688300286,0.0636452223576596,0.1532280642252569,0.4975950453733116,0.1999433505009626,0.8300258958274506,-0.0243896975160996,0.0175860409642302,0.0665453028156551,0.2697144986778532,-0.4867157944218547,-0.4268332651594614,0.7128640742922667
0.0135114718187392,-0.002972213064319,0.0636521751474893,0.1533483381809098,0.4976690380704318,0.1999050283942649,0.8299685508173743,-0.0243903216615761,0.0175844286212995,0.066543700743483,0.2697068512391019,-0.4867658265936836,-0.4268062796260259,0.7128489630539191
0.0135231788922372,-0.0029745003839435,0.0636511196733323,0.1533675460161921,0.4976819137431508,0.1999558467260996,0.829945039097153,-0.024390535949036,0.0175829304394149,0.0665430041749478,0.2697116059409729,-0.4867642260815922,-0.4268076356736669,0.7128474450810526
0.0135348434375707,-0.002972232657301,0.0636753957742854,0.1543079210688186,0.4979415996875075,0.2002318536160518,0.8295483310775481,-0.0243906066189193,0.0175818583823587,0.0665427303472439,0.2696938256448075,-0.486750355881211,-0.4268229885470807,0.7128544507164988
0.0135745328394602,-0.0030049392039284,0.0637658153605275,0.155263568736466,0.4981422866105378,0.2000436139915081,0.8292949047322419,-0.0243907249216389,0.0175812061292084,0.0665425407343774,0.2696958067842543,-0.48674968897687,-0.426823553541019,0.7128538182730927
0.0135923685577178,-0.0030177248331604,0.0637995920638521,0.155368762724202,0.498266329410604,0.2000424686261988,0.8292009547095145,-0.0243897467595875,0.0175812522765149,0.0665427111388865,0.2696431820998596,-0.4867325458333214,-0.426914683742187,0.712830860708895
0.0136035185845542,-0.0030167943497662,0.0638157395954626,0.1561839983294033,0.4983541952784862,0.2000167785118507,0.829001171909856,-0.0243898525638846,0.0175808273059463,0.0665427181298629,0.2696443707772494,-0.4867321455800268,-0.4269150227385618,0.7128304813399453
0.0136909088111216,-0.0030504975388589,0.0638490589222834,0.1582225471659901,0.4986912438183442,0.1999488637265007,0.8284281023732235,-0.0243900421604051,0.0175804644049618,0.0665425748145533,0.2696456963007128,-0.4867320866614499,-0.426915124886682,0.7128299589829846
0.0137742318765756,-0.003105616099375,0.0638560262771779,0.1585409343658171,0.498885869156622,0.1998726670653289,0.8282684218575811,-0.0243906055417789,0.0175810258393926,0.0665419205291584,0.2696315818742642,-0.4867850679495659,-0.4268857449198565,0.7128167144936611
0.0137947066726515,-0.0031199122645145,0.0638610536302578,0.1585517952923773,0.4989010701915384,0.1999475048512143,0.8282391234873389,-0.0243914466937762,0.0175806411200433,0.066541712314762,0.2696339878009218,-0.4867865822846724,-0.4268847759250722,0.7128153505737521
0.013888834170016,-0.0031478311275979,0.0639080780538492,0.1615821443678057,0.4992559317220507,0.2001667336600515,0.8273862483735843,-0.0243934209173996,0.0175798809079504,0.0665410695316191,0.2696695339306952,-0.4867927195750042,-0.4268069902122621,0.7128442913738758
0.0140094255035969,-0.0032224309768387,0.0639093836877839,0.1620707357319112,0.4995048184026716,0.2002131203298268,0.8271292036070456,-0.0243954830235249,0.0175797470560914,0.0665406865579686,0.2696733076801773,-0.486797647277946,-0.4268036523884461,0.7128414971347918
0.0140449998824498,-0.0032530193217932,0.0639069030616144,0.1621777728336514,0.4995792607284681,0.2001956082575602,0.8270675006812318,-0.0243996911645464,0.0175803671249785,0.0665394893817133,0.2696742584739191,-0.4868496137163779,-0.4267069257664922,0.7128635545766558
0.0141118742466437,-0.0032691029445921,0.0639493083146111,0.1647858659620903,0.4995730454207027,0.2003575327044044,0.8265163336297789,-0.0244017710104475,0.0175800378414578,0.0665401694069267,0.2696773618352239,-0.4868539921997248,-0.4267039485478649,0.7128611723796191
0.014217945333805,-0.0033153388853342,0.0639485632286702,0.1653296994953035,0.4998406827972011,0.2003008684610736,0.8262596107636874,-0.0244053343655929,0.0175802424443137,0.0665403823127942,0.2696818468294226,-0.486862941127247,-0.4266977788202422,0.712857056917774
0.014285997696233,-0.0033666025242049,0.0639326627080443,0.1655429128668947,0.4999790244742498,0.2003209655387581,0.8261283373973689,-0.0244085389814563,0.0175803292228637,0.0665412343237256,0.2696853885173805,-0.486870658054781,-0.4266924435313197,0.7128536400824546
0.0143323509463683,-0.0033782939392313,0.063967640022199,0.1679164369236045,0.4998722997858604,0.2002825833425709,0.8257231018491019,-0.0244113409293519,0.0175795536775332,0.0665440961799491,0.2696882323600198,-0.4868755110795551,-0.4266891162897213,0.7128512411979422
0.0144660424555,-0.0034224445871471,0.0639681000123081,0.1687979141638858,0.5002610123021757,0.2001112922866633,0.8253494135477929,-0.024416141635232,0.0175783862196449,0.0665495983609691,0.269692047515709,-0.4868839105298843,-0.4266833071299864,0.7128475381107309
0.0145613829135333,-0.0034823425945151,0.0639649452526617,0.1690045648671453,0.500502942875254,0.2001100186142469,0.8251607368734185,-0.0244201706993994,0.0175768555673184,0.0665553902371509,0.2696953015958783,-0.4868897874087696,-0.4266792691458331,0.7128447099441289
0.0145949700461171,-0.0034955298494681,0.0640024909123814,0.1709901680691898,0.5003620406487597,0.1999707719469394,0.8248708268986269,-0.0244240174292672,0.0175743577239695,0.066564075206241,0.2696974616264189,-0.4868929337938035,-0.4266771262541712,0.7128430263006094
0.0147518156751608,-0.0035576246709216,0.0640403906570045,0.1726852847025453,0.500816786168591,0.1997125445661732,0.8243040935734027,-0.024427984642887,0.0175733158694848,0.0665683291548077,0.2697011259449886,-0.4868998345258056,-0.4266723775253804,0.7128397688538342
0.014880912372307,-0.0036413907106372,0.0640465597136589,0.1732375728069732,0.501047800698942,0.1995008362386414,0.8240990602608311,-0.024430917011397,0.0175726656734102,0.0665713198112414,0.2697037102367531,-0.4869051620415592,-0.4266687002202491,0.7128373531978917
0.014904006084911,-0.0036556636036322,0.0640528590705908,0.1734130337885533,0.5010615593387895,0.1994649872021796,0.8240624687156097,-0.0244343780029717,0.0175705052312506,0.0665792268469434,0.269705337251806,-0.486908100415458,-0.4266666811611069,0.7128359390453501
0.0149955712911116,-0.0036838843669758,0.0640965636034008,0.1753755286730708,0.5011438927800904,0.1992981157562544,0.8236373496435582,-0.0244378250304273,0.0175692863425079,0.066583319464315,0.2697088507639945,-0.4869135024812071,-0.4266629929072803,0.7128331273197472
0.0151112194403159,-0.0037448016369446,0.0640824619532788,0.1758508820990997,0.5013405238108339,0.1991718127995356,0.8234468625456011,-0.0244408568797548,0.0175685032859654,0.0665854124550001,0.2697128972604455,-0.4869191124528044,-0.4266591807055311,0.7128300460132377
0.0151394758597185,-0.0037672396266396,0.0640825687574632,0.1760147653407937,0.5013720548664374,0.1990957204220313,0.8234110511103574,-0.0244431283985904,0.0175664157595345,0.066589799397953,0.2697164914800801,-0.4869202267544242,-0.4266585502507662,0.7128283022572899
0.0152475226117544,-0.0038131208899175,0.0641766752876484,0.1789283174536612,0.5010752442970358,0.1990173742716746,0.8229825888218267,-0.0244464573742493,0.0175650254656815,0.0665904046884311,0.2697541721418161,-0.4869283496959509,-0.4265794332704996,0.7128558451644208
0.0154221042130643,-0.0038979428599395,0.0642158105047526,0.1794891707035692,0.5014314719469027,0.1988398938241383,0.8226863394789736,-0.0244491325486001,0.0175645140772752,0.0665905807701972,0.2697799604278134,-0.486946488983112,-0.426561392311768,0.712844491041092
0.0154727030258181,-0.0039424035867357,0.0642159193573806,0.1797337151371473,0.5015077692695817,0.1987498353461287,0.8226082007584982,-0.0244509807696002,0.0175638318234845,0.0665907729254469,0.2697698428649431,-0.4870004454429384,-0.4265314889208795,0.7128293533363655
0.0155410820156649,-0.0039673276819464,0.0642781871175001,0.182117378954911,0.5013214072775454,0.1986085207242538,0.8222315746695564,-0.0244525668890098,0.0175625462706978,0.0665905425519426,0.2697755685690052,-0.4870023917646048,-0.4265303626435503,0.7128265306243768
0.0156667314233693,-0.0040097159454215,0.0642979433583122,0.1827607184373642,0.5015874830474711,0.1983372086504329,0.8219920123158837,-0.0244551623756177,0.0175616809046009,0.0665899629757942,0.269782128341877,-0.4870075428210009,-0.426526990847998,0.7128225463191592
0.0157491301923453,-0.0040684503925959,0.0642936386193833,0.1831318096525314,0.5017078561660697,0.1981646967071048,0.8218775579936567,-0.0244565236028009,0.0175601110321496,0.0665895950891615,0.2697883731314855,-0.4870085398734369,-0.4265265643351431,0.7128197568318856
0.0157974715868378,-0.0040892584974461,0.0643471593015378,0.1851731280403328,0.5014454101819732,0.1982672258581536,0.8215555491929339,-0.0244582627851429,0.0175581392781712,0.0665892956127613,0.2697752676466498,-0.486997365860196,-0.4265402220510724,0.7128241785910681
0.0159392340044244,-0.0041552837157057,0.0644035357369592,0.1862780181909293,0.5015881559151152,0.1980791117385434,0.8212639571279161,-0.02446098766395,0.0175567182083597,0.066588684843165,0.2697834125266557,-0.4870019835174293,-0.4265373021074001,0.7128196884812473
0.0160431477030193,-0.0042257636940564,0.064416204504095,0.1865675689505223,0.5018038498628332,0.1980186489369241,0.8210810271537922,-0.0244630242556437,0.0175549959098182,0.066588213674267,0.269791133419108,-0.4870044201308304,-0.4265359166863021,0.7128159305725726
0.0160698356574909,-0.00423924845961,0.0644483180668429,0.1879258835288289,0.5015259556105688,0.1979994746737406,0.8209456657889957,-0.0244645373089869,0.0175530640928912,0.0665881319673271,0.2697773584723286,-0.4869926964480809,-0.4265499349491004,0.7128207653097924
0.0162055101855565,-0.0042971924305487,0.0645166259312159,0.1893856918432753,0.5015323608072879,0.1978481511749023,0.820642711455348,-0.0244665282141594,0.0175519595148582,0.0665875414531295,0.2697628187380251,-0.486983553353276,-0.4265620793585535,0.7128252470579584
0.016326841375836,-0.0043725291182203,0.0645213106392192,0.1897496628620789,0.5018225327819973,0.19766280058458,0.8204258822715488,-0.0244684369494084,0.017551149577917,0.0665869060805083,0.2697474864529464,-0.486974676599452,-0.4265739975913648,0.7128299814697042
0.0163517797755648,-0.004390390078067,0.0645232042128924,0.1897695705497032,0.5019141934485611,0.1976675681012746,0.8203640563976397,-0.0244692417788352,0.017550441498652,0.0665867717716543,0.2697505475969536,-0.4869755829480711,-0.4265734907743596,0.7128285071825532
0.016492534330748,-0.0044535033066586,0.064655090766594,0.1925109694102598,0.5016741118721981,0.1975300062410353,0.8199051827915103,-0.0244708895540086,0.0175497051643897,0.0665862335339887,0.2697345455995597,-0.4869661566331329,-0.4265857696605437,0.7128336540366733
0.0166475868551296,-0.0045342883400057,0.0646991436589298,0.1929534004352124,0.5019707129260558,0.1973583480396917,0.8196609488587583,-0.0244731670518801,0.0175494341624178,0.0665854727956352,0.269739384168358,-0.4869714996989185,-0.4265821829007667,0.7128303194597422
0.0166849483293569,-0.0045670200410281,0.0646941536390715,0.1931178078282527,0.5020105410296394,0.1973039003633601,0.8196109442266765,-0.0244741742869624,0.0175488165997552,0.0665851584900109,0.2697219060318471,-0.4869606333641464,-0.4265954203049151,0.7128364344890136
0.0168107828217652,-0.0046320715380841,0.0648406557389722,0.1962994641720456,0.5013562225919094,0.1974865953022564,0.819211513047798,-0.0244759767070357,0.0175477507961802,0.0665843559459294,0.2697072294996282,-0.4869511476314401,-0.4266078007294771,0.7128410583943781
0.0170232626148923,-0.0047430989723496,0.0649367281238768,0.1970581403333853,0.5016892224660535,0.1972094651402162,0.818892203070016,-0.0244787519025097,0.0175467820468211,0.0665832784945364,0.2696940430676168,-0.4869442585823613,-0.4266183986664384,0.7128444108547115
0.0170891228172875,-0.0048020054318431,0.0649424570170482,0.1972207126955142,0.5018100959418017,0.1971831849398859,0.8187853257549967,-0.024480173755992,0.0175443994110108,0.0665822822624211,0.2696822493090443,-0.4869318652717075,-0.4266329794361333,0.7128486121527333
0.0171539252308361,-0.0048278984191243,0.0650129252968185,0.1994407854419612,0.5014537620839471,0.1973044358955311,0.8184365932496519,-0.0244830607600787,0.0175418563552428,0.0665807997208803,0.2697035849419448,-0.486925272444541,-0.4265699007893809,0.7128827919544772
0.0172605831397754,-0.0048584266689258,0.0650471081881524,0.1999350072014309,0.5016799517606487,0.1971726120320418,0.818209129722505,-0.0244858358214048,0.017540887575193,0.0665797220986395,0.2697112111990793,-0.4869308397500896,-0.4265662808093317,0.712878270064597
0.0173394628590729,-0.0049077886798062,0.0650593164382047,0.2002156846114782,0.5018259134445622,0.1970113847107102,0.8180898156837404,-0.0244872585381865,0.0175398669209853,0.0665790461900278,0.2697165411227584,-0.4869329193064426,-0.4265650408697909,0.7128755750116808
0.0173950469819218,-0.004935787643484,0.0651483898728746,0.2024814951208813,0.501321821489491,0.1972566809412432,0.8177820475261829,-0.0244886098581703,0.0175385568030361,0.0665783239368133,0.2697225269154076,-0.4869343908162982,-0.42656426361022,0.712872770222989
0.0175673466700901,-0.0050237338568304,0.0652638435354912,0.2035418253922356,0.5015058037167616,0.1972036639057502,0.8174187232358637,-0.0244914325777739,0.0175380079651534,0.0665773304867106,0.269708287075867,-0.4869282446782532,-0.426574284878111,0.7128763594746885
0.0176852048937407,-0.0051036077779078,0.0652836077696267,0.2038969219854256,0.5017062501841965,0.1970926972872464,0.8172339643009335,-0.0244932584040128,0.017536811607429,0.0665764896818861,0.2697148197852342,-0.4869310813398333,-0.4265725599095825,0.7128729824769803
0.0177097946752655,-0.0051204402485313,0.065318165535007,0.2049581111238394,0.5014028360922462,0.197066227776573,0.8171611043809611,-0.0244944673946957,0.0175356035459034,0.0665758349503429,0.2696994586705913,-0.486919889846343,-0.4265861234314537,0.7128783221283557
0.017872652304475,-0.0052047064663532,0.0654853055595893,0.2069840411888227,0.5010186711729944,0.1969474428161369,0.8169146850175819,-0.0244971236276072,0.0175346062683503,0.0665747866995132,0.2696861343735608,-0.4869126603607375,-0.4265969568104586,0.7128818180786562
0.0180260986940484,-0.0053008915461061,0.0655497584768931,0.207384396306666,0.5013028073073706,0.1966811983384841,0.8167029532053909,-0.0245006333661028,0.0175329965676274,0.0665733327415588,0.2696760082381188,-0.4869066782027706,-0.4266070459471699,0.7128836971417757
0.0180569617984567,-0.005327866903413,0.0655398827203078,0.2074875832325559,0.5013690622031107,0.1966607942928123,0.8166409849242241,-0.0245014155156131,0.0175320947003961,0.0665728807534605,0.2696798622648996,-0.4869073177477127,-0.4266067644999,0.7128819708026285
0.0181719635282038,-0.0053788722213874,0.0656888587235424,0.209754419611029,0.5008307522838797,0.1970504268272007,0.8162982116283373,-0.0245031514293878,0.0175302991149431,0.0665719261049058,0.2696369988145958,-0.4868942279889153,-0.4266954512605127,0.7128540464182856
0.0183118539430684,-0.0054462102123736,0.0657650322301343,0.2101185965749932,0.5010944284408371,0.1967972531920603,0.8161037864726314,-0.0245066126969854,0.0175275884400059,0.0665702273582722,0.2696505849178272,-0.4868989506099658,-0.4266927009312627,0.7128473279183782
0.0183434811044229,-0.0054712699750187,0.0657757653475606,0.2102203818289539,0.5011109376703997,0.1967492006817444,0.8160790226699105,-0.0245075365012208,0.01752590352548,0.0665695473952867,0.2696568169384155,-0.4868987892204045,-0.4266930966406643,0.7128448438570254
0.0184389789297768,-0.0055212544656226,0.0659205156617133,0.2126236535488747,0.5003973247901803,0.1971698017295162,0.8157927240300089,-0.0245091715186047,0.0175237082664988,0.0665685292941928,0.2696240877767882,-0.4868747498433071,-0.4267213037773825,0.7128567585132953
0.0186162299535917,-0.0056031994019999,0.0660248271232916,0.2132367060912633,0.5006570107362551,0.1968631689718498,0.8155473974444075,-0.0245119034163364,0.0175218789604899,0.0665672613761182,0.2695831154510998,-0.4868641061556418,-0.4268083183128653,0.7128274303222981
0.0186688751619573,-0.0056463213012061,0.0660395000812015,0.2133044473878341,0.5007251470220392,0.1969266912637207,0.8154725121868004,-0.0245130880137726,0.0175201204159127,0.0665664840536842,0.2695900177182168,-0.4868644932739003,-0.4268083531093735,0.7128245346871166
0.0187330046904224,-0.0056875435265475,0.0661662905599962,0.2156424009077172,0.5000484542147005,0.1971478800311809,0.8152193642004925,-0.024514841542029,0.0175179535920885,0.0665654361741609,0.2695782399175017,-0.486853249881102,-0.4268221068116047,0.7128284329206394
0.0189234886495791,-0.0057773366924458,0.0663292839282529,0.2164155193907209,0.50029353647258,0.1969823018924238,0.8149040882654632,-0.0245180893473871,0.0175157364716335,0.0665639185714087,0.269590105483468,-0.4868581637018365,-0.4268191419188287,0.7128223646561346
0.0189831348208372,-0.0058233296726446,0.0663534460218101,0.2166949544870293,0.5003897001028345,0.1968297075274203,0.8148076527411422,-0.0245206005754245,0.0175121173182968,0.0665622960205241,0.2695836308829442,-0.4868466831870204,-0.4268333017492248,0.7128241757597877
0.019027041844625,-0.0058519322938777,0.0664441131959219,0.2182941287715523,0.4997081463383972,0.1973213797081465,0.8146801304419947,-0.0245224253589397,0.0175102399382164,0.0665612943015878,0.2695711975073483,-0.4868360471103724,-0.4268465921270706,0.7128281837146365
0.0191691662295887,-0.0059192560434912,0.066578626120084,0.2190379186889723,0.4997481746303641,0.1972898252223769,0.8144635516668296,-0.0245254599013947,0.0175085163793634,0.0665599580832686,0.2695605287405568,-0.4868286904538208,-0.426857626736554,0.7128306348586361
0.0192704871721326,-0.0059844292326333,0.0666171164343314,0.2193166234025596,0.4998872886359863,0.1972577963135443,0.8143109228992242,-0.0245271172476157,0.01750568887447,0.0665595375998804,0.2695545976602719,-0.4867755176045263,-0.4269611719045353,0.7128071773116207
0.0192866653217915,-0.0059960194185389,0.0666236411716786,0.2193914093302784,0.4998779713976423,0.1972143958453326,0.8143070092384153,-0.024528255015867,0.0175048722922337,0.0665589963778711,0.2695588631791076,-0.4867771798455685,-0.4269601796404561,0.7128050234563248
0.0192929955507892,-0.0059962850556744,0.0666290720737493,0.2193888224801173,0.4998916800358682,0.197200370629339,0.8143026873499535,-0.0245296064044881,0.0175042430760289,0.0665584338536829,0.2695630061264644,-0.4867796582964329,-0.4269586009395315,0.7128027097876591
0.0193038077836518,-0.0059939553069497,0.0666507488043626,0.2199487331823764,0.5000318563956446,0.1973961849885807,0.8140180854950013,-0.0245297133178495,0.0175053842039359,0.0665579160814664,0.2693709342722716,-0.4867427255371621,-0.4271041641530338,0.7128133359225799
0.0193251040409273,-0.0060150486781819,0.0667162482757689,0.2203866646795594,0.5001409784496342,0.1976084179111871,0.8137810718353553,-0.0245308210580662,0.0175047821687728,0.0665577133427711,0.2693002194829606,-0.4866846154347699,-0.4270987369938703,0.7128829818026099
0.0193360750683928,-0.0060287473244156,0.0667606263596217,0.220433372079909,0.500135279233769,0.1976359490554685,0.813765238001836,-0.0245321146482516,0.0175041084355584,0.0665582728817837,0.2693331701182469,-0.486688991683574,-0.4270221404487798,0.7129134312205263
0.0193271472997976,-0.0060255464940541,0.066796160614958,0.2205227292811829,0.5000815938537186,0.1975541329064007,0.8137938866388115,-0.0245356919962503,0.0175013754522139,0.0665662871640444,0.2693662554683755,-0.4866937054998826,-0.4269453038001646,0.7129437320046544
0.0193558388317994,-0.0060385758578403,0.0669508300972799,0.2212295215725002,0.4996192984968693,0.198951710269628,0.8135454949387213,-0.0245401970640568,0.0174970321170313,0.0665818595905068,0.2693662554683755,-0.4866937054998826,-0.4269453038001646,0.7129437320046544
0.0193752691241961,-0.0060527132492011,0.0670291924533436,0.221300212091093,0.4996329922063371,0.1989191012420412,0.8135258326497309,-0.0245426627233216,0.0174945121540045,0.0665908222675825,0.2693661186260452,-0.4866933640879762,-0.4269455405306013,0.7129438750070728
0.019398660655211,-0.0060462072828306,0.0670647265743157,0.2213956503655249,0.4996166726942637,0.1987661985153018,0.8135472602700563,-0.0245454465125105,0.0174922933969977,0.0665964138247151,0.2693994613801879,-0.4866975991586429,-0.4268690499801023,0.7129741870154646
0.0194520722266489,-0.0060558249950902,0.0672215949324827,0.2227244806430465,0.4988268228026041,0.1997376349006412,0.8134313024338582,-0.0245467541851376,0.0174918536737031,0.0666010082392691,0.2693830939523864,-0.4867494305040422,-0.4268404604054639,0.7129621041524451
0.0195143067151582,-0.0060692633013796,0.0673436210841306,0.2228176041941325,0.4988503275892759,0.1997937677535055,0.8133775976089563,-0.0245481369600426,0.017490591993922,0.06660251664822,0.2694165615305872,-0.4867528458787378,-0.4267645529793488,0.7129925663864398
0.0195358547444577,-0.0060714371972304,0.0673809729989646,0.2228727688622371,0.4988564004379555,0.199694786227033,0.8133830665777999,-0.0245475492515363,0.017489800354332,0.0666037643363823,0.2693954425990386,-0.4867373871069531,-0.4267808841994507,0.7130013242491905
0.0195663424538377,-0.0060803281289699,0.0675043211236074,0.2241537719689401,0.49798892772991,0.2006265999201418,0.813333315298835,-0.024546723616233,0.0174882706474968,0.0666049108755193,0.2693967128030081,-0.486732697425137,-0.4267842778018724,0.7130020144496912
0.0196231840135375,-0.0060891509457022,0.0676210840082559,0.224138253490842,0.4979657248374947,0.2008237456970581,0.813303143589982,-0.0245466376852194,0.0174871704791504,0.0666050958269937,0.2693990771405495,-0.4867307390557583,-0.4267857773811612,0.7130015603904479
0.0196432714802214,-0.0060914156015348,0.0676669516958825,0.2242378442050914,0.497926923684017,0.2006944707434405,0.8133313576334278,-0.0245458285174218,0.0174858027901235,0.0666052999760292,0.2694010172324713,-0.4867265987498192,-0.4267888102495442,0.7130018383071118
0.0196678103894094,-0.0060973864494507,0.0677879467670271,0.2253830048034793,0.4971631826286291,0.2014963977226002,0.8132837590221157,-0.0245454112252296,0.0174841624528422,0.0666051803362629,0.2694045567465495,-0.4867230823422558,-0.4267914711418681,0.7130013086103059
0.0197366782666098,-0.0061084821122173,0.0679452287136098,0.2255719681834014,0.4970795520139205,0.201668514986894,0.8132398269898539,-0.0245451711177547,0.0174823863348286,0.0666051137062817,0.2694086293908449,-0.4867197738946497,-0.4267940080428407,0.7130005096831383
0.019762504584846,-0.0061030776440579,0.0680118972016626,0.2256468192800101,0.4970409933575779,0.2015752218240813,0.8132657584194106,-0.0245457442444949,0.0174804713849,0.0666046257018184,0.2694447199922123,-0.4867207562827788,-0.4267199470702395,0.7130305288304354
0.0197715861299394,-0.006100766040877,0.0680775570703264,0.2263535666088111,0.4965666649596644,0.2018852463666016,0.8132822126628638,-0.0245454183307584,0.0174803159537377,0.0666039345767331,0.2694519387741845,-0.486782954057037,-0.4266787567750465,0.7130099907064686
0.0198287492007722,-0.0061147170475885,0.0682562680579711,0.2269065195538779,0.4961410967773174,0.2025921875847603,0.8132120566015776,-0.0245454284360599,0.0174790504830525,0.0666037723151684,0.2694552326603721,-0.4867810706502686,-0.4266802454072619,0.713009140914562
0.0198598468995814,-0.0061109509927847,0.068361837679309,0.2271033918719432,0.4960993947498123,0.2023143609374122,0.8132517072146943,-0.0245452613608367,0.0174779207984307,0.0666035570169182,0.2694579934434387,-0.4867789792399441,-0.4266818580397461,0.7130085603688807
0.0198644177383629,-0.0061001466867004,0.0684003239585774,0.2270984907361574,0.4960667727925879,0.2022420012866343,0.8132909721324119,-0.0245449762362659,0.0174774438418893,0.0666035318809468,0.2694587723725298,-0.4867775548358555,-0.4266829067520454,0.7130086108772742
0.019900067009519,-0.0061171532138662,0.068555013891673,0.2282346153725301,0.4954265666418561,0.2029704332077413,0.8131817021150178,-0.0245448805934851,0.017476603690573,0.0666033629845163,0.2694816949143609,-0.486788529429048,-0.426669844314824,0.7130002718616255
0.0199295452612461,-0.0061197583664932,0.0686444525487159,0.2281933674881311,0.495452483096321,0.2029444335139028,0.8131839772977808,-0.0245449508211469,0.0174755308909605,0.066603088357684,0.2694847291128823,-0.486787120842645,-0.4266709834147097,0.7129994050969533
0.0199390085017095,-0.0061164919282,0.0686852476827609,0.2282303234973282,0.4954308757348059,0.2028600437131452,0.8132078267390501,-0.0245449738284672,0.0174747191825398,0.0666028897960217,0.2694869705778584,-0.4867859790514569,-0.426671896937216,0.7129987907785545
0.0199790886148173,-0.0061348414705153,0.0688462611733284,0.2295524591167162,0.4945527096410956,0.2037021368003433,0.8131597170071158,-0.0245452099226669,0.0174734137376425,0.0666025094265984,0.2694909342212412,-0.4867846450450757,-0.4266730248040303,0.7129975284848341
0.0200246434572312,-0.0061335434265033,0.0689662271720818,0.2295404090207667,0.4945097436564382,0.2036687058554716,0.8131976219287538,-0.02454552443087,0.0174731394191995,0.0666015938384033,0.2694788090216992,-0.4868358214650564,-0.4266450833811067,0.712983889897534
0.0200335523823213,-0.0061159989441283,0.0690120011274046,0.2295266834958382,0.4944796702056168,0.203641037654227,0.8132267119935592,-0.0245466088882759,0.0174716611820928,0.0666009126583933,0.2695147994329652,-0.4868387731442705,-0.4265696102135609,0.7130134286899797
0.0200559364579486,-0.0061257344838115,0.0691377206145717,0.2304915865001046,0.4937631127895228,0.204365464031693,0.8132074606840353,-0.0245467735427017,0.0174700662264085,0.0666004858325297,0.2695194191253151,-0.4868368314695,-0.4265712007000952,0.7130120566809299
0.0201007933776366,-0.0061365466021119,0.0692877609313695,0.2306455179591904,0.4936718674299534,0.2043212412478249,0.8132303257555681,-0.0245469860166096,0.0174688913417902,0.0666001434609467,0.2695229864009467,-0.4868356312413681,-0.4265722159425844,0.7130109203519727
0.0201137887762602,-0.0061279709022402,0.0693544504599235,0.2306471203636877,0.4936523133251375,0.2042135969174396,0.8132687786031875,-0.0245470798412487,0.0174676880205095,0.0665998307342898,0.2695264169883895,-0.4868340896242299,-0.4265734680012546,0.7130099270855426
0.0201222518782464,-0.0061256456049808,0.0694513212776095,0.2316589901661825,0.4930679445278261,0.2047746184934314,0.8131946076894255,-0.0245472214876114,0.0174669047669626,0.0665996024749302,0.2695287951663893,-0.4868332894627724,-0.426574144821857,0.7130091695178348
0.020166136583799,-0.0061409431515386,0.0696133261183919,0.231997768704282,0.4927774319049477,0.2050755229151258,0.813198295511302,-0.0245476068953634,0.0174662387644371,0.066598572570419,0.2695178615259547,-0.4868840644415914,-0.4265465395149662,0.7129951470656164
0.0201882672871941,-0.006142008567551,0.0696837152095659,0.2320737649166789,0.4927841269276838,0.2049341714120968,0.8132081881493545,-0.0245479373949242,0.0174644111883293,0.0665980399395916,0.2695234105413119,-0.4868821975458166,-0.4265481190941717,0.7129933793383781
0.0201912078825772,-0.0061385293420635,0.0697288448593208,0.2324217269932508,0.4925020052843457,0.2050520947679344,0.8132499948008947,-0.0245481026423014,0.0174634974023433,0.0665977736155917,0.2695261850449579,-0.4868812640906447,-0.4265489088773925,0.7129924954640918
0.0202303783813906,-0.0061540963640134,0.0698768820021511,0.2331246547102046,0.4920645183912271,0.2053143763019568,0.8132474481917518,-0.0245483859197921,0.0174619309152888,0.0665973170468458,0.2695309413306684,-0.4868796638704806,-0.4265502627815876,0.712990980234484
0.0202475319057871,-0.0061419397954383,0.0699613207389051,0.2330202173122903,0.4920805021783243,0.2052355125524918,0.813287613385927,-0.024548621980771,0.0174606255125051,0.0665969365600408,0.2695349048960586,-0.4868783303427749,-0.4265513910255322,0.71298971752718
0.020248398998622,-0.0061308668664632,0.0699987278908239,0.2330243053391011,0.4920277265520138,0.2052409217809542,0.8133170067395556,-0.0245477492471199,0.0174602477650925,0.0665971149023016,0.2695043221601005,-0.4868731664931653,-0.426628680669229,0.7129585604482048
0.0202704544826086,-0.0061386351702335,0.0701295549207781,0.2343435008781504,0.4913709231052392,0.2056855406584286,0.8132227234201755,-0.024548008910046,0.0174588118254159,0.0665966963517801,0.269508682012795,-0.4868716992328084,-0.4266299217709718,0.7129571716839507
0.0202902078288706,-0.0061257628348145,0.0702245378181818,0.2343096168157998,0.4913185748354,0.2057730264261612,0.813241983105129,-0.0245481977533254,0.0174577675077896,0.0665963919425226,0.2695118528105853,-0.4868706321268352,-0.426630824383821,0.7129561616625546
0.0202947983194249,-0.0061133314893496,0.0702765201635402,0.2342900474173291,0.4913323165508031,0.2056930593816965,0.8132595488011224,-0.0245483629894783,0.0174568537313439,0.0665961255782893,0.2695146272557718,-0.4868696984039053,-0.4266316141655048,0.7129552778862139
0.0203326327507232,-0.0061387345092879,0.0704171010573763,0.2354124977341333,0.490895871002604,0.205972255680111,0.8131282983842208,-0.024547737534515,0.0174552672419862,0.0665960821223038,0.2694876092639421,-0.4868633286297867,-0.4267099160552119,0.7129229798715169
0.0203804114795209,-0.0061556423839496,0.0705477952670756,0.2355014009131177,0.4908683832596118,0.2058535053044942,0.8131492205234575,-0.0245480443933838,0.017453570234268,0.0665955874147198,0.2694927617170816,-0.4868615941130307,-0.426711382822482,0.7129213388092294
0.0203909496854819,-0.0061465003842044,0.0705917806052666,0.2355543159148109,0.4908607309631813,0.2057396727284625,0.813167322337649,-0.0245485244473228,0.0174530633740617,0.0665945658681008,0.2694815584224864,-0.4869128410107238,-0.4266834267658158,0.7129073069147451
0.0204034994983673,-0.0061446529408652,0.0706725789031348,0.23623942264951,0.4902914529240246,0.2063718208684757,0.8131518295664746,-0.0245488785037235,0.0174511053059108,0.0665939950190984,0.269487503487704,-0.4869108397978763,-0.4266851195382662,0.712905413302429
0.0204341488417588,-0.0061420956146667,0.0707630022208462,0.2363914543532405,0.4901593970539732,0.2063008055707723,0.8132052775340897,-0.0245489486924017,0.0174500325683794,0.066593720207155,0.2694905374319085,-0.4869094311230789,-0.4266862591505801,0.7129045464647737
0.0204466772845587,-0.0061301833622265,0.0708082676530171,0.236300569439419,0.4902256769899081,0.2062546185680715,0.8132034547527034,-0.0245481228445749,0.0174493934333037,0.0665938224344361,0.2694607384527888,-0.4869039888559155,-0.4267637681882236,0.7128731319319479
0.0204496889907237,-0.0061233989205773,0.0708837479412411,0.2370593601588053,0.4898671942660303,0.2065458036674925,0.8131247276589089,-0.0245482408602081,0.0174487407468634,0.0665936321389908,0.2694627201068305,-0.4869033216079674,-0.4267643324574731,0.7128725008175611
0.0204761887447567,-0.006128690206344,0.0709916769763912,0.2371994198696668,0.4898849963232083,0.2066346649787705,0.8130505770368871,-0.0245485247184432,0.0174478554241368,0.0665933360698794,0.269465631210237,-0.4869027288064195,-0.4267648856369333,0.7128714741554932
0.0204847705035177,-0.0061181754753648,0.0710482541372224,0.237152493564822,0.4898976458679162,0.2065670820219109,0.8130738170633796,-0.0245486899369716,0.0174469416655881,0.0665930696457103,0.2694684055212809,-0.4869017946497587,-0.4267656756049593,0.7128705905829651
0.0204853522855243,-0.0061128267742751,0.0710896682562068,0.2374868340703733,0.4896890508750812,0.2065514186769306,0.8131058655174248,-0.0245488079492252,0.0174462889817548,0.0665928793392278,0.2694703871703812,-0.4869011273920275,-0.4267662398652291,0.7128699594553772
0.0205167367654932,-0.0061235205869473,0.0711829614790526,0.2379279968452678,0.4893940148179729,0.2067253863824571,0.8131103130587927,-0.0245493177543584,0.0174453637104597,0.0665923651861301,0.2694739681791362,-0.4869010838187027,-0.4267664322863543,0.712868520362303
0.0205390408190911,-0.0061204404411329,0.0712322388114023,0.2378252518727408,0.4894672073155473,0.2066930161327376,0.813104544087867,-0.0245499339096606,0.0174446942389057,0.0665920182059114,0.2694768933191402,-0.4869016484891321,-0.4267661621965497,0.712867190625055
0.0205468611017198,-0.0061174464147884,0.071255978692967,0.2378264743392476,0.4894858997169382,0.2066490723580663,0.8131041034057161,-0.0245503842228186,0.0174442574033035,0.0665917769989906,0.2694788890093355,-0.4869021387133843,-0.426765903197216,0.7128662564344669
0.0205683335595007,-0.0061223588856857,0.0713436506933796,0.2386134945365427,0.489199687750572,0.2069904667435585,0.8129589241819576,-0.0245502937003113,0.0174436581689814,0.0665916632258401,0.2694503052684378,-0.4868986052147658,-0.4268421014191977,0.7128338527922932
0.0205898479158674,-0.0061201851364002,0.0714071756752682,0.2385612883452049,0.4892156156877652,0.2069974137270414,0.8129628920071523,-0.0245512893505497,0.0174429434696694,0.0665911892152973,0.2694540373299238,-0.4869000601959943,-0.4268412338839144,0.712831967720443
0.020596102947052,-0.0061119787384907,0.0714445661635965,0.2386214983943676,0.4891992423260794,0.2068967963982667,0.8129806870103071,-0.0245521427586791,0.0174423308692613,0.0665907829126276,0.2694572362396069,-0.486901307309144,-0.4268404902639868,0.7128303519421425
0.0206082626146922,-0.0061152134631159,0.0715172365494792,0.2393245663525472,0.4888762105212134,0.2070216702399213,0.8129365478176368,-0.0245531141560071,0.0174410655887006,0.0665901862714721,0.2694624167667052,-0.486901886949386,-0.4268403108621976,0.7128281051266402
0.0206238907118416,-0.0061078564201711,0.0715852493343,0.2393673613226793,0.4888576462061165,0.2069660617582187,0.8129492710861647,-0.0245541333798016,0.0174402203508434,0.0665896741629397,0.2694457324567403,-0.4868907456252078,-0.4268537721664783,0.7128339612228279
0.0206267402704617,-0.0060943410047717,0.0716273316446808,0.2393834189573747,0.4888284692028764,0.2068780741606176,0.8129844825435751,-0.024555057559339,0.0174392161415084,0.0665891536288096,0.2694501203938221,-0.4868915922197484,-0.4268533670401735,0.7128319669402741
0.0206361331627499,-0.0060956195150206,0.0716830504790722,0.2403246396545738,0.48851484539476,0.2068782096200649,0.8128952698768948,-0.0245564084160523,0.0174379056300997,0.0665884299094736,0.2694561078082514,-0.486893062324932,-0.4268525900463232,0.712829164804179
0.0206703352926822,-0.0060859167289947,0.0717622176791588,0.2403043973903997,0.4885897548347671,0.2070262063234376,0.8128185516833782,-0.0245581929495491,0.0174377117147169,0.0665870820834595,0.2694255872252589,-0.4869355995149689,-0.4268362478548532,0.7128214309281901
0.0206827257625103,-0.0060726231761601,0.0718042421596969,0.2403536557490011,0.488591434523966,0.206902403524743,0.8128345008017241,-0.0245597095857934,0.0174361685690107,0.0665862525222807,0.2694325041006563,-0.4869371439940954,-0.4268354600428266,0.7128182332004087
0.020690362455153,-0.0060678279861409,0.0718507455039395,0.2408385911385815,0.4884882845098558,0.2070736721398394,0.8127093350156154,-0.0245620094111869,0.017435085521331,0.0665852914648948,0.2693979612039481,-0.486916419228331,-0.4268612229785976,0.7128300186595907
0.0207253357305398,-0.0060770181312175,0.0719339693499863,0.2411378652338303,0.4884906500608144,0.2069463747611671,0.8126515936899679,-0.0245640483558969,0.0174340761340327,0.0665844277592552,0.2694043734534806,-0.4869200708957517,-0.4268589127618206,0.7128264842995174
0.0207479195781904,-0.0060771376991927,0.0719854619627646,0.241150596327084,0.4885373637653987,0.2068561569727877,0.8126427040333875,-0.0245656842106927,0.0174332425122888,0.0665837291546057,0.269388769896515,-0.4869105022141264,-0.4268713037406184,0.7128314972909198
0.0207537547255576,-0.0060737381066296,0.0720068040329648,0.2411247028335058,0.4885452967580998,0.2068331953521628,0.8126514628051853,-0.0245669884329973,0.0174328741590773,0.0665832421551455,0.2693921200067377,-0.4869132481679541,-0.4268695003095221,0.7128294355189793
0.0207555199586044,-0.0060722596860042,0.0720112369276249,0.2411463282850472,0.488556236939798,0.2068088416720604,0.8126446669412928,-0.0245678067943979,0.0174322952668148,0.0665827150253901,0.2693953190879053,-0.4869144951910883,-0.4268687567268006,0.7128278199936146
0.0207546495972296,-0.0060669587834116,0.072021401125746,0.2414410780749316,0.4884952229041792,0.2071309078321225,0.8125117907073423,-0.0245684533823742,0.0174329181204435,0.0665819088670336,0.2692564674622746,-0.4868930499266469,-0.426924494821104,0.7128615492398296
0.0207625280301116,-0.0060713614560671,0.0720600032994873,0.2421292825476621,0.4885374566412102,0.2074991535759444,0.8121875800926524,-0.0245695105466772,0.017436174323312,0.0665791933466154,0.2691334529409622,-0.4870663185523521,-0.4268506018143198,0.7128338863793491
0.0207669827783309,-0.00607640362296,0.072073591504836,0.2421350545864001,0.488527132651783,0.2075659964176841,0.8121749892323711,-0.0245707849175707,0.0174336520581561,0.0665782065799823,0.2691518231192062,-0.4870557993902458,-0.4267902624763424,0.7128702660704197
0.0207701767994393,-0.0060795192622739,0.0720807193486146,0.2421070919463509,0.4885729743221434,0.2075767484642297,0.8121530017726422,-0.0245709607159738,0.0174321540663802,0.0665779381068381,0.2691560462853585,-0.4870539900280684,-0.4267917411647937,0.7128690224854044
0.0207968886437879,-0.0061036601666566,0.0721725379697593,0.2422842738528534,0.488441781785881,0.2085307930428071,0.8119346431840234,-0.024570555644067,0.0174302865971142,0.0665776210958708,0.2691603780883774,-0.4870502068615072,-0.4267946290605861,0.7128682427128603
0.0208174442023314,-0.0061147942078664,0.0722077863751776,0.242333047656357,0.4884803916534744,0.2084698782723714,0.8119125019586486,-0.0245699905187844,0.0174271450453134,0.0665771914535169,0.26919776753258,-0.4870465532481999,-0.4267239654756907,0.7128989228587913
0.0208298151324496,-0.0061142791056225,0.0722217421874369,0.242378998441535,0.4884683382054693,0.2084112922831771,0.811921078020593,-0.0245683049010604,0.0174255154099362,0.0665773233305889,0.2691991463014195,-0.4870398903859567,-0.4267287687962174,0.7129000790328801
0.0208778342989453,-0.0061199045186037,0.072328352272138,0.2431953011344769,0.4878973934272937,0.209003102117747,0.8118681434186973,-0.0245664405763393,0.0174236646509897,0.0665775970984254,0.2692006478299146,-0.4870324113277247,-0.4267341584321532,0.7129013953917178
0.0209100987753968,-0.0061208729225641,0.0723780493585972,0.2431880664448951,0.4879610932180415,0.2089121914878539,0.8118554256097507,-0.0245641074718551,0.0174201932773705,0.0665777709192678,0.2692355901701206,-0.4870237681492086,-0.4266669303232109,0.7129343425674352
0.0209189317241957,-0.00612161357597,0.0724049949311686,0.2432299536925211,0.4879228212436746,0.2089296898178722,0.811861376621006,-0.0245619675907174,0.0174186106374562,0.06657888934696,0.2692350965936854,-0.4870157987484064,-0.4266725787642,0.7129365925959673
0.020953731761508,-0.006124580981732,0.0725073681984632,0.2439379066195425,0.487285929921707,0.2096824496602714,0.8118374163087584,-0.0245606312882624,0.0174166435939533,0.0665802279707014,0.2692364758222009,-0.4870091360926959,-0.4266773823746371,0.7129377482073838
0.020985061923623,-0.0061174448509414,0.0725512097879444,0.2439305756437284,0.4872963293347824,0.2096519832054483,0.8118412453312465,-0.0245599198441096,0.0174140709978197,0.0665819287092789,0.2692398507166434,-0.4870029640389874,-0.4266819275106221,0.7129379696292945
0.0209940362432002,-0.0061125007883486,0.0725678308662721,0.2439084741267724,0.4873157605318866,0.2096206306711502,0.8118443181937087,-0.0245607322481118,0.0174132121307933,0.0665822541594615,0.2692585524260857,-0.4870565581700774,-0.4265786937952864,0.7129560709390405
0.0210074922839267,-0.0061104102549797,0.0726280506043984,0.2446451393084158,0.4868432926395205,0.210180294014415,0.8117614232227904,-0.0245598147379195,0.0174084871115175,0.0665849393166623,0.2693086321589234,-0.4868945549955847,-0.4266691605355256,0.7129936748725413
0.0210766222117715,-0.006105219833252,0.0727212831979093,0.2448203385617872,0.4867624781059339,0.2103232086863122,0.8117200500311399,-0.0245599515547125,0.0174066329664471,0.0665852952687824,0.2693129783998005,-0.4868919302209856,-0.4266712250384855,0.712992590196609
0.0210988168718037,-0.006105608385733,0.072751323899503,0.2448559933125556,0.4867664162032192,0.2102436838946588,0.8117275355548799,-0.0245604322542089,0.0174040862289278,0.0665852426031373,0.2693199763083827,-0.4868891879483266,-0.4266734932030209,0.7129904622210615
0.0211095110351097,-0.006109441761247,0.0728007858174069,0.2456719899579241,0.4863394240976277,0.2105677083355806,0.8116529295978689,-0.024560666607219,0.0174024239175716,0.0665850564265209,0.2693245959914709,-0.4868872459497063,-0.4266750842133618,0.7129890912468869
0.021185823929219,-0.0061172315374498,0.0729090350524296,0.2460362433829926,0.4862396923795836,0.2106919457288247,0.8115701032576266,-0.0245609969122719,0.0174005964733693,0.0665845229883645,0.269350962307168,-0.4868978361573546,-0.4266624482732369,0.7129794607721711
0.0212124352417859,-0.0061190676088015,0.0729469464528165,0.2460213755284527,0.4862765691472019,0.2107026713749361,0.8115497306739621,-0.0245614215807779,0.0173982469103698,0.0665838371056652,0.2693580968383193,-0.4868954352701604,-0.4266644797056714,0.7129771893533541
0.0212194162717668,-0.0061176776266349,0.0729645893761216,0.2460968943355257,0.4862476329638582,0.2107053326946994,0.8115434805415359,-0.0245616103189349,0.0173972026630793,0.0665835322567619,0.269361267735351,-0.4868943681988776,-0.4266653825554987,0.7129761798187862
0.0212774025251886,-0.0061130552162601,0.0730727936571564,0.247082659039755,0.485957586877273,0.2112135809578884,0.8112855271587233,-0.0245618455773117,0.0173952162719703,0.0665829902940562,0.2693670764240363,-0.4868920260327514,-0.4266673121421261,0.7129744300281065
0.0213020922742071,-0.0061062335354512,0.0731035105647495,0.2471432670532261,0.4859718180691001,0.2111669784759849,0.8112706729533579,-0.0245623174048279,0.0173926056703627,0.0665822281038079,0.2693750036337361,-0.4868893582985307,-0.4266695692192306,0.7129719061051746
0.021309364277293,-0.0061039255334108,0.0731174171944158,0.2471280076839573,0.4859856085174365,0.2111450173348958,0.8112727764363484,-0.0245627191133343,0.0173910677466843,0.066581741118481,0.2693798966845433,-0.4868880990269931,-0.4266706866859812,0.71297024861562
0.021370391589315,-0.0061094772112734,0.0732265325551885,0.2479931565699613,0.4855551206814896,0.2117622229483073,0.811105652801435,-0.0245632151761537,0.0173890077103483,0.06658110166174,0.2693863751631659,-0.4868863061776141,-0.4266722555383953,0.71296808630327
0.0214175477533158,-0.0061112521998252,0.0732744007824251,0.247968614353999,0.4856478045400981,0.2116602397974868,0.8110842860822856,-0.0245640657375667,0.017385670827433,0.0665800513631199,0.2693969539411395,-0.486883520757249,-0.4266747160775613,0.7129645188102935
0.0214312578334453,-0.0061144411365426,0.0732936932125952,0.2480449714777828,0.4856400794094219,0.2115893287596344,0.8110840655264063,-0.0245658146106159,0.0173839428617835,0.0665791061827647,0.2694348307179381,-0.4868878314906325,-0.4265983942725127,0.7129929323257413
0.021482126491637,-0.0061231470752694,0.0733911466215885,0.2489813160438628,0.4852905185384455,0.2119756747584856,0.810905500159197,-0.0245673964235295,0.0173829770013092,0.0665777764954895,0.2694267114354487,-0.4869411491013573,-0.4265691239452224,0.7129771012967631
0.0215335809146927,-0.0061246237539968,0.0734528193241307,0.249065614528913,0.4853041924588641,0.2118734688204099,0.8108981401206883,-0.024569646666605,0.0173801118440027,0.066576408345507,0.2694385341146544,-0.4869425944922467,-0.4265686304070498,0.7129719416330207
0.0215521495916026,-0.0061232603740758,0.073474808854694,0.2490489914743409,0.4853411102610807,0.2118288119935372,0.8108928171747248,-0.0245712466512655,0.0173786309611255,0.0665754277549868,0.2694455867696207,-0.4869444825792485,-0.4265676056673456,0.7129685999055154
0.0215616679021448,-0.0061192544080066,0.073515132159736,0.2498920723301498,0.4849873852112492,0.2121257662777649,0.8107674436320009,-0.0245734578580556,0.0173781304693739,0.0665738755071572,0.2694374929980902,-0.4870001125928399,-0.4265366863720983,0.7129521603026221
0.0216247645390642,-0.0061104166458406,0.0735808378652425,0.2501080990616193,0.4850296670356361,0.2121871258403874,0.81065947506131,-0.0245764810770673,0.0173769907192414,0.066572538977363,0.2694461857889875,-0.4870060969247148,-0.4265328201989708,0.7129471002921846
0.0216475641526476,-0.0061093971991344,0.0736041832323667,0.2501771883054904,0.4850463890727367,0.2120888827679422,0.8106538599829798,-0.0245806895943383,0.0173754541642443,0.0665707447973351,0.2694580905352906,-0.4870144865279509,-0.4265273869311199,0.7129401205954834
0.0216561437662741,-0.0061100388527893,0.0736201859802894,0.2503153913018744,0.4850352489404408,0.2120596699169993,0.8106255045070859,-0.0245832861284335,0.0173746206758463,0.0665696114721821,0.2694651841841978,-0.4870198465999528,-0.4265238922291602,0.7129358687063112
0.0217313310270641,-0.0061075722397899,0.0737097292542106,0.2511412402200823,0.4849233540591583,0.2122073511829093,0.8103983330761908,-0.0245862027642571,0.0173732251745955,0.0665681074352451,0.269474532979641,-0.4870252224773941,-0.4265204880855512,0.712930699289568
0.0217663433725621,-0.0061051763054857,0.0737379775920645,0.2511240871097299,0.4849985944875913,0.2121258146725866,0.8103799695006394,-0.0245884844006068,0.0173718664083809,0.0665665280680434,0.2694529047954872,-0.4870266704852563,-0.4265934440991433,0.7128942332386697
0.0217768213050983,-0.0061067472684639,0.0737517829834336,0.2511455036200593,0.4850237598224141,0.2120882188800824,0.8103681113120321,-0.0245903008296208,0.0173712869252288,0.0665651364785219,0.2694585227923994,-0.487030589978523,-0.4265909077157994,0.712890949847114
0.0218422047917583,-0.006114242978458,0.0738462338245227,0.2521002081400808,0.485000052773022,0.2122669116371848,0.8100390065237016,-0.0245925794937998,0.0173700433481205,0.06656330637823,0.2694461146032921,-0.4870222775933593,-0.4266025578547004,0.7128943470703029
0.0218819005818601,-0.006114982699312,0.0738839952186976,0.2521746512901869,0.4850404676552275,0.2122039609219635,0.8100081289422352,-0.0245953698228037,0.0173679076628562,0.0665604109477784,0.2694586350993946,-0.4870265852891153,-0.4266000564517835,0.7128881686683618
0.0219270171818201,-0.0061223066868286,0.0739522557363019,0.2530548261214788,0.4849503154934962,0.2121924481528971,0.809790597269607,-0.0245969632928313,0.017366316084022,0.0665560599380533,0.2694396469110551,-0.4870267482920644,-0.4266740372692424,0.7128509585045597
0.0219490927876975,-0.0061222063561516,0.0739684882430364,0.2531512192012062,0.4850353394067068,0.2120080399704364,0.8097578469712149,-0.0245969632928313,0.017366316084022,0.0665560599380533,0.2694396469110551,-0.4870267482920644,-0.4266740372692424,0.7128509585045597
0.0219977085741437,-0.0061168536766662,0.0740016775107542,0.2531301045263874,0.4851440574385091,0.2118919036318877,0.8097297171833424,-0.0245983611437999,0.0173662050423747,0.0665506667095312,0.2694336614293367,-0.4870820484197077,-0.4266434471133565,0.7128337458561257
0.0220155234171316,-0.0061186233986334,0.0740192498561556,0.2531794449293563,0.4851924541125206,0.2118221739972945,0.8097035369445984,-0.0245978984484583,0.0173663250752963,0.066545121553637,0.2694180289164004,-0.4870701715027467,-0.4266574891047744,0.7128393652976075
0.0220490765069389,-0.0061196123017203,0.0740661483270253,0.2538976367841468,0.4849945356750565,0.2119321779034874,0.809568429701805,-0.0245968581032121,0.0173666413644468,0.0665399395891329,0.2693914367461708,-0.487067073860691,-0.4267334397654219,0.712806068124135
0.0221005962279049,-0.0061140419248668,0.0740995991283726,0.2539332780793343,0.4851249083487327,0.2117760100289228,0.8095200029398575,-0.0245976311116437,0.0173664938595476,0.0665331152529197,0.2693796881715822,-0.4870581476155498,-0.4267455540642358,0.7128093549668795
0.0221211854239146,-0.0061136786635079,0.0741156371739623,0.2539256544299887,0.4851680989199211,0.2117302434430227,0.8095084816259123,-0.0245981455653803,0.0173663845713109,0.0665287492122924,0.269385552811168,-0.4870604338897604,-0.4267441909300613,0.7128063924960178
0.0221349985846114,-0.0061160952882841,0.0741344046280921,0.2544676675682379,0.4853121564991738,0.2115220210914069,0.8093063397193356,-0.0245987549290803,0.0173664342405643,0.0665243916483355,0.2693287211206115,-0.4870258139105912,-0.4267851392331253,0.7128270067092182
0.0222095020299205,-0.0061120890411562,0.0741951704553295,0.2547960297803119,0.4855307064822767,0.211355662745354,0.8091153812012744,-0.0245999304123471,0.0173660425567737,0.0665203133401978,0.2693151133823027,-0.4870167374814402,-0.42679727459813,0.7128310834359146
0.0222386273118159,-0.0061107823420088,0.0742166962405121,0.2548690664554858,0.4856148913000996,0.2112391190333062,0.8090722902817364,-0.0246013420945628,0.0173650268991508,0.0665160146694776,0.2693036242845438,-0.4870073345049737,-0.4268097370747035,0.7128343863926547
0.022247308035287,-0.0061127616103638,0.0742258229192849,0.2549232099673325,0.4856445347049053,0.2111899828165818,0.8090502667258317,-0.0246022036244895,0.0173645468095893,0.0665134058368996,0.2693089561659885,-0.4870094129336355,-0.4268084979194409,0.712831693982929
0.0223032569097445,-0.0061109220343853,0.0742816637686429,0.2555714354754003,0.4855976708069125,0.2112014726518922,0.8088708682018514,-0.0246021119134259,0.0173646980684319,0.0665105421929658,0.2692815922712014,-0.4870077189214453,-0.4268833977635622,0.71279833788292
0.0223345907839785,-0.0061090381393455,0.0743009983966502,0.255590720514786,0.4856740612676175,0.2111131780817664,0.8088419597416838,-0.0246033804696209,0.0173641085029484,0.0665066671000377,0.2692683824329512,-0.4869985054989549,-0.4268956455880689,0.7128022879043475
0.0223447289447067,-0.0061113790041512,0.0743090402251411,0.2555912969898549,0.4856927620785351,0.2110955109548507,0.8088351593633141,-0.0246042175694337,0.0173640828216935,0.0665044521648234,0.2692721292496968,-0.4870011177082697,-0.4268939553046012,0.7128001000874116
0.0223955476901347,-0.0061080036053758,0.0743464518612709,0.2563250747221836,0.4859324105600083,0.2109708380131496,0.808491468071269,-0.0246049132217184,0.0173638353832011,0.0665019492982852,0.2692765319304425,-0.4870031214399568,-0.4268927273263499,0.7127978033181097
0.0224301923259905,-0.0061022130446052,0.0743551806674359,0.2563499515040111,0.4860254051983977,0.2108695838615408,0.8084540966979419,-0.0246062393648184,0.017363405476288,0.0664985124744982,0.2692625294840404,-0.4869941747626334,-0.4269047492986166,0.712802005461126
0.0224444929445023,-0.0061051108227326,0.0743580024151922,0.2563868770099804,0.4860634127265361,0.2108282622688702,0.8084303135919574,-0.0246068727265756,0.0173629322880955,0.0664966722890398,0.2692666584966354,-0.4869954957602468,-0.4269039947175018,0.712799995107693
0.022485695870397,-0.0061200130805451,0.0743912596679073,0.2571553448152198,0.4861426683662807,0.2105524464921425,0.8082104316963816,-0.0246078480797847,0.0173624145256117,0.066495134731181,0.269250249378114,-0.4869850348351331,-0.4269169854982027,0.7128055601281285
0.0225308198495607,-0.0061268438812808,0.0744091827199481,0.2572259685051495,0.4862519784845858,0.2104356378222491,0.8081526197945268,-0.0246092867709898,0.0173615898972639,0.0664929638854429,0.2692567851622324,-0.4869878696835773,-0.4269152618207696,0.7128021869001627
0.0225537644310116,-0.0061382759924286,0.0744169803615217,0.2572489441394741,0.486293208322702,0.2104089602939731,0.8081274439754834,-0.0246092465957308,0.0173614775205079,0.0664918342737687,0.2692282218768289,-0.4869854050947608,-0.4269906443692915,0.7127695064961955
0.0225963436793126,-0.0061507191266264,0.0744492856972231,0.258114353368462,0.4865378170350349,0.2101959862643042,0.8077596056614492,-0.0246101268627777,0.0173608009186796,0.0664902882440078,0.2692120734599628,-0.4869744663520473,-0.4270039844603351,0.7127750878639939
0.0226670201192182,-0.0061535151259754,0.0744748622845544,0.2582655812664508,0.4867309230603623,0.2099663937642286,0.8076546363140342,-0.0246123478679328,0.0173594315430887,0.0664874690951983,0.2692009983857785,-0.4869660797104061,-0.4270157358098966,0.7127779605531522
0.0227026434536639,-0.0061630137201732,0.0744896320926687,0.2583396695399509,0.4868158851321904,0.209874823342818,0.8076035337043617,-0.024613714889928,0.0173583176540773,0.0664852516006839,0.2692081906083606,-0.4869683054541449,-0.4270144745306543,0.7127744791543819
0.0227156128751328,-0.0061677754922567,0.0744988766405354,0.2584284686970246,0.4868602580875356,0.2098051825959836,0.807566468482759,-0.0246149512434241,0.0173574025132182,0.066483260724633,0.2692144531671658,-0.4869704570146371,-0.4270132243108011,0.7127713928494555
0.0227896972304024,-0.0061697561717667,0.0745387391975591,0.2592636908057594,0.4872365833251051,0.2091432163154843,0.8072434363738537,-0.0246178266841557,0.0173564010295308,0.0664796303782596,0.269183525631942,-0.4869519913006292,-0.4270375363866911,0.7127811236371899
0.0228233512181297,-0.0061689961206703,0.0745482294314995,0.2593519327492318,0.4873359754071408,0.2090196128203379,0.8071871056388629,-0.0246197040366759,0.0173557239232094,0.0664772200122724,0.2691697986469883,-0.4869437225297743,-0.4270490836864879,0.7127850382181973
0.0228339591492448,-0.0061711833444647,0.0745515246746209,0.2593852620076609,0.48736526023969,0.208984388676514,0.8071678352450747,-0.024621106633015,0.0173552570079511,0.0664752841424373,0.2691751461744032,-0.4869469576504429,-0.4270470218138085,0.712782044019715
0.0228399979219372,-0.0061731001591875,0.0745528625126564,0.2593900769626593,0.4873774329172807,0.2089753141262713,0.8071612874401829,-0.0246218460015376,0.0173550394981121,0.0664736111617924,0.2691786199068761,-0.4869488867947853,-0.4270458049788803,0.7127801433010666
0.0228435819314004,-0.0061732289228822,0.0745531473910205,0.2593728722489392,0.4873701748225455,0.2090538169338721,0.8071508703211291,-0.024622371247433,0.0173549585028887,0.0664723151709191,0.2691810270131907,-0.4869504004599777,-0.4270448359640057,0.7127787807338731
0.0228457665853128,-0.0061733290510253,0.0745529553281861,0.2593742595791925,0.4873754571264375,0.2090494757776679,0.8071483593092562,-0.0246223733027273,0.0173549916736782,0.0664717647069648,0.2691815603260436,-0.486950608191121,-0.427044712042773,0.7127785116563483
0.0228546143090856,-0.0061680285582696,0.074578864075457,0.2599646593328911,0.4877827236904816,0.2098551889486807,0.806503062634199,-0.0246216241650238,0.0173560652788517,0.0664714934381713,0.2690297581925775,-0.4869362246297359,-0.4271634815484381,0.7127744821341458
0.022858700462854,-0.0061767673258735,0.0745881056495213,0.2600283504469581,0.4877945300533991,0.2098285667689426,0.8064823159756874,-0.0246219610276973,0.0173563422783513,0.0664706995325602,0.2690161581191483,-0.4869882831593142,-0.4271348933877174,0.7127611813132224
0.0228504023624022,-0.0061901571709747,0.074595884468576,0.2600960370073197,0.4877727099082562,0.209837017756703,0.8064714880148065,-0.0246232129601759,0.0173553130856908,0.0664700708887353,0.2690512405061606,-0.4869924553095466,-0.4270586124065155,0.7127907968142525
0.022868163914669,-0.0062127824911359,0.0746357428586613,0.2607715242525518,0.4878854222810845,0.2098799935046405,0.8061739360653511,-0.0246231535619402,0.0173547966826854,0.0664698273329263,0.2690526891553306,-0.486991579407357,-0.427059300133549,0.7127904363935141
0.0228797799216472,-0.0062277080806896,0.0746468716935677,0.2607350607469385,0.4879312081998424,0.2099110568313579,0.8061499317012156,-0.0246234102323407,0.0173538010656237,0.0664695124889931,0.2690858814581596,-0.486993284271082,-0.4269846832395612,0.7128214431072919
0.0228863908995919,-0.0062366816306875,0.0746532576610257,0.2607474433417961,0.4879357057661349,0.2099137676389363,0.8061424985601785,-0.0246232877517059,0.0173528505384976,0.0664693248449625,0.2691182651816222,-0.4869940948675236,-0.4269106603793026,0.7128529995478052
0.0229192656385537,-0.0062494615602542,0.0746846639941805,0.2616647654852064,0.4882359130636465,0.2092390771234897,0.8058388500829368,-0.0246217106067268,0.017352158303511,0.0664697848763742,0.2691171418995193,-0.4869890482950362,-0.4269141990513295,0.7128547519831027
0.0229437299625207,-0.0062618492025211,0.0747089691152029,0.2616719209481946,0.4883233720526062,0.2092027337853354,0.8057929673751166,-0.0246189847696858,0.0173515052303225,0.0664704677271642,0.2691139940078006,-0.4869811963032222,-0.4269196420148631,0.7128580447313148
0.0229656998973874,-0.0062622123094863,0.0747183516803229,0.2616820661802664,0.4883633504853333,0.2092250831667509,0.8057596407839204,-0.0246178070495533,0.0173503956076567,0.0664707060348353,0.2691447498242083,-0.4869790641339604,-0.4268476339440216,0.7128910099963858
0.0229887718738584,-0.0062617051849794,0.0747362347910807,0.2620430167298331,0.4885166913441461,0.2092400196337253,0.805545475963322,-0.0246160293233427,0.0173499696788801,0.0664711513213526,0.2691426973695639,-0.4869739431980449,-0.4268511839145836,0.7128931574152616
0.0230558498332225,-0.0062692989558127,0.0747791041524091,0.2621359621824412,0.4886644441418323,0.2091267730953673,0.8054550211755829,-0.0246138475051668,0.0173493625331142,0.0664719566301556,0.2691400975752706,-0.4869674566459074,-0.4268556805147637,0.7128958774304057
0.0230804791096473,-0.006276773725682,0.0747952403447514,0.2621997241703635,0.4887235844254479,0.2090537321085551,0.8054173450844053,-0.0246128158484479,0.017349073154034,0.0664723444293131,0.2691388660865815,-0.486964384055585,-0.42685781047188,0.7128971658396087
0.0230922230219189,-0.0062830802070901,0.0748067191126204,0.2623717810879062,0.4887839293987826,0.2089383279032415,0.8053546386426561,-0.0246130716860003,0.0173484007272419,0.0664723852794082,0.2691708678402272,-0.486966478223005,-0.4267828474244913,0.712928533681649
0.0231627004478168,-0.0062952734278071,0.0748578144047827,0.2631160030726971,0.489089509706177,0.2085052522971112,0.8050384960900553,-0.0246126190474916,0.0173481234890481,0.0664730163194012,0.2691701838596944,-0.4869647712165074,-0.4267840308146964,0.7129292494746959
0.0231932487309569,-0.0062999646601484,0.0748704644848559,0.2631532317878352,0.4891597668414388,0.2084317253741366,0.8050026800954192,-0.0246128583054806,0.0173488556012801,0.0664734755843514,0.2691539511888998,-0.4870169489932693,-0.4267552363494509,0.7129169728664165
0.0232042338285119,-0.0063034211075634,0.0748751457202315,0.2632153284832441,0.4891951438390008,0.2083809100566905,0.8049740358668364,-0.0246129382498857,0.0173485276793926,0.0664740704026433,0.2691542108059554,-0.48701647412293,-0.4267555858288905,0.7129169900501272
0.0232809259019393,-0.0063157540044032,0.0749160155276507,0.2647436986851694,0.4897289903275076,0.2073923919123517,0.8044033104209416,-0.0246131831464838,0.0173482909790411,0.0664749150079718,0.2691542108059554,-0.48701647412293,-0.4267555858288905,0.7129169900501272
0.0233280456423881,-0.0063241875471632,0.0749308506179597,0.2648484803298083,0.4898485863532553,0.2072569388466427,0.8043309059178488,-0.0246137178939155,0.0173489155659058,0.0664753973035577,0.2691386467635467,-0.4870691984028498,-0.4267264267892461,0.7129043003553663
0.0233466051450387,-0.0063336358860266,0.0749366028141888,0.264895609637403,0.489888715803803,0.2072185336822662,0.8043008401223395,-0.0246140327611405,0.0173486112358923,0.0664764832243674,0.2691386467635467,-0.4870691984028498,-0.4267264267892461,0.7129043003553663
0.0234072814585962,-0.0063467642534789,0.0749767712453541,0.2661393087502744,0.4902277566107639,0.2066634736689486,0.8038263641094311,-0.024614464671119,0.0173479783617258,0.0664777341529316,0.2691394395696449,-0.4870689314751562,-0.4267266524462925,0.7129040483485616
0.0234564589847512,-0.0063529476074114,0.0749921897729377,0.26618340003946,0.4903909873289538,0.2065467445487337,0.8037421971044489,-0.0246153984639036,0.0173466449689975,0.0664804773191644,0.2691410251811837,-0.4870683976185795,-0.4267271037593428,0.7129035443332105
0.02347597059717,-0.0063609445650268,0.074995707775877,0.266201565139789,0.4904800641783683,0.206514443308109,0.8036901256490914,-0.024616260168633,0.0173453459889024,0.0664835296324057,0.2691420776058533,-0.487067655839613,-0.4267276789195609,0.7129033095314072
0.0235382845953637,-0.0063769221783813,0.0750272345194695,0.2671740838410328,0.4910915747197044,0.205869908353514,0.8031591716450368,-0.0246171710687544,0.0173438192574056,0.0664859551513777,0.269144456020209,-0.4870668550504294,-0.4267283558858399,0.7129025535007136
0.0236027733147704,-0.0063861453556757,0.0750484842718323,0.2674202417433922,0.4912838279550191,0.2056130639651166,0.8030254557749996,-0.0246181776047325,0.0173421275964812,0.066488033337916,0.2691477640204452,-0.4870661287104313,-0.4267290218243021,0.712901402242065
0.0236341175704451,-0.0064002174813107,0.0750620849654188,0.2675856133968215,0.4913232228054242,0.2054938187217488,0.8029767871503455,-0.0246189157091228,0.0173408030960798,0.066489305068761,0.2691506756164928,-0.4870655358296556,-0.4267295749289718,0.7129003769834147
0.0236591899399864,-0.0064059456347302,0.0750816442700159,0.2682652489075289,0.4917810020780839,0.2051470597680387,0.8025583381238934,-0.02462021148234,0.0173396543940132,0.0664903077016387,0.269154271133714,-0.487066649857504,-0.4267289446229228,0.712898635675559
0.0237571174179521,-0.0064226194760046,0.075133190466735,0.2688858041169147,0.4921594534223761,0.2047398613809986,0.802222591250756,-0.0246218498696112,0.0173361030005255,0.066491868991302,0.2691921930802485,-0.4869635589838035,-0.4267858825992199,0.7129206588537598
0.0237907945555415,-0.0064342394667853,0.0751410509563814,0.2690245013408655,0.4922534802500071,0.2046220289640447,0.8021484613976967,-0.0246237054457002,0.0173351632838896,0.0664920520035869,0.2691970059229936,-0.4869665877580766,-0.4267839445027599,0.7129179329516242
0.0238046030555557,-0.0064409368702456,0.0751461215134718,0.2694830149717224,0.4923395603121417,0.2043389565507764,0.8020138732148824,-0.0246258930837927,0.0173344392245998,0.0664921840862578,0.2692018327476707,-0.4869707741732466,-0.4267811835209187,0.7129149035746749
0.0238915104745388,-0.0064491895321887,0.0751633261196698,0.2701972944858488,0.4928905984483938,0.2038711307675938,0.8015540169279013,-0.0246293124901365,0.0173340619715757,0.0664922986893801,0.2692076311234547,-0.486978507944011,-0.4267759427828904,0.7129105685899867
0.0239291934888997,-0.0064596276338895,0.0751663379199432,0.2702849905585652,0.4929831742110466,0.2037769492966648,0.801491465181571,-0.0246338072068115,0.0173333229548479,0.0664926940952552,0.2692155762760589,-0.4869882308133327,-0.4267693833253084,0.7129048533961496
0.0239418326157324,-0.0064672889750229,0.0751692405031261,0.2703289230471513,0.4930118211426746,0.2037475890890307,0.8014664918249285,-0.0246367875280324,0.0173327982424753,0.0664930479533231,0.2692208274287916,-0.4869945988453446,-0.4267650891521379,0.7129010909340695
0.0240408039096818,-0.0064794347178202,0.0752012069019838,0.2717907672147631,0.4940485316857387,0.2026092916247514,0.8006218221752968,-0.0246407061184867,0.0173327610255035,0.0664928106500399,0.2692269132902228,-0.4870041727364603,-0.4267585518119677,0.7128961658985458
0.0240946435683179,-0.0064927391228576,0.075213698267547,0.2719173313091691,0.4941715683009483,0.2025367447147757,0.8005212633384716,-0.0246450388406495,0.0173326446722498,0.0664925665984813,0.2692338059030238,-0.4870146371250154,-0.4267514169619954,0.7128906852427598
0.0241155953525794,-0.0065051657471212,0.0752174487233569,0.2719723919286044,0.4942150404444045,0.2024987525080373,0.8004853321953237,-0.024646730348025,0.017332294403072,0.0664926606841011,0.2692370330522207,-0.4870181995693809,-0.4267490274136649,0.7128884631714326
0.0241984837682958,-0.0065319866250001,0.0752526551302774,0.2735069534720106,0.4950554805369737,0.2014052285584995,0.7997186702222626,-0.0246488181008147,0.017331026628344,0.0664931714558066,0.2692569036804531,-0.486970605756455,-0.4267747150499473,0.7128980933791609
0.024259771371342,-0.0065494375871733,0.0752646731850689,0.2735769713571366,0.4952882372512938,0.2012763373702617,0.7995830405895157,-0.0246515649128739,0.0173308352413618,0.0664928392769559,0.2692617584978203,-0.4869771070582766,-0.4267703075840848,0.712894457249037
0.0242857411258809,-0.0065630125135838,0.0752675349428603,0.2736077884812926,0.4953871937450586,0.2012401723567792,0.7995202932919125,-0.0246529373143764,0.0173307229449514,0.0664929484071086,0.2692639192928587,-0.4869802537629638,-0.4267681658294722,0.7128927737370861
0.0243661260129329,-0.0065765911615244,0.0753020135756986,0.2749665239762617,0.4963966356080357,0.2006217788724839,0.79858292787379,-0.0246544638039506,0.0173302814136238,0.0664927926396336,0.2692674061421083,-0.4869833412323625,-0.4267661254549162,0.7128905691029053
0.0244472689736496,-0.0065937693797533,0.0753160367763343,0.2752928365635529,0.4966860485545966,0.2003012626989632,0.7983709836092585,-0.024657199117175,0.0173299933348421,0.0664923015273337,0.269272657352586,-0.486989708868996,-0.4267618305379361,0.712886806901262
0.0244833733413392,-0.0066102295426989,0.0753187502242852,0.2753331090949179,0.4968061278401383,0.2002487439497779,0.7982955536160466,-0.0246596821677879,0.0173293098855337,0.0664916547449027,0.2693086915600181,-0.4869974140443827,-0.4266830487314337,0.7129150884148575
0.0245132952953163,-0.006611009413363,0.0753280083907396,0.2758028662660553,0.4973924517182551,0.1999055867727821,0.797854174840341,-0.0246611501050252,0.0173290326367523,0.0664914164317181,0.2693117815931509,-0.4870006351083157,-0.4266808953462531,0.7129130095921521
0.0245740378258097,-0.0066154266986853,0.0753397856499926,0.2761566841599215,0.4976084534801877,0.1995761093716572,0.7976795656069708,-0.0246646215289947,0.0173291413942961,0.0664905140212958,0.2693175928950919,-0.4870095258951989,-0.4266748299604375,0.7129083709164586
0.0246127029438966,-0.006623573666707,0.0753380553787982,0.276206881929594,0.4977579107099197,0.1994161339738005,0.7976089431616037,-0.0246670026577386,0.0173291250871234,0.0664899172215161,0.2693217769505244,-0.4870154778114069,-0.426670782514072,0.7129051466928603
0.024628641710807,-0.0066303257429815,0.0753353158170749,0.2764268872665482,0.4980135140156157,0.1990986803690248,0.7974524633664744,-0.0246684005286655,0.0173289154595048,0.0664894375418031,0.2693248669645867,-0.4870186987768545,-0.4266686290121725,0.7129030678101199
0.0247457322206094,-0.0066591800182287,0.0753499414432973,0.2779029877417194,0.4991180543323437,0.1979503875627053,0.7965342059870977,-0.0246707816344937,0.0173288991341018,0.0664888406772234,0.2693290510003825,-0.4870246506111331,-0.4266645814719544,0.7128998435276158
0.0248020052376911,-0.0066827746297818,0.0753489469697822,0.278023014438076,0.4992940888200731,0.1978336310095169,0.7964109936167938,-0.0246735418207092,0.0173288374839765,0.0664881164052016,0.2693340417107248,-0.4870314929571455,-0.4266599362886704,0.7128960636795854
0.0248243107993947,-0.0066964792481297,0.0753458515111822,0.2780855506166527,0.499393614747693,0.1977881551203682,0.7963380499395637,-0.024674572086207,0.0173287698148571,0.0664879228515077,0.2693359285888513,-0.4870339567906703,-0.426658267598163,0.7128946662685443
0.0249134742171356,-0.0067140874000168,0.0753696347557926,0.2791281306848411,0.5004420254916327,0.196900903514866,0.7955346001131867,-0.0246760999665228,0.0173286852179435,0.066487572185179,0.2693387589020117,-0.4870376525234325,-0.4266557645421792,0.712892570139791
0.0249713520988167,-0.0067312345437292,0.0753822474385378,0.279335481468781,0.5005966109797764,0.196704336943804,0.7954131792318161,-0.0246772054331187,0.017329148804403,0.0664874814644073,0.2693093343960245,-0.4870385695176747,-0.4267287090299058,0.7128593992499626
0.0249953476002913,-0.006743955028209,0.0753873487884769,0.2793334353276086,0.5006831743583017,0.1966869346355823,0.7953637158974687,-0.0246782956769975,0.0173292738232996,0.0664871756852316,0.2693109619051786,-0.4870415081381082,-0.4267266910230421,0.7128579846763236
0.0250608038605822,-0.006760407836072,0.075403422398299,0.2805343955428211,0.5017193877600967,0.1957418258516525,0.7945207652889377,-0.0246796580029017,0.0173294217966143,0.0664869310690649,0.2693128629826242,-0.4870451294501322,-0.4267241995184624,0.7128562837320955
0.0251293017052289,-0.0067774046367667,0.0754107799619666,0.2807554550455259,0.5019965356084335,0.1955758844877637,0.7943084577833345,-0.0246808756977685,0.0173291717633074,0.0664873925838188,0.2692990200055281,-0.4869944690793629,-0.4268254609677667,0.7128355005047273
0.0251620076071957,-0.0067925754261441,0.0754122032142066,0.2807650036603474,0.5021028809966683,0.1955445881675916,0.7942455688594162,-0.0246823450239925,0.0173292514544792,0.0664869593854495,0.2693014548003375,-0.4869982981365852,-0.4268228454941453,0.7128335307901645
0.0252106766059823,-0.0067985685065974,0.0754292721547024,0.2816465116782901,0.5028459637691932,0.1951178145492865,0.793568029614344,-0.0246839444005229,0.0173294561955167,0.0664866552515188,0.269303629987133,-0.4870026021283488,-0.4268198806239378,0.712831543844784
0.0252823530038921,-0.0068088838565886,0.0754338885074891,0.281906094604846,0.5031572882235045,0.1948278570004517,0.7933497357841777,-0.0246878427594045,0.0173299393211751,0.0664857096553557,0.2693091977205997,-0.487013124546521,-0.4268126430519434,0.7128265849935286
0.0253206602827915,-0.0068288632150603,0.0754287619166454,0.281987825699755,0.5032889411401003,0.1947593531013441,0.7932539960584801,-0.0246905323481792,0.0173302690400703,0.0664850995782631,0.2693130007321759,-0.4870203669893851,-0.4268076601111428,0.71282318357683
0.0253691733634173,-0.0068371169856404,0.0754362788020063,0.2827261415775933,0.5041333499229805,0.1945548073068436,0.7925048399334085,-0.0246926528109763,0.0173303263270732,0.0664846000040413,0.2693165160367337,-0.4870257690466143,-0.4268039734472328,0.7128203719900572
0.0254781131914152,-0.0068642887473368,0.0754437104778324,0.2832508071152083,0.5046636801827943,0.1941293200057729,0.7920841857321971,-0.0246961508215355,0.0173308696777928,0.0664840705553351,0.2692908876332037,-0.4870327620527356,-0.4268727543467023,0.7127840894138033
0.0255478150679541,-0.0068947559626275,0.0754428287527197,0.2833847825565426,0.5049141975822922,0.1939871635967588,0.7919114208387801,-0.0246987439388938,0.0173306834804757,0.0664836465559,0.269295606943452,-0.4870389205995998,-0.4268685829316005,0.7127805965429346
0.0255719273397718,-0.0069089569333613,0.0754470231089359,0.2834428796081534,0.5049621605131908,0.1939446690588136,0.7918704539209402,-0.0247001283225101,0.017330343913799,0.0664835582250633,0.2692985612388213,-0.4870417993822719,-0.4268666661380197,0.7127786612331993
0.0256755155136072,-0.0069183793342167,0.0754648330437699,0.284570817394943,0.5063264721107616,0.1928867095951448,0.7908524962270792,-0.0247042723615019,0.0173302663558398,0.066483100806854,0.2693053192354768,-0.4870519201823585,-0.4268597664299637,0.7127733243335587
0.0257327685933711,-0.0069375573648559,0.0754687875571446,0.2847589218740132,0.5065242366619189,0.1927036614158233,0.7907027589202822,-0.0247073027045697,0.0173301943006482,0.0664829874646726,0.2693100526358543,-0.4870592361885162,-0.4268547719783041,0.7127695277101026
0.0257553096807001,-0.0069486250144444,0.0754694986543959,0.2847846575478826,0.5066171962696673,0.1926683211607601,0.7906425445738996,-0.0247095850818121,0.0173299525841127,0.0664834824736796,0.2693134316047783,-0.4870642964881395,-0.4268513220137861,0.7127668591754636
0.0257626799655849,-0.0069476875291604,0.0754724633725368,0.2847639205211862,0.5066206450438082,0.1927363386866791,0.790631225878698,-0.0247111563389466,0.0173295405630012,0.0664841560240599,0.2693159894431702,-0.4870673087978304,-0.4268492924563254,0.712765049690443
0.0257687747025004,-0.0069491870848699,0.0754718336816124,0.2847127187266279,0.5066713456089388,0.1927533047731125,0.7906130398830791,-0.0247127608989852,0.0173290615516943,0.0664855006741837,0.2693180139913965,-0.4870701134212866,-0.4268473870107577,0.7127635092747057
0.0257819250607299,-0.0069318627337368,0.0754867796739218,0.285114137267163,0.5078122983913095,0.1934539198138193,0.7895645503957264,-0.0247176695277666,0.0173243268433585,0.0665023894789047,0.2693180139913965,-0.4870701134212866,-0.4268473870107577,0.7127635092747057
0.0257898644684062,-0.006937665074077,0.0755060376418438,0.2851793595018678,0.5079638329672325,0.1935930060949154,0.7894094155142032,-0.0247215890126566,0.0173194401788574,0.0665166770629379,0.2693341194518804,-0.4870175892928231,-0.4268763998399058,0.7127759389024073
0.0257896349513443,-0.0069422978029049,0.0755137675839782,0.2851029739493088,0.5079801332025525,0.193715296448398,0.7893965178784905,-0.0247236927166715,0.0173174110196036,0.0665239151207798,0.2693133082221186,-0.4870051254576836,-0.4268906192443422,0.7127838024208927
0.0258167008370007,-0.0069561010662632,0.0755245549743464,0.2855496994509331,0.5088021291234117,0.193717462786355,0.7887048289154707,-0.0247243455168104,0.017316638603094,0.0665265988462698,0.2693131713579644,-0.4870047841178473,-0.426890855977461,0.712783945569957
0.0258666281375185,-0.0069940974157487,0.0755247800085427,0.2858601911016707,0.5089820297170519,0.1936025847229179,0.7885044602011023,-0.0247247897577643,0.0173161022373773,0.0665280082628283,0.2693135677990382,-0.4870046504474153,-0.4268909685594464,0.7127838196847074
0.025899564422268,-0.0070016759860134,0.0755215330481414,0.2858413235110907,0.5090841431406511,0.1936414758447354,0.788435826056154,-0.0247248681925116,0.0173157410783031,0.0665291535138439,0.2693132940704515,-0.4870039677675802,-0.4268914420257036,0.7127841059821491
0.0259496206350576,-0.0069954204601617,0.0755265090472365,0.286178216976036,0.5098384385695429,0.1937759474296814,0.7877929149739269,-0.0247245457553419,0.0173155889470523,0.0665299139653895,0.2693123501718419,-0.487002736076664,-0.4268922763742753,0.7127848044611723
0.0260352974923352,-0.0070071922872869,0.075519548759523,0.2864720321096879,0.5102473165247559,0.1933604212958861,0.7875234588725019,-0.0247254752201257,0.0173150877819151,0.0665302061720272,0.2693446037766634,-0.4870066836124521,-0.4268160073443419,0.7128155935498521
0.026084701845051,-0.0070218237023083,0.0755156743464338,0.2865001362284569,0.5103879641857724,0.1933593436445376,0.787422353112186,-0.024725069274891,0.0173148734394242,0.0665311170326162,0.2693435231910052,-0.4870051105389402,-0.4268170785115618,0.7128164352165755
0.026104122049167,-0.0070199984367766,0.0755196405331152,0.2865656705025427,0.5106819152155088,0.1934420214695517,0.7871875775766672,-0.0247255728460053,0.0173143545514686,0.0665312572660543,0.2693753646084585,-0.4870080300872496,-0.4267415165746773,0.7128476482419936
0.0262094169797668,-0.0070279216432363,0.0755393597119509,0.2868133067282676,0.511204136459117,0.1936174027204525,0.7867151703853633,-0.0247256776365705,0.0173145770645695,0.0665319750318731,0.2693741752549364,-0.4870084308957911,-0.4267411788460688,0.7128480260330456
0.0263025072181943,-0.0070494411648908,0.0755392767240123,0.2869420716263448,0.5114628919080182,0.1934120828353352,0.7865505221822474,-0.0247258405990509,0.0173149592004955,0.0665331310966189,0.2693721929979696,-0.4870090989080444,-0.4267406159633176,0.7128486556818969
0.0263239998886368,-0.0070608855687933,0.0755451466171208,0.2869895519578269,0.511556768000625,0.1933610729606962,0.7864846887532451,-0.0247259920030927,0.0173152446252018,0.0665341283295636,0.2693706071914094,-0.4870096333160624,-0.4267401656555532,0.7128491593983659
0.0264247724496652,-0.0070626851809621,0.0755644183781371,0.2872974112806122,0.5126149795304741,0.1933108961320489,0.7856952193242966,-0.0247263649252464,0.0173157478599477,0.0665363640670562,0.2693674355756567,-0.4870107021273405,-0.4267392650358547,0.712850166824339
0.0265292773581033,-0.0070859937194222,0.0755631994541915,0.2874622240583106,0.512905016045838,0.1930658790990453,0.7855058755873066,-0.0247277289578198,0.0173159754731073,0.0665382292693156,0.2693967872236101,-0.487016392357066,-0.4266616154890319,0.7128816665319672
0.0265542601675264,-0.0071028580213946,0.075562561132416,0.2875025426887984,0.512947699814157,0.1930442616936286,0.7854685596699611,-0.0247284986728238,0.0173165275378222,0.0665423067058151,0.2693920297227758,-0.4870179951567501,-0.4266602645927135,0.7128831779001511
0.026648132601575,-0.007104892935831,0.0755813691202847,0.2877805375390586,0.5140782067845682,0.1930764751090806,0.7846192925759256,-0.024729045019502,0.0173168287106854,0.0665456961560111,0.2693883248398992,-0.4870188558986546,-0.4266594881881284,0.7128844545774321
0.0267768380045017,-0.0071200558379087,0.0755800842767427,0.2879431353312375,0.5145256696959218,0.1928130123675393,0.7843310705954055,-0.0247295245281593,0.0173175877813024,0.0665480991625122,0.2693844969969725,-0.4870205328937217,-0.4266581256479662,0.71288557085704
0.0268107900764581,-0.0071352207268147,0.0755778321831903,0.2880130907273598,0.514597646312366,0.1927505334253829,0.7842735197899244,-0.0247310559923927,0.0173184395415974,0.0665511763873446,0.2693812299416164,-0.4870247328900486,-0.4266549931115078,0.7128858108852625
0.0268739360536034,-0.0071295219085304,0.0755946815268943,0.2881110006993848,0.5153468427641094,0.193204342277635,0.783633693159074,-0.0247341696503325,0.0173197259589656,0.066552335536152,0.2693813402376035,-0.4870339937602604,-0.4266484099316308,0.7128833822979284
0.0270264919467356,-0.0071389210400191,0.0755901252526589,0.2882102449064868,0.5158229317874085,0.1930664004182955,0.7833178938353879,-0.0247457861612717,0.0173230906583463,0.0665512292882529,0.2693912961024914,-0.4870678311928164,-0.4266247786738717,0.7128706443828474
0.0270784734257794,-0.0071643994088249,0.0755857810405093,0.2882775064920475,0.5159718818071425,0.192993834753639,0.7832129188044645,-0.024755680892819,0.0173258319153533,0.0665512019419274,0.2693990635587794,-0.4870962065097375,-0.426604935423353,0.7128601961323923
0.0271170056721923,-0.0071609279944218,0.0755988566785314,0.2882335487870454,0.516535532909058,0.1935429151237391,0.7827219203531908,-0.0247600880496412,0.0173270098598488,0.0665515179503357,0.2694022634458902,-0.4871086873199131,-0.4265961976038026,0.7128556876238555
0.027301349388889,-0.0071773462096554,0.0756248371752312,0.2883804730668172,0.5173171569827902,0.1934034483098063,0.7821858909663854,-0.0247655817800408,0.017329638672635,0.0665509474603239,0.2693902028923684,-0.4871768960208679,-0.4265562028523697,0.7128375666147577
0.0273687080986729,-0.0072015291990148,0.0756258579971333,0.2884736591981532,0.5175058830473427,0.1932758978878692,0.7820582051585777,-0.0247688733991811,0.0173304650960949,0.0665518025110309,0.2693920351227584,-0.4871859631444695,-0.42654983276687,0.7128344891305199
0.0273906874483982,-0.0072046523392225,0.0756327861882381,0.288570972818878,0.5176594272115731,0.1932984219992463,0.7819151048022757,-0.0247706136106222,0.0173308587077847,0.0665523357295872,0.2693930195819965,-0.4871906673428113,-0.4265465293158153,0.7128328787192638
0.027537310406527,-0.0072028505104936,0.0756807113126333,0.2886465756775769,0.5189086343029863,0.1937303111925385,0.7809516951263122,-0.0247783104374836,0.0173315394364374,0.0665522755211845,0.2694169352196938,-0.4871599152917216,-0.4265603991811864,0.7128365575643388
0.027674872477403,-0.0072219875271245,0.0756847626573439,0.2887620592834681,0.519303737416875,0.1934965426287233,0.7807042906337629,-0.0247828701438823,0.0173323548207777,0.0665528762594075,0.2694209276440292,-0.4871721283622147,-0.4265518860181079,0.7128317961685321
0.0277003603863878,-0.007236398728399,0.0756813665481734,0.2888280698891047,0.5193572687669696,0.1934508394001478,0.7806555874125454,-0.0247843407224585,0.0173313665121559,0.0665544786724187,0.2694588054180717,-0.4871356056804793,-0.4265641917680612,0.7128350750084054
0.027789692756453,-0.007228513008437,0.0757023396121043,0.2888499115131012,0.5199835228588311,0.1944870339808517,0.7799728573402565,-0.0247905109724929,0.0173321262275289,0.0665551273738122,0.2694652314961863,-0.4871516471057643,-0.4265530612691232,0.7128283437538011
0.0279198525119234,-0.0072543410476458,0.0756900058191427,0.2889592806556425,0.5203120920085245,0.1942419110867893,0.7797742885027938,-0.0247938352622784,0.0173322046303464,0.0665564918743187,0.2694683761267718,-0.4871594970818962,-0.4265476143564976,0.7128250496140658
0.0279533616913677,-0.0072724873910241,0.0756860480799595,0.2890086798997866,0.5203739695992206,0.1942037399058683,0.7797241961826669,-0.0247969661441487,0.0173318991360946,0.0665589406705943,0.2694709738423114,-0.4871659818036229,-0.4265431146969809,0.7128223283079639
0.028010404572801,-0.0072581947682207,0.0757058280388663,0.2889141376549432,0.521264214717138,0.1948537617324483,0.7790020866834314,-0.0248002905804022,0.0173319775537508,0.0665603050273861,0.2694949306761291,-0.4871862852099359,-0.4265234433670451,0.7128111658086805
0.0281620026610954,-0.0072612546787985,0.0757292725896552,0.2890529262770758,0.5217469425952935,0.1946458826915482,0.7786793396863378,-0.0248044772988741,0.0173315453659654,0.0665610619796776,0.2695155366744866,-0.4871450236435285,-0.4265446356451151,0.7128188937119903
0.0282082240935866,-0.0072800963179865,0.0757290467765736,0.2891591804234835,0.5218483406073051,0.1945445185911549,0.7785972694971112,-0.0248077799935637,0.0173317873459649,0.0665619138167405,0.2695188179546849,-0.4871532146983419,-0.4265389514222264,0.712815456550297
0.0282428588696071,-0.0072747246827212,0.0757409246086085,0.2891296754736623,0.5224109755847284,0.1950736650284101,0.7780983668929595,-0.0248106699546388,0.0173321415109141,0.0665622221508533,0.2695218257659851,-0.4871607231130509,-0.4265337408388702,0.7128123057423593
0.0284147146054444,-0.0072933671382833,0.0757695478168903,0.289307913886474,0.5230570908149293,0.1950272362564709,0.7776095342966428,-0.0248170342213839,0.0173332850562849,0.06656178527878,0.2695287983132006,-0.4871781287914597,-0.4265216615911223,0.7128050013156768
0.0284755123048047,-0.0073193083857683,0.0757639518981294,0.2893265764381712,0.5232111129235452,0.1949710241841854,0.7775130630468161,-0.024821891965455,0.0173340257723643,0.0665618569135217,0.2695339934479366,-0.4871910975538467,-0.4265126612145649,0.7127995585464092
0.0284945128747903,-0.007327952652463,0.0757653857679357,0.289412088842358,0.5232983133941789,0.195036373071242,0.7774061558863078,-0.0248239091059107,0.0173331163771928,0.0665630300383277,0.269552138194322,-0.4871436909695004,-0.4265381120546158,0.712809868133407
0.0286760893424285,-0.0073211782592307,0.0758014976068922,0.2894730071627864,0.5244661997649939,0.1959839045316929,0.776357451559983,-0.0248290173184167,0.0173340435892298,0.0665626499707719,0.2695577436200804,-0.4871576836674797,-0.4265284008599176,0.712803996452088
0.0287609777079465,-0.0073424062796321,0.0758051707838603,0.2896299126207493,0.5246512365063929,0.1958504202447557,0.7762075796058441,-0.0248338268739363,0.0173346883049784,0.0665629922938822,0.2695836137572053,-0.4871827640787161,-0.4265054127412545,0.7127908265968637
0.0287867417373836,-0.0073554731742281,0.0758065703834831,0.2896043573297799,0.524733866281654,0.1958461048781439,0.7761623470619864,-0.0248364783411631,0.0173349527271902,0.0665639103715368,0.2696066260938453,-0.4872018343381391,-0.4264865749467876,0.7127803596999599
0.0288665854539135,-0.0073444574423047,0.0758349404196159,0.2894415457194811,0.5254151061872377,0.1968242526386404,0.7755145204153252,-0.0248432074959714,0.0173358880068146,0.0665642867362186,0.26961373467233,-0.4872195799092276,-0.426474256799461,0.7127729114637156
0.0289834569450541,-0.0073630106636099,0.0758436312253415,0.2896459685147621,0.5257412027573859,0.1965006119418313,0.7752992391024569,-0.0248489060177888,0.017336566960056,0.0665645017961464,0.269620146010752,-0.4872344615230162,-0.4264639459472674,0.7127664829217235
0.0290143433654376,-0.0073796868637522,0.0758449623231508,0.2896864362745301,0.5257951616502136,0.1964647831994277,0.7752566062834875,-0.0248521389450502,0.0173368764613421,0.0665651113399166,0.2696234267820458,-0.4872426515817681,-0.4264582604672642,0.7127630449799636
0.0290784421128766,-0.0073710393716169,0.0758714855645233,0.2897625750278595,0.5263767041729769,0.1975566915325277,0.7745557236557872,-0.0248575404217261,0.0173373058481975,0.0665654981276433,0.2696298243797023,-0.4872563754817623,-0.4264487724053326,0.7127569199042068
0.0292149526829793,-0.0073875091519071,0.07586670808895,0.2898901193926529,0.526811923942764,0.1974425885608581,0.77424113794904,-0.0248632405486577,0.0173380176332543,0.06656516203598,0.2696367686640908,-0.4872714641648524,-0.4264383365503666,0.712750221546921
0.0292478801418497,-0.0074044488806878,0.0758587232781308,0.2899413698892713,0.5268747586992839,0.1974029879640883,0.7741892862957703,-0.0248666274211701,0.0173379974363295,0.0665655061490066,0.2696413755264989,-0.4872795941975831,-0.4264327510097236,0.7127462623887237
0.0292878900294311,-0.0073957855104774,0.075877178997821,0.2899015147839521,0.5274875435273118,0.1980324577213151,0.7736259747696869,-0.02487059981695,0.017336696226559,0.0665661215079882,0.269663951245987,-0.4872365049996479,-0.4264553197124495,0.7127536754609426
0.0294091956365412,-0.0073965915617192,0.0758932429584042,0.2900077214750516,0.5278929601184882,0.1979692055232804,0.773325764349456,-0.0248753278471922,0.0173369872496058,0.0665657065305774,0.2696705951002559,-0.4872485962131103,-0.4264470032195211,0.7127478720218791
0.0294489192513499,-0.0074094900591762,0.0758895620413083,0.2900264006888294,0.52801028209425,0.1979827788735215,0.7732351829655396,-0.0248781231877196,0.0173368580086186,0.0665656493486573,0.269675051784728,-0.4872552274855191,-0.426442477267383,0.7127443604231442
0.0294727439111197,-0.0074005343292264,0.0758968215375108,0.2898956945463314,0.5284588478216047,0.1988059539354212,0.7727664104516898,-0.0248810461691215,0.0173358153484615,0.0665657546825259,0.269681750896007,-0.4872607153541868,-0.4264388621074018,0.7127402369662701
0.0296115699350635,-0.0074089800491153,0.0759131096272395,0.2899488691405915,0.5290262525514646,0.1992936802670252,0.772232417346663,-0.0248851737107746,0.0173345414774955,0.066565909667723,0.2696841857027729,-0.487205720615522,-0.4264752889574569,0.712755114811529
0.0296618605734909,-0.0074265537045342,0.0759035578951401,0.2900374156231236,0.5291346960534034,0.1991982140296908,0.7721494949156631,-0.0248886792881652,0.0173339009746799,0.0665655117074391,0.2696913087652869,-0.4872133895868273,-0.4264701396299492,0.7127502584971771
0.0296742286108852,-0.0074334219559217,0.0759023058133723,0.2900889251287448,0.529158272300284,0.1992334265788052,0.7721049022687889,-0.0248913781680184,0.0173332555006048,0.0665656407221143,0.2696966818326924,-0.4872189371948738,-0.4264664240767121,0.712746656381042
0.0297774199152228,-0.0074213869984485,0.0759254410584616,0.2900336487952277,0.5298927191854066,0.200363974724949,0.7713290260020315,-0.0248994828452348,0.0173334620425571,0.0665648590120248,0.2696880526751469,-0.4872267801632062,-0.4264667340152316,0.7127443747336515
0.0298334651654123,-0.007437504690971,0.0759283839807998,0.2901161280907875,0.5300034075105753,0.2003198014062095,0.7712334260218275,-0.0249031526132603,0.0173325556888379,0.0665649049177834,0.2696955723337906,-0.4872343151328432,-0.4264616966637834,0.7127393925546879
0.0298516517664353,-0.0074478830713891,0.0759313672740224,0.2901387828910022,0.5300332495997548,0.2002996230628408,0.7712096355610035,-0.0249045939347077,0.017331661108087,0.0665656423216733,0.2696990451895555,-0.4872362426815972,-0.4264604748239989,0.7127374918258834
0.02992239967116,-0.0074329488357998,0.0759537437938066,0.2897035124523871,0.5308482502702385,0.2018197943991755,0.7704159789662012,-0.0249119376675365,0.0173315684399093,0.066565861187769,0.2696681161172437,-0.4872290375007859,-0.4264767940097174,0.7127443555280025
0.0300394650503246,-0.0074433597456383,0.0759531278887818,0.2899269766989518,0.5311186698687486,0.2016894245241476,0.7701796431574747,-0.0249146445992768,0.0173305967464256,0.0665674444260662,0.2696726827331063,-0.4872336949448514,-0.4264736768443777,0.7127413090713588
0.0300669705922951,-0.0074581827049218,0.0759491136034091,0.2899746390610756,0.5311632953435412,0.2017247409183244,0.7701216730378543,-0.0249166999550842,0.0173296475938574,0.0665690949239869,0.2696761692599516,-0.4872367798925786,-0.4264716319702242,0.7127391045662097
0.0301031970617377,-0.0074412078448426,0.075959587191539,0.2898951975256252,0.5318270163253171,0.2028271467989191,0.7694036311842435,-0.024922180493956,0.0173293585737876,0.0665708193143985,0.2696829502751136,-0.4872492119081234,-0.4264630780143349,0.7127331582832123
0.0301995910727533,-0.0074458026812297,0.0759531330250423,0.2900955176706734,0.5321600825271903,0.2027114347002359,0.7691282802197627,-0.0249279608463339,0.017329709122856,0.0665716259438926,0.2696896216253402,-0.4872636173844284,-0.4264531148078819,0.712726747099951
0.0302293040813238,-0.0074592977711945,0.0759458122691616,0.2901077443088671,0.532261060428047,0.2026805022841918,0.7690619443437957,-0.0249322946704731,0.0173298498628937,0.0665728300119084,0.2696734462604975,-0.4872616104329352,-0.4264601092185797,0.7127300545266533
0.0302339652631009,-0.0074612619561525,0.0759471080144896,0.2901384931607529,0.532276037945039,0.202655509944335,0.7690465645883483,-0.0249358231126704,0.0173300185881528,0.0665740107073612,0.2696768638577783,-0.4872701412247843,-0.4264541862527764,0.7127264731985857
0.0302393486068976,-0.0074437477754866,0.075942224582211,0.2900707438457656,0.5330047255242641,0.2030856875581076,0.7684537264159884,-0.0249379363881772,0.0173294435636374,0.0665741972944523,0.2697110565206477,-0.4872768828134489,-0.4263759724107591,0.7127557194557642
0.0302392786984269,-0.0074353233613256,0.0759383131774414,0.2902258985555647,0.5334941564296269,0.2031201322109679,0.7680463037823012,-0.0249351730836356,0.0173265396944375,0.0665753401869606,0.2698025968638441,-0.4872729168742463,-0.4261580357324548,0.7128541167637636
0.0302262213160713,-0.007442980511365,0.0759397869484924,0.2902793473661366,0.5335218919481184,0.203117565006765,0.768007516949224,-0.0249146637465028,0.0173213382206547,0.0665814251878387,0.2697786982375155,-0.487213198540821,-0.4261995067847101,0.7128791858101652
0.0302192672250301,-0.007444764016124,0.0759393256409904,0.2902970567517464,0.533657521495632,0.203155649068532,0.7678965105038283,-0.0249139791929688,0.0173200357079908,0.0665825020624514,0.2697731414201457,-0.4871461712201723,-0.4262441347273021,0.7129004121505373
0.0302126241386808,-0.0074386715315654,0.0759337763689807,0.2901411209681443,0.5342545859354709,0.2033720885759573,0.767482873371465,-0.0249129117270511,0.017319780339164,0.0665827714891605,0.2697719121993709,-0.487143099768736,-0.4262462673681658,0.7129017010014133
0.0302029567925249,-0.0074467851107083,0.0759338949831532,0.2902563145405933,0.5342539758086648,0.2033357495355595,0.7674493691200476,-0.0249104561561669,0.0173191506834386,0.0665835207229384,0.2697690439995661,-0.4871359330162202,-0.4262512435017457,0.7129047082725659
0.0301987017003708,-0.0074595607590535,0.0759261106999286,0.2902519063857464,0.534280187206675,0.2033792642254701,0.7674212580329964,-0.0249060129312103,0.0173174382967145,0.0665844880413923,0.269795598268021,-0.4871247072243304,-0.426185467701076,0.7129416539151197
0.0302036441703555,-0.0074653763016921,0.0758926823371133,0.2902704151072651,0.5349967500595132,0.2034236873188562,0.7669031014259984,-0.024899923937257,0.0173169935790706,0.0665855087603053,0.2697724257460656,-0.4871594974625845,-0.4261688089677465,0.7129366091049737
0.0302063410260615,-0.0074838295718679,0.075871031797035,0.2903243468621491,0.5349970342747314,0.2034547849694487,0.7668742383268223,-0.0248930680118784,0.0173152170177208,0.066587205938471,0.2697649026899162,-0.4871395695869207,-0.4261826650238227,0.7129447896243875
0.0302058689409931,-0.007489442748877,0.0758568045208153,0.2903427828146606,0.5350482693047545,0.2034573279704398,0.766830837718825,-0.0248882291487283,0.0173144215138367,0.0665877566157254,0.2697748515345395,-0.4871795098697007,-0.4260888515417065,0.7129698066780283
0.0302008612091612,-0.0074753233829924,0.0758193436439908,0.2904121497092819,0.5356547338470078,0.2037351869508459,0.7663072249474285,-0.0248839591433235,0.0173133998254617,0.0665888334115979,0.2697699372696885,-0.4871672236298775,-0.4260973824437492,0.7129749629831686
0.0302012102965581,-0.0074829027874288,0.0757823634837798,0.2904199395882445,0.5357657764912186,0.2036817763984345,0.766240840332529,-0.0248812310698232,0.0173127470617859,0.0665895212896588,0.2697876144688321,-0.4871718148516193,-0.4260886087733119,0.7129703804275601
0.0301992292827302,-0.0074867730837859,0.0757580765566038,0.2905296429553925,0.5357911726614261,0.2036388996362437,0.766192889824257,-0.0248802188519327,0.0173136530033474,0.0665892929851187,0.2697699194900456,-0.4872214089418027,-0.4260616383756558,0.7129593042465684
0.0301921873480616,-0.0074704825123536,0.0757210622685976,0.2904803605168619,0.5362820406130501,0.2038092746221239,0.7658227684313784,-0.0248796257912287,0.0173135110957614,0.0665894425128309,0.2697692369930921,-0.4872197025654176,-0.4260628232412641,0.7129600205172196
0.0301874351874201,-0.007466871468594,0.0756813269273892,0.2905817284159948,0.5364608800924674,0.2037948382272888,0.7656628808771531,-0.0248789141176791,0.0173133408057671,0.0665896219424447,0.2697892343946142,-0.4872300946175258,-0.4260500194676516,0.7129530032304925
0.0301873348791597,-0.0074712700352194,0.0756595068116824,0.2906641336462888,0.5364816932992706,0.2037672654860741,0.7656243567721231,-0.0248790969738254,0.017312734540724,0.0665894217254794,0.269821134631104,-0.4872321672511642,-0.4259750003209015,0.7129843403636051
0.0301874099464883,-0.0074617543992826,0.0756322481890047,0.2906609386620313,0.5370468022116188,0.2038198697034906,0.7652152714657707,-0.0248783618408798,0.0173126948820408,0.0665896393690951,0.2698199193152276,-0.4872302530751229,-0.4259763099951137,0.7129853259023095
0.0301838216677705,-0.0074589128765143,0.0755882693192369,0.2909217935372526,0.5373669120242325,0.2037392290658764,0.7649128306194448,-0.0248780848477923,0.0173136403747868,0.0665891932411505,0.2698242593121133,-0.4872941945298422,-0.4259337971065856,0.7129653831333944
0.0301839892887887,-0.0074636392975639,0.0755694834548112,0.2909169729891211,0.537415469692259,0.2037572129193931,0.7648757585030505,-0.0248773731754168,0.0173134700836431,0.0665893726629107,0.2698234406180033,-0.4872921469846515,-0.4259352191444851,0.7129662428702295
0.030184731587483,-0.0074718778900715,0.0755495455346906,0.2909988676375081,0.5374838869210755,0.2037251186157895,0.7648050773751984,-0.0248768752655839,0.0173134871868702,0.0665895304923268,0.2698224982695584,-0.4872909153864075,-0.4259360548179928,0.7129669420215324
0.0301795272142377,-0.0074563892577571,0.0754856724081487,0.2911138965373187,0.5383235888323059,0.2038527413312078,0.7641364228992867,-0.0248764008163457,0.0173133736584152,0.0665896501029106,0.2698219524716426,-0.4872895503522714,-0.4259370028394297,0.7129675151744541
0.0301798723256759,-0.0074658545388044,0.0754548467603503,0.2913197648513959,0.5383735261029916,0.2037599337857588,0.7640475314939393,-0.0248760215176209,0.017313419142921,0.0665897780267744,0.2698211465716975,-0.4872886600089193,-0.4259376015035001,0.7129680710346656
0.030179342677748,-0.007469200534446,0.0754311504449042,0.2912324782734064,0.5384530949510601,0.2038225217633374,0.7640080416843715,-0.0248751677678119,0.0173133510974891,0.0665900255558701,0.2698197948717324,-0.4872864046252471,-0.4259391481824632,0.712969200041891
0.0301679568886157,-0.0074430603163449,0.075360685141309,0.2913839722894322,0.5393505537940269,0.2039605177700977,0.7632800717992457,-0.024874290553719,0.017313413681602,0.0665903112965187,0.2698180466193416,-0.4872842826673976,-0.4259405825015241,0.7129704550415149
0.0301568040299283,-0.0074395685021921,0.0752882677330331,0.291482722800057,0.5395292287701146,0.2039124298829939,0.7631289239381533,-0.0248733181866522,0.0173133172502424,0.066590588714662,0.2698165584647645,-0.4872816860091074,-0.4259423661685343,0.712971727322411
0.0301546801843428,-0.0074463152451379,0.0752531952706274,0.2915494180011712,0.5395929966250665,0.2039027554058232,0.7630609419923631,-0.0248715037492433,0.0173132496017107,0.0665912724632089,0.2698549553997102,-0.4873018394319864,-0.4259171290751801,0.7129584977351622
0.0301460174493898,-0.0074221577350071,0.0751996658821383,0.2917218908140527,0.540482650378959,0.2041507909849546,0.7622986931639245,-0.0248701520677681,0.0173131986445752,0.0665916777694128,0.2698526614394609,-0.4872983525247746,-0.4259195115602469,0.7129603259740059
0.0301344282670782,-0.0074181713268897,0.0751332386447525,0.2919870785901488,0.5406397844177614,0.2041340348990672,0.7620901949486905,-0.0248688791813605,0.0173141782795547,0.0665915471250121,0.2698342981889247,-0.4873473895986451,-0.4258928885067177,0.7129496622424906
0.0301316738300456,-0.0074213354031249,0.0751057611271471,0.2919605134421494,0.5406803440734201,0.2041744422665984,0.7620607726739175,-0.0248665551096339,0.0173140308712545,0.0665922297777102,0.2698305162584583,-0.4873413061564497,-0.4258970546092539,0.7129527632912167
0.0301264587806874,-0.0074015129787146,0.0750626603630056,0.2920814732444112,0.5414594488741665,0.2044122163195982,0.7613972182977609,-0.024864966182205,0.0173139231313279,0.0665926948217796,0.2698279494834982,-0.4873371367531059,-0.4258999109874408,0.7129548784037496
0.0301177248823714,-0.0073933733192898,0.0749966463192286,0.2921752793664682,0.5416788891201586,0.2045383269987305,0.7611712422295246,-0.0248641489408653,0.0173141785063554,0.0665928682051799,0.269825941241236,-0.4873354894777617,-0.4259009958613848,0.7129561163585261
0.0301223981330485,-0.0074039847671746,0.0749689089246707,0.2922438822959148,0.54175047893418,0.2045207164481282,0.7610986850459946,-0.0248632247608785,0.017314502330298,0.0665932303061688,0.2698234000232671,-0.4873336343493757,-0.4259022053351073,0.7129576236512273
0.0301236405693156,-0.0074007901863858,0.0749423612928625,0.2924246259192274,0.5421533475358432,0.2045071925935196,0.7607459458250148,-0.0248624426608891,0.017314723908122,0.0665935242955755,0.2698213917797415,-0.4873319870579476,-0.4259032901884073,0.712958861600643
0.0301145591443595,-0.0073847871144652,0.0748653579875067,0.2926950767807155,0.5427807304873309,0.204526928838459,0.7601890593923846,-0.0248616605578629,0.0173149454847454,0.0665938182803982,0.2698193835355971,-0.4873303397592666,-0.4259043750324413,0.7129600995475229
0.0301085137175114,-0.0073827787610628,0.0748122490826092,0.292709543155223,0.5428831665670033,0.2046025237866409,0.7600899933982692,-0.0248605427408059,0.017316276873788,0.0665935834783608,0.2698004993088405,-0.487380323482428,-0.4258770482290879,0.7129494025851648
0.0301045227641793,-0.0073828313107687,0.074776079677369,0.2927590771800512,0.542999134233368,0.204572768327233,0.7599960824961073,-0.0248596255603191,0.0173173415457183,0.0665933628583725,0.269782543349509,-0.487430378874694,-0.4258497050161922,0.7129383099480381
0.0300854142337496,-0.0073497529796055,0.0746738519740735,0.2930746623002745,0.5440274889904644,0.2047711076478536,0.7590850591422421,-0.0248581317505451,0.017317392799694,0.0665938361520181,0.2698005324432461,-0.4874391176452639,-0.4258379799554269,0.7129325312468419
0.0300785876835631,-0.0073544730025297,0.0746004466241078,0.2931359021549503,0.5441940736796443,0.2047663997615178,0.7589432617583896,-0.0248556420513374,0.017317478212765,0.0665946249390696,0.2697958213540832,-0.4874329598109425,-0.4258421578339978,0.712936028743887
0.0300743970915021,-0.0073587392056587,0.0745647788077689,0.2932297940577653,0.5442127420953388,0.2047481068571495,0.7588985386442156,-0.024853852374529,0.017317637101983,0.0665950755498401,0.2697923253224478,-0.4874287159757623,-0.4258450260739848,0.7129385399930162
0.0300506880831805,-0.0073026457827855,0.0744406324362975,0.2936454828614441,0.5457736713388586,0.2050847773928291,0.7575246954061015,-0.0248518605903245,0.0173177054159836,0.066595706521739,0.2697885564341746,-0.487423789632684,-0.4258483682893004,0.7129413379392567
0.0300457709098973,-0.0073034624353365,0.0743420561168923,0.2937645506862331,0.5461189080236888,0.2050643469480283,0.7572351950813618,-0.024849715039032,0.0173177791268922,0.0665962467252427,0.2698054670262442,-0.4874309555197414,-0.4258377159906531,0.712936401934791
0.030050848741399,-0.0073154725496461,0.0743166670196668,0.2939218696100152,0.5461552591696122,0.2050689982801614,0.7571466657066503,-0.0248477232299348,0.0173178474240021,0.0665968776378176,0.2698016982017032,-0.4874260291974672,-0.4258410582615764,0.7129391999370827
0.030033265851467,-0.0072780191368635,0.0742331119814829,0.2941389298823263,0.5470553659188832,0.2053910453481439,0.7563248211171134,-0.0248463845175961,0.0173182504685286,0.0665972468473826,0.269798351390924,-0.4874232836221874,-0.4258428659496405,0.7129412638426118
0.0300037578283823,-0.0072474568984316,0.0740992992898872,0.2943748039559642,0.5473677279582682,0.2054125461115264,0.7560011448970636,-0.0248447015915112,0.0173186651762231,0.0665978645031223,0.2697941987924151,-0.48741964766602,-0.4258452721487918,0.7129438838755916
0.0300008228132564,-0.0072506608332214,0.0740529266637607,0.2945045163559908,0.5474024763092648,0.2053706737544358,0.7559368393841235,-0.0248424386013612,0.0173193919943587,0.0665985956394903,0.2697883109482957,-0.4874150467754474,-0.4258482888594054,0.712947455516934
0.0299953980757443,-0.0072329437531773,0.074007079348728,0.2945539829521947,0.5480089425410676,0.2056898261037855,0.755391187041134,-0.0248409577603363,0.0173198972611313,0.0665990328767265,0.2697844311910841,-0.4874120932293025,-0.4258502209558014,0.7129497888158942
0.0299823403004863,-0.0072218592934306,0.0739119157527393,0.2948598179876696,0.5483520329803766,0.2055215525310248,0.7550686241049905,-0.0248390975635272,0.0173204479785182,0.0665995979198212,0.2697797456434531,-0.4874082492735366,-0.4258527515267928,0.7129526782316759
0.0299871012013064,-0.0072324001091292,0.0738767880948559,0.2948803220819894,0.5484578266113179,0.2055965927809147,0.7549633428945345,-0.0248367993960442,0.0173212085603877,0.0666002083355492,0.2697738577880633,-0.4874036482343679,-0.4258557680464158,0.7129562498243295
0.0299840169689469,-0.007219702991818,0.0738404996518817,0.2950105513730625,0.5489916196738946,0.2057513106151519,0.7544821895091646,-0.024835532286904,0.0173219012195527,0.0666006239765496,0.2697698543598011,-0.4874015104370605,-0.4258571135268051,0.7129584224630364
0.0299438873182187,-0.0071591620908721,0.0736512918992994,0.2956860395681709,0.5502038600812044,0.206055684895734,0.7532506442601842,-0.0248338988648237,0.0173230933900315,0.066601131531945,0.269784808436923,-0.4874116571990552,-0.4258442520469966,0.7129535093971117
0.0299285975032484,-0.007151312855742,0.073532723112671,0.2958189685199623,0.5503986323089004,0.2060072192397825,0.7530693919137663,-0.0248315560787967,0.0173254782578012,0.066602140550238,0.2697744353911323,-0.4874093386717018,-0.4258454443945052,0.7129583073879262
0.0299237068444001,-0.007151842040578,0.0734841296443624,0.295919328487146,0.5504254264200421,0.2059833742940741,0.7530168992077528,-0.0248299119568962,0.0173275794132477,0.0666030061976175,0.2697659339791707,-0.4874083262715709,-0.4258457891583882,0.7129620103494725
0.0299072130557841,-0.0071153527920177,0.0734072713073586,0.2960118672797708,0.551295270248503,0.2063694842197603,0.7522380842619201,-0.0248279578597876,0.0173320226555271,0.0666036266848604,0.2697372592329713,-0.4874608189534752,-0.4258162183806163,0.7129546332907329
0.0299091222885945,-0.0071216167267514,0.0733644008479322,0.2960725636877074,0.5514708517749438,0.2063262868651842,0.7520973341412881,-0.0248243121577467,0.0173425224893641,0.066605446943762,0.269675694170314,-0.4875687581327137,-0.4257547605704201,0.7129408179633895
0.0299130785227845,-0.0071294579171117,0.0733466520225077,0.2960727032756036,0.5515236386677198,0.2063416933768762,0.7520543437413003,-0.024821603683941,0.0173464126859253,0.0666070642149179,0.269681243156085,-0.4875801273769343,-0.4257406003119471,0.7129393997549188
0.0298972325774743,-0.0070905866659405,0.0732751615837405,0.2962166397794267,0.5525149054868235,0.2066380747009479,0.7511881838904,-0.0248200158894196,0.0173466619972921,0.0666073340259767,0.2696780204466351,-0.4875765656780956,-0.4257429935867203,0.7129416254514501
0.0298806392514375,-0.0070737163550127,0.073181339574964,0.2962750601378899,0.5527853637204158,0.2067007206293718,0.750948894724585,-0.02481903171317,0.0173464686019246,0.0666074522822976,0.2696769293085501,-0.4875738357940269,-0.4257448893938798,0.7129427730209512
0.0298733976138019,-0.0070697088366444,0.0731302276992371,0.2963623354002586,0.5528619058361823,0.2066614535446893,0.7508689118948029,-0.0248178937949129,0.0173462805816452,0.0666074797573456,0.2696757017738355,-0.4875707646665503,-0.4257470221700368,0.7129440640250895
0.0298588693351166,-0.0070419838628902,0.073063408915141,0.2963246427316648,0.5534410841568377,0.2070959830811742,0.7503372083729404,-0.024817349044664,0.0173462345419817,0.0666073579278607,0.2696751562013664,-0.4875693997183207,-0.4257479700682069,0.7129446378007807
0.0298356138110509,-0.0070192303939004,0.072956548477856,0.2963865218791539,0.5536634907332517,0.2071075403943196,0.7501454761506355,-0.0248172605824186,0.0173456046319161,0.0666070965652631,0.2697068322161028,-0.4875707627136076,-0.4256734310706957,0.7129762310787979
0.0298301655435139,-0.0070182610455916,0.0729117346383432,0.2963951910674802,0.5537166128835099,0.2071275844745848,0.7500973050735544,-0.0248156597511221,0.017345399878656,0.0666074022716317,0.2697046630659815,-0.4875664598381963,-0.425676399329556,0.71297822197816
0.0298232195551933,-0.0069996270206428,0.0728813887282797,0.2964767591045932,0.554267974320577,0.207542232729576,0.7495430378484106,-0.0248143196808098,0.0173451212878316,0.066607610063569,0.2697031631284045,-0.4875627061863334,-0.4256790062097258,0.7129797998590792
0.0298093695379315,-0.006977232640512,0.0727802615659045,0.2969099157842862,0.5550366231146254,0.2075809012415082,0.7487917055832314,-0.0248129680034153,0.0173447458414919,0.0666076590238471,0.2697020596875655,-0.4875588192820477,-0.4256817256976665,0.7129812516101929
0.0298083440785055,-0.0069830995070227,0.0727355656192209,0.2970749414248319,0.555070398970679,0.207652490677276,0.7486813571069388,-0.0248108810312473,0.0173443306352002,0.0666079252735727,0.2696997415770299,-0.4875530181410797,-0.4256857544766343,0.7129836900872739
0.0298049322191845,-0.0069830860733966,0.0726949628879328,0.2971076940637482,0.5551321609498265,0.2076503720856375,0.7486231528479428,-0.0248094223282209,0.0173440236375293,0.0666081628678318,0.2696981052537724,-0.4875489232000774,-0.4256885983049254,0.7129854113389403
0.0297969147903645,-0.006974117617466,0.0726726586911673,0.2971119360797232,0.5551335331709614,0.2076513092157777,0.7486201917989236,-0.0248085802918321,0.0173437280012504,0.066608213008625,0.269697547229732,-0.4875464012402434,-0.4256903698225982,0.7129862892764864
0.0297916908567498,-0.006968458997097,0.0726552865861475,0.2971179275569004,0.5551356400698918,0.2076524319807712,0.7486159400793942,-0.0248078217900379,0.0173434945376464,0.0666081126576883,0.2696971255635776,-0.4875442205232294,-0.4256919043535804,0.7129870237703928
0.0297898030090937,-0.0069663847059773,0.0726449642484645,0.297124213269215,0.5551383966822299,0.2076529598302046,0.7486112547190222,-0.0248075494234848,0.0173434715165975,0.0666080517223676,0.2696968528405348,-0.487543538029226,-0.4256923783219384,0.7129873106391637
0.0297901851091658,-0.0069651377150407,0.0726417894055218,0.2971256535823664,0.5551419247783483,0.2076496342192783,0.74860898922284,-0.0248074075899583,0.0173432494191475,0.0666077639336548,0.2696975094810009,-0.4875429303081296,-0.4256928405558314,0.7129872018387253
0.0297918331745878,-0.0069648049196174,0.0726397769591206,0.2971280384705138,0.5551468433915014,0.2076452261300538,0.7486056178606434,-0.0248073608900566,0.0173431863453649,0.0666074844787214,0.2696979059819551,-0.4875427970710111,-0.4256929531806261,0.7129870757212087
0.0297934149195005,-0.0069642116398101,0.0726387018712788,0.297128999048848,0.5551513977016468,0.2076403886163166,0.7486032010146649,-0.0248073727891444,0.0173429588720127,0.066607287475313,0.2696986989836987,-0.4875425305964758,-0.4256931784299554,0.7129868234857408
0.0297946414650905,-0.0069638114340521,0.072638324389183,0.2971293711297307,0.5551546525138954,0.2076367409022594,0.7486016513685465,-0.0248071171227735,0.0173417403110234,0.0666074156863942,0.2697154250833703,-0.4874894160369853,-0.4257226801539946,0.7129991993870087
0.0297958447075558,-0.0069636045598756,0.0726378649834718,0.2971301302063955,0.5551577190313087,0.2076335516497068,0.7485999605615896,-0.0248070704223224,0.0173416772386947,0.0666071362305918,0.2697158215874963,-0.4874892827866369,-0.4257227927528449,0.7129990732702747
0.029797388343471,-0.0069628294663936,0.0726375200743839,0.2971300225297363,0.5551620000747641,0.2076283920535198,0.7485982595476267,-0.0248070472207614,0.017341483542881,0.0666068185896249,0.2697166145955834,-0.4874890162856429,-0.4257230179502849,0.7129988210363712
0.0297982464434548,-0.0069624780603961,0.0726372902178933,0.2971301312703422,0.5551643257782027,0.2076256903556664,0.7485972409639483,-0.0248070240189179,0.0173412898480604,0.0666065009484809,0.2697174076034509,-0.4874887497842513,-0.4257232431473781,0.7129985688018875
0.0297989086753576,-0.0069622477080337,0.0726370932342727,0.2971303018454685,0.5551660928132417,0.2076236909141345,0.7485964173617796,-0.0248070359167006,0.017341062377512,0.0666063039422912,0.2697182006110987,-0.4874884832824632,-0.4257234683441249,0.712998316566823
0.0298003776755625,-0.0069613398344477,0.072636846630005,0.2971298380630565,0.5551702827442477,0.2076184239519624,0.7485949549162065,-0.0248070362130036,0.0173407380612521,0.0666059481148914,0.2697193901221588,-0.4874880835290369,-0.4257238061385953,0.7129979382131377
0.0298019446104457,-0.0069603714448907,0.0726365835604919,0.2971293433462112,0.5551747519748287,0.2076128058480741,0.748593394934945,-0.024807036508784,0.0173404137465666,0.0666055922868758,0.2697205796327246,-0.4874876837747173,-0.4257241439322854,0.7129975598581464
0.0298020425439215,-0.0069603109208496,0.0726365671177919,0.2971293124258735,0.5551750313007408,0.2076124547162073,0.7485932974347685,-0.024808062545925,0.0173397780615442,0.0666049859037863,0.2697542731541186,-0.4874918479527172,-0.4256476951436954,0.7130276081005545
0.0298019960822959,-0.0069602567872021,0.0726364583217861,0.2971293124258735,0.5551750313007408,0.2076124547162073,0.7485932974347685,-0.0248080628403623,0.0173394537498454,0.0666046300730204,0.2697554626799334,-0.4874914482955708,-0.4256480329227659,0.7130272296778026
0.0298019960822959,-0.0069602567872021,0.0726364583217861,0.2971293124258735,0.5551750313007408,0.2076124547162073,0.7485932974347685,-0.0248080747364149,0.0173392262835371,0.0666044330637207,0.2697562556968692,-0.4874911818569772,-0.42564825810838,0.713026977395242
0.0298020425439215,-0.0069603109208496,0.0726365671177919,0.2971033947077736,0.5551678430809104,0.2076316756710247,0.7486035840951131,-0.0248080631342771,0.0173391294397211,0.0666042742416387,0.2697566522052545,-0.4874910486375317,-0.4256483707010571,0.713026851253744
0.0298020425439215,-0.0069603109208496,0.0726365671177919,0.2971033947077736,0.5551678430809104,0.2076316756710247,0.7486035840951131,-0.0248078423490948,0.0173378771140733,0.0666045230104608,0.2697733730405329,-0.4874379306430866,-0.4256778675646305,0.7130392303613792
0.0298020890055472,-0.0069603650544972,0.0726366759137977,0.2971293124258737,0.5551750313007411,0.2076124547162073,0.7485932974347684,-0.0248078191441588,0.0173376834272843,0.0666042053642561,0.2697741660638126,-0.4874376641780397,-0.4256780926983525,0.7130389780803877
0.0298021354671729,-0.0069604191881447,0.0726367847098034,0.2971293124258737,0.5551750313007411,0.2076124547162073,0.7485932974347684,-0.0248077724413175,0.0173376203630738,0.0666039259066461,0.2697745625753704,-0.4874375309453677,-0.425678205265084,0.7130388519396741
0.0298021819287986,-0.0069604733217922,0.0726368935058092,0.2971293124258737,0.5551750313007411,0.2076124547162073,0.7485932974347684,-0.0248077141356148,0.0173374604570263,0.0666034876258799,0.2697753555983209,-0.4874372644797256,-0.4256784303982863,0.7130385996578117
0.0298022283904243,-0.0069605274554398,0.072637002301815,0.2971033947077736,0.5551678430809104,0.2076316756710247,0.7486035840951131,-0.0248076674324671,0.017337397394111,0.0666032081683187,0.2697757521097136,-0.4874371312467558,-0.4256785429647576,0.7130384735166627
0.02980227485205,-0.0069605815890873,0.0726371110978207,0.2971033947077736,0.5551678430809104,0.2076316756710247,0.7486035840951131,-0.0248076091262084,0.0173372374903235,0.0666027698875413,0.2697765451323345,-0.4874368647805184,-0.42567876809744,0.7130382212339295
0.0298024192475358,-0.0069605751984867,0.072637203450985,0.2971033637907486,0.5551681224188612,0.207631324548785,0.7486034865937078,-0.0248075624227544,0.0173371744287032,0.0666024904300289,0.2697769416435625,-0.4874367315472506,-0.425678880663651,0.7130380950923454
0.0298032491808042,-0.0069601451390805,0.0726371807005737,0.2971031164522836,0.5551703571182363,0.2076285155692838,0.7486027065767572,-0.0248074806187925,0.0173371451471331,0.0666020903383577,0.2697773381547357,-0.4874365983138838,-0.4256789932297756,0.7130379689506159
0.0298033421051925,-0.006960253405646,0.0726373982924628,0.2970771984084392,0.5551631683423554,0.2076477363622637,0.7486129923301481,-0.0248074339151029,0.0173370820865595,0.0666018108809383,0.2697777346658541,-0.487436465080418,-0.4256791057958139,0.713037842808741
0.0298033885673866,-0.0069603075389288,0.0726375070884073,0.2970771984084392,0.5551631683423554,0.2076477363622637,0.7486129923301481,-0.0248073637142661,0.0173371496459433,0.0666015696126364,0.2697777346658541,-0.487436465080418,-0.4256791057958139,0.713037842808741
0.0298034814917748,-0.0069604158054943,0.0726377246802963,0.2970771984084392,0.5551631683423554,0.2076477363622637,0.7486129923301481,-0.024807281909993,0.0173371203658602,0.0666011695212035,0.2697781311769172,-0.4874363318468526,-0.4256792183617648,0.7130377166667217
0.0298036208783571,-0.0069605782053426,0.0726380510681299,0.2970771984084392,0.5551631683423554,0.2076477363622637,0.7486129923301481,-0.0248070930830166,0.0173371595290691,0.0666009581010713,0.2697779948361622,-0.4874359905860973,-0.4256794553719422,0.7130378600451567
0.0298037602649395,-0.0069607406051908,0.0726383774559635,0.2970771984084392,0.5551631683423554,0.2076477363622637,0.7486129923301481,-0.0248070814796261,0.0173370626901083,0.0666007992779343,0.2697783913471168,-0.4874358573525062,-0.4256795679379524,0.7130377339028751
0.0298037602649395,-0.0069607406051908,0.0726383774559635,0.2970771984084392,0.5551631683423554,0.2076477363622637,0.7486129923301481,-0.0248070814796261,0.0173370626901083,0.0666007992779343,0.2697783913471168,-0.4874358573525062,-0.4256795679379524,0.7130377339028751

